General-relativistic radiation transport scheme in Gmunu II: Implementation of novel microphysical library for neutrino radiation -- Weakhub

We introduce \texttt{Weakhub}, a novel neutrino microphysics library that provides opacities and kernels beyond conventional interactions used in the literature. This library includes neutrino-matter, neutrino-photon, and neutrino-neutrino interactions, along with corresponding weak and strong corrections. A full kinematics approach is adopted for the calculations of $\beta$-processes, incorporating various weak corrections and medium modifications due to the nuclear equation of state. Calculations of plasma processes, electron neutrino-antineutrino annihilation, and nuclear de-excitation are included. We also present the detailed derivations of weak interactions and the coupling of them to the two-moment based general-relativistic multi-group radiation transport in the \texttt{G}eneral-relativistic \texttt{mu}ltigrid \texttt{nu}merical (\texttt{Gmunu}) code. We compare the neutrino opacity spectra for all interactions and estimate their contributions at hydrodynamical points in core-collapse supernova and binary neutron star postmerger remnant, and predict the effects of improved opacities in comparison to conventional ones for a binary neutron star postmerger at a specific hydrodynamical point. We test the implementation of the conventional set of interactions by comparing it to an open-source neutrino library \texttt{NuLib} in a core-collapse supernova simulation. We demonstrate good agreement with discrepancies of less than $\sim 10\%$ in luminosity for all neutrino species, while also highlighting the reasons contributing to the differences. To compare the advanced interactions to the conventional set in core-collapse supernova modelling, we perform simulations to analyze their impacts on neutrino signatures, hydrodynamical behaviors, and shock dynamics, showing significant deviations.

==> main.txt <==
Draft version September 29, 2022
Typeset using LATEX twocolumn style in AASTeX631

An extension of Gmunu: Two-moment based general-relativistic multi-group radiation hydrodynamics
Patrick Chi-Kit Cheong (張志杰)

1

1

and Tjonnie Guang Feng Li

1, 2, 3

2

1 Department of Physics, The Chinese University of Hong Kong, Shatin, N.T., Hong Kong

3

2 Institute for Theoretical Physics, KU Leuven, Celestijnenlaan 200D, B-3001 Leuven, Belgium

4

3 Department of Electrical Engineering (ESAT), KU Leuven, Kasteelpark Arenberg 10, B-3001 Leuven, Belgium

5

Submitted to ApJS

6

ABSTRACT

7

8

abc
1. INTRODUCTION

The paper is organised as follows. In section 2 we outline the formalism we used in this work, including the
11 details of the numerical settings, and the methodology,
12 and implementation of our resistive magnetohydrody13 namics solver. The implementation of three divergence14 free handling approaches are presented in section ??.
15 The code tests and results are presented in section 3.
16 This paper ends with a discussion in section 4.
17
Unless explicitly stated, we work in geometrized
18 Heaviside-Lorentz units, for which the speed of light c,
19 gravitational constant G, solar mass M , vacuum per20 mittivity 0 and vacuum permeability µ0 are all equal
21 to one ( c = G = M
= 0 = µ0 = 1 ). Greek indices,
22 running from 0 to 3, are used for 4-quantities while the
23 Roman indices, running from 1 to 3, are used for 324 quantities.
9

10

25

2. FORMULATIONS AND NUMERICAL METHODS

26

2.1. GRHD in the reference-metric formalism

27
28

We use the standard Arnowitt-Deser-Misner (ADM)
3+1 formalism ??. The metric can be written as
ds2 =gµν dxµ dxν

29



= − α2 dt2 + γij dxi + β i dt dxj + β j dt

(1)

where α is the lapse function, β i is the spacelike shift
31 vector and γij is the spatial metric. We adopt a con32 formal decomposition of the spatial metric γij with the
33 conformal factor ψ:
30

34

γij = ψ 4 γ̄ij ,

The comoving-frame zeroth-, first-, second- and thirdorder moments are defined as Cardall et al. (2013); Mez39 zacappa et al. (2020)
Z
ε
J (xµ , ε) ≡
f (xµ , ε, Ω) dΩ ,
4π
Z
ε
Hα (xµ , ε) ≡
`α f (xµ , ε, Ω) dΩ ,
4π
Z
40
(3)
ε
Kαβ (xµ , ε) ≡
`α `β f (xµ , ε, Ω) dΩ ,
4π
Z
ε
Lαβγ (xµ , ε) ≡
`α `β `γ f (xµ , ε, Ω) dΩ ,
4π
37

(2)

38

where f is the distribution function, `α is the unit three42 vector tangent to the three-momentum in the comoving
µ
43 frame, namely uµ `
= 0. ε is the radiation energy ob44 served in the comoving frame while dΩ is the solid angle
45 in the comoving frame.
46
The monochromatic energy-momentum tensor T µν
µνρ
47 and the third-rank momentum moment U
can be
48 Lagrangian decomposed with respect to the comoving
µ
49 observer with four-velocity u
as follows
41

50

51

T µν = J uµ uν + Hµ uν + uµ Hν + Kµν ,
(4)

U µνρ =ε J uµ uν uρ + Hµ uν uρ + uµ Hν uρ + uµ uν Hρ

+ Kµν uρ + Kνρ uµ + Kρµ uν + Lµνρ ,
(5)

52

where Hµ uµ and Kµν uµ = 0 = Kµν uν . The corespond54 ing energy-integrated energy-momentum tensor of the
55 radiation can be obtained by
Z ∞
Z ∞
µν
56
Trad
=
4πε2 T µν dε =
T µν dVε ,
(6)
53

0

35

36

where γ̄ij is the conformally related metric.
2.2. Basic definitions

0

where we have defined dVε ≡ 4πε2 dε.
58
Alternatively, the monochromatic energy-momentum
µν
59 tensor T
and the third-rank momentum moment U µνρ
57

2

Cheong et al.

can be Eulerian decomposed with respect to the Euleµ
61 rian observer with four-velocity n
as follows

60

T µν =Enµ nν + F µ nν + nµ F ν + P µν ,

U µνρ =ε Znµ nν nρ + Y µ nν nρ + nµ Y ν nρ + nµ nν Y ρ

+ X µν nρ + X νρ nµ + X ρµ nν + W µνρ ,

The corresponding fluxes f i are given by:
p


i
88
(fE ) =ψ 6 γ̄/γ̂ αF i − Eβ i ,
p
i


fFj =ψ 6 γ̄/γ̂ αP ij − Fj β i .
89
90
87

91

(7)

62

µ

µν

µν

where F nµ and P nµ = 0 = P nν .
The evolution equations of the radiation can be ob65 tained by

1 ∂
∇ν T µν − 2
ε2 U µνρ ∇ρ uν = S µ ,
66
(8)
ε ∂ε
µ
67 where S
is the radiation four-force, which describes the
68 interaction between the radiation and the fluid. In 3 + 1
69 reference-metric form, equation (8) can be written as
i
hp
i
∂ hp
ˆi
γ/γ̂E + ∇
γ/γ̂ αF i − Eβ i
∂t
p

1 ∂  2
70
− α γ/γ̂ 2
−ε nµ U µνρ ∇ρ uν
ε ∂ε
p
p


= γ/γ̂ −F j ∂j α + P ij Kij − α γ/γ̂S µ nµ ,
63
64

∂t
71

72

γ/γ̂Fi

i

ˆi
+∇

hp

γ/γ̂

αP ij − Fj β i

− αX ki



1 m
v ∂m γki − Kki
2

#

"


+

Z∂t W − Yk ∂t W v k





+ αY i − Zβ i ∂i W
#)




− αXk i − Yk β i ∂i W v k
fε Fj =αψ
=ψ 6

p

γ̄/γ̂ [−γiµ U µνρ ∇ρ uν ]
( "

− αWj ki

93


Yj v i − Xj i ∂i α − Xjk v i ∂i β k

γ̄/γ̂ε W


1 m
v ∂m γki − Kki
2

#

"
+


 

Yj ∂t W − Xjk ∂t W v k + αXj i − Yj β i ∂i W
#)



− αWj ki − Xjk β i ∂i W v k

.
(18)

94

ˆ i here is the covariant derivatives associated
where the ∇
74 with the time-independent reference metric γ̂ij .
75
As in Cheong et al. (2021); Chi-Kit Cheong et al.
76 (2021), under the reference-metric formalism, the evolu77 tion equations can be expressed as:
hp
i

1
1 
∂t q+ √ ∂j
γ̂f j + 2 ∂ε ε2 fε
ε
γ̂
78
(11)

,
(17)

p
6

i

p

1 ∂  2
− α γ/γ̂ 2
ε γiµ U µνρ ∇ρ uν
ε
∂ε


p
1
k
jk ˆ
ˆ
= γ/γ̂ −E∂i α + Fk ∇i β + αP ∇i γjk
2
p
µ
+ α γ/γ̂S γiµ ,
(10)

(16)

The fluxes in the momentum-space are:
p
fε E =αψ 6 γ̄/γ̂ [nµ U µνρ ∇ρ uν ]
( "
p

6
=ψ γ̄/γ̂ε W Zv i − Y i ∂i α − Yk v i ∂i β k

92

(9)
∂ hp

(15)

73

= sgrav + sgeom + sint ,
where we denote
" #
"
#
"
#
" #
i
fε E
qE
(fE )
sE
i
q=
,f =
s=
.
i , fε =
fε Fj
qFj
fFj
sFj
80
(12)
81 Note that the subscript of the source terms in the equa82 tion (12) is omitted for a more compact expression.
83 Here, q are the conserved quantities:
p
84
qE =ψ 6 γ̄/γ̂E
(13)
p
85
qFj =ψ 6 γ̄/γ̂Fj
(14)
86
79

For the details of the derivation, we refer readers to
Cardall et al. (2013); Mezzacappa et al. (2020).
97
The corresponding gravitational source terms sgrav are
98 given by:
n
o
p
ˆ j α + P ij Kij ,
sgrav E =ψ 6 γ̄/γ̂ − F j ∇
99
(19)
n
o
p
6
ˆ i α + Fk ∇
ˆ i β k + 1 αP jk ∇
ˆ i γjk ,
100 sgrav
γ̄/γ̂ − E ∇
Fi =ψ
2
101
(20)
95
96

where Kij is the extrinsic curvature. The only nonvanishing geometrical source terms sgeom arise for the
104 evolution equation of Fi is
102
103

105

sgeom E =0,

(21)
k

106
107

sgeom Fi =Γ̂lik (fFl ) ,

(22)

where the 3-Christoffel symbols Γ̂lik associated with the
109 reference metric γ̂ij .
108

3

resistive GRMHD in Gmunu
Finally, the radiation-matter coupling source terms
sint can be divided into four terms Shibata et al. (2011);
112 O’Connor (2015)
110

111

113

µ
µ
µ
µ
+ Selastic
+ Sinelastic
+ Spair
,
S µ = Se/a

(23)

µ
is the emission and absorption source term,
where Se/a
µ
µ
115 S
elastic and Sinelastic are the elastic (isoenergetic) and
µ
116 inelastic scattering source terms, and S
pair is the pair117 production interaction source term which describes the
118 neutrino-antineutrino pairs’ production and annihila119 tion.
Here, we combine the first two mono-energetic
µ
120 source terms in equation (23), and denote it as S
stiff :
114

121

µ
µ
µ
+ Selastic
Sstiff
≡Se/a

= (η − κa J ) uµ − (κa + κs ) Hµ ,

The cell volume and the surface area are defined as
Z p
∆V ≡
147
γ̂ dx1 dx2 dx3 ,
(29)
cell
Z
p
∆Ai ≡
γ̂ dxj,j6=i .
148
(30)

146

surface

149

For the calculation of the cell volume ∆V , surface ∆A
and the 3-Christoffel symbols Γ̂lik , we refer readers to
152 the appendix section in Cheong et al. (2021).
153
Additionally, the momentum-space is discretised by
154 Nε energy bins, where each bin can be represented with
155 an integer 1 ≤ e ≤ Nε and the corresponding bounds
156 are given by (εe-1/2 , εe+1/2 ).
The mesh spacing in the
157 momentum-space can be written as
150
151

(24)

∆εe = εe+1/2 − εe-1/2 ,

158

where η, κa and κs are the radiation emissivity, absorption and scattering coefficients, respectivitely. The cor124 responding 3 + 1 stiff source terms sstiff are
n
p
o
sstiffE = αψ 6 γ̄/γ̂W η + κs J − κas E − Fi v i ,
125
122

159

with the cell centre

123

126
127

sstiffFi = αψ

p
6

(25)
o
γ̄/γ̂ (η − κa J ) W vi − κas Hi , (26)
n

where κas ≡ κa + κs is the opacity (absorption plus
scattering coefficients). In this work, we treat these stiff
130 source terms sstiffE and sstiffF
implicitly, the detail of
i
131 which will be discussed in section 2.8.

128
129

In most of the cases, the energy bins are logarithmically
spaced. Given the upper and lower bounds of the energy
163 bins εmax ≡ εN +1/2 and εmin ≡ ε1/2 , and the number of
ε
164 energy bins Nε , the momentum-space can be discretised
165 as the following. The ∆ε for the first energy bin (at e
166 = 1) can be obtained by


1 − q Nε
∆ε1 = (εmax − εmin )
167
,
(33)
1−q
162

169

133

143

∆x2j =x2j+1/2 − x2j-1/2 ,

(27)

∆x3k =x3k+1/2 − x3k-1/2 ,
144

145

1/Nε
(34)

172

∆εe = q∆εe-1 .

(35)

With the relation between the width of the energy
bin ∆ε and also the corresponding cell interface and
175 centre (see equations (31) and (32)), the grid of the
176 momentum-space can be generated.
The cell volume
177 and the surface area in the one-dimensional (spherically
178 symmetric) momentum-space are
Z
179
∆Vε ≡
4πε2 dε , ∆Aε ≡ 4πε2 .
(36)
173

174

cell

In Gmunu, the radiation quantities are volumeaveraged in the spatial space and “energy-integrated”
183 in the momentum space.
In particular, the quantity
184 hqi at the centroid (i,j,k,e) and the cell interface
185 (i+1/2,j,k,e) can be expressed as
Z
Z
1
186
dV
dVε q,
(37)
hqii,j,k,e ≡
∆Vi,j,k ∆Vi,j,k
∆Vεe
182

(28)

εmax
εmin

is the scale factor. The rest of the ∆ε can be obtained
by the recursion relation

181

x1i =

q≡

171

170

180

with the cell centre

1 1
xi+1/2 + x1i-1/2 ,
2

1 2
2
xj = xj+1/2 + x2j-1/2 ,
2

1 3
3
xk = xk+1/2 + x3k-1/2 ,
2

where


The discretisation in the spatial and momentum-space
134 for all quantities is based on the finite-volume approach.

135
An orthogonal system of coordinates x1 , x2 , x3 is
136 discretised as follows. The computational domain is di137 vided into N1 × N2 × N3 cells, where each cell can be
138 represented with a vector of integer numbers (i, j, k)
139 and 1 ≤ i ≤ N1 , 1 ≤ j ≤ N2 and 1 ≤ k ≤ N3 . The cell

  2
1
1
2
140 bounds are given by x
,
x
,
x
,
x
i-1/2
i+1/2
j-1/2
j+1/2 and

3
3
141
xk-1/2 , xk+1/2 , respectively. In other words, the mesh
142 spacings can be represented as

(32)

161

2.3. Discretisation

∆x1i =x1i+1/2 − x1i-1/2 ,

1
(εe+1/2 + εe-1/2 ) .
2

εe =

160

168
132

(31)

4
187

Cheong et al.

and

223

hqii+1/2,j,k,e ≡

1
∆Ai+1/2,j,k

Z
dA
∆Ai+1/2,j,k

dVε q,
∆Vεe

(38)

188
189

224

Z

225

respectively.
2.4. Higher moments

190

226

Since only first two moments (the zeroth- and firstmoment E and Fi ) are evolved (see equation (9) and
µν
193 (10)) while the higher moments such as P
and U µνρ
194 in general cannot be expressed in terms of E and Fi , a
195 closure relation for determining the higher moments is
196 needed to close the whole system.
197
In this work, we adopt the (approximate) analytic
198 closure which combines the optically thin and optically
199 thick limits
191
192

200

P

µν

µν
µν
= dthin Pthin
+ dthick Pthick
,

(39)

µν
µν
where Pthin
and Pthick
are the Eulerian frame radiation
202 pressure tensors in the optically thin and thick limit
203 respectively. Here, we have defined

227

which can be expressed in the terms of the variables in
the Eulerian frame by



J
1
=
E 2W 2 − 1 − 2W 2 F i vi ,
(46)
3
2W 2 + 1
α
α



Wv
F
+
4W 2 + 1 F i vi − 4W 2 E
γβα Hβ =
2
W
2W + 1


Fα
J
α
i
=
+ W v F vi − E −
.
W
3
(47)

The fluid frame third moment in the optically thick limit
is
1
Lµνρ
(Hµ hνρ + Hν hρµ + Hρ hµν ) .
230
(48)
thick =
5

228
229

231

2.5. Closure relation

To compute the Eddington factor χ, we adopt the
Minerbo closure Minerbo (1978) (also referred to as the
234 maximum-entropy closure), which is given by
232
233

201

235

χ (ζ) =


2
1
+ ζ2
3 − ζ + 3ζ 2 ,
3
15

where the flux factor ζ is defined as
r
H µ Hµ
237
.
ζ≡
J2

(49)

236

1
3
dthin ≡ (3χ − 1) ; dthick ≡ (1 − χ) ,
204
(40)
2
2
1 
205 where χ ∈
3 , 1 is the Eddington factor. Similarly,
206 the third moment in the fluid frame, which is needed to
207 compute the energy advection term, can be expressed as
208
209

µνρ
Lµνρ = dthin Lµνρ
thin + dthick Lthick .

(41)

In the optically thin limit, the radiation pressure tensor Pµν in the Eulerian frame is choosen to be (see Shi212 bata et al. (2011))

210

211

213

214

215

µν
Pthin
=E

F µF ν
.
F i Fi

(42)

while the corresponding fluid frame third moment is
Lµνρ
thin = J

µ

ν

H H H

ρ

3/2

(H2 )

.

(43)

On the other hand, in the optically thick limit, where
the fluid and radiation are in equilibrium, the radiation
218 field is isotropic in the comoving frame
217

220
221

222

µν
Kthick
=

In the optically thin limit, ζ ≈ 1 and thus χ ≈ 1. Conversely, in the optically thick limit, ζ ≈ 0 and thus
240 χ ≈ 1/3.
241
Since the flux factor ζ is defined by the fluid frame mo242 ments J and Hµ instead of the observer frame moments
243 E and Fµ , the computation of ζ requires a root-finding
244 process. As in Foucart et al. (2015); Weih et al. (2020),
245 we numerically find the root of
238
239

246

f (ζ) =

ζ 2 J 2 − H µ Hµ
.
E2

(51)

Since f (ζ) is smooth and its derivative can be expressed
analytically, we numerically solve equation (51) with
249 Newton-Raphson method, which is usually more effi250 cient than bracketing methods.
In case the Newton251 Raphson method fails to converge, we use the Brent252 Dekker method to solve this equation in the range
253 ζ ∈ [0, 1].
247
248

216

219

(50)

1
J hµν .
3

(44)

(45)

2.6. Advection in space

The numerical method for computing the fluxes for
space advection is essentially the same as the high257 resolution-shock-capturing (HRSC) method except that
258 a slightly modified Harten, Lax and van Leer (HLL)
259 Riemann solver is used.
As pointed out by multiple
260 authors (e.g.
O’Connor (2015); Foucart et al. (2015);
255

Correspondingly, the radiation pressure tensor Pµν in
the Eulerian frame is
4
1
µν
Pthick
= J (W v µ ) (W v ν ) + J γ µν
3
3

+ (γαµ Hα ) (W v ν ) + γβν Hβ (W v µ ) ,

254

256

5

resistive GRMHD in Gmunu
Kuroda et al. (2016); Skinner et al. (2019); Weih et al.
(2020); Radice et al. (2022)), the standard HLL Rie263 mann solver Harten et al. (1983) would work only for
264 optically thin limit while failed to reduce the asymp265 totic diffusion limit when the opacity (absorption plus
266 scattering) is large.
To recover the asymptotic diffu267 sion limit, in this work, we adopt the modification pro268 posed in Audit et al. (2002), which has been applied in
269 O’Connor & Ott (2013); Kuroda et al. (2016). To keep
270 the notation compact, we discuss the approach in the
271 x-direction for simplicity. Specifically, the HLL flux for
272 E and Fi is modified as

The computation of the fluxes in momentum-space fε
(equations (17) and (18)) require the Eulerian decomµνρ
302 posed variables of the third-rank moment U
, which
303 can be obtained by (see Cardall et al. (2013); Mezza304 cappa et al. (2020))

261

300

262

301

273

HLL
fi+1/2
=

λ+ F− − λ− F+ + δi+1/2 λ+ λ− (q+ − q− )
, (52)
λ+ − λ−

where λ± are the characteristic speeds in the x-direction.
δi+1/2 is the newly introduced modification parameter,
276 which is defined as


1
277
,
(53)
δi+1/2 = min 1,
(κave )i+1/2 ∆x
274
275

278

279

where ∆x is the grid width and
(κave )i+1/2 =

1
[(κas )i + (κas )i+1 ]
2

(54)

is the average opacity. In the optically thin region,
the modification parameter δ = 1 so that the modified
282 flux (52) reduces to the standard HLL flux. Conversely,
283 the numerical dissipation term vanishes in the optically
284 thick region as the modification parameter δ  1.
285
The characteristic speeds along i direction are given
286 by the interpolation of the characteristic speeds between
287 the optically thin and thick limit (see Shibata et al.
288 (2011))

280

281

289

λi± = dthin λi±,thin + dthick λi±,thick ,

(55)

where the characteristic speeds in the optically thin and
291 thick limits are given by
290

292

Fi
λi±,thin = − β i ± α p
,
F j Fj

(56)

293

λi±,thick = − β i +

(57)

294

2W 2 pi ± r
,
2W 2 + 1

305

306

307

308
309

2
α2 γ ii (2W 2 + 1) − 2 (W pi )

e+1/2

2.7. Advection in momentum-space

(60)
(61)

e-1/2

where the cell surface area is given by equation (36). In
practice, the advection term is integrated with the cor324 responding energy bin since Gmunu manipulates energy325 bin-integrated radiation quantities, as stated in sec326 tion 2.3. Currently, Gmunu handles this energy advection
327 term explicitly.
328
Note that the fluxes in momentum-space fε can be
329 expressed in terms of linear combinations of the fluidµ
µν
330 frame radiation momenta {J , H , K
, Lµνρ }. As long
331 as the fluxes vanish at the outer boundary in the mo332 mentum space, the energy and momentum conserved.
333 Similar in Müller et al. (2010); Kuroda et al. (2016), we
334 split the flux as
322
323

L

335

R

hfε ie+1/2 ≡ hfε ie + hfε ie+1 ,

338
339
340

341

(63)

where we have defined
L

337

296

299

(59)

where the third-rank moment U µνρ can be ob311 tained
by equation (5) with the fluid-frame moµ
µν
312 ments {J , H , K
, Lµνρ }. Note that there are time313 derivatives of the velocities involve in the fluxes in
314 momentum-space fε (equations (17) and (18)). In the
315 current implementation, we simply ignore these terms
316 as in O’Connor & Couch (2018).
317
Similar to the advection in space described in sec318 tion 2.6, the energy advection term integrated with a
319 energy cell dVε at the e-th energy cell can be calculated
320 by
Z

1  2 
∂
ε
f
dV
ε
ε
2 ε
∆Vε ε
e
321
(62)


= (hfε i ∆Aε )
− (hfε i ∆Aε )
,

i

with r ≡
and p ≡
αv i /W .
297
Note that, to ensure causality, Gmunu reconstructs
298 (E, Fi /E) instead of (E, Fi ).
295

(58)

310

336

q

W µνρ =γ µσ γ νκ γ ρλ U σκλ ,
S µν
X µν =
+ vρ W µνρ ,
W
Fµ
+ vν X µν ,
Yµ =
W
E
Z=
+ vµ Y µ = α3 U ttt ,
W

hfε ie ≡ hfε ie ξe ,

R
hfε ie ≡ hfε ie (1 − ξe ) ,

(64)
(65)

with the weighting function ξ
ξe ≡

σ
je+1/2
.
σ
σ
je-1/2
+ je+1/2

(66)

6

Cheong et al.

σ
Here, je+1/2
is the weighted geometric mean of the distri343 bution function j at cell interface e+1/2, which is given
344 by
"
1−re+1/2 
re+1/2 #σ
Je
Je+1
σ
je+1/2 ≡
345
, (67)
εe /h3
εe+1 /h3

342

with re+1/2 ≡ (εe+1/2 − ε̄e )/(ε̄e+1 − ε̄e ), where ε̄e denotes
the centroid of the e-th cell and h is Planck constant.
348 By default, we use “Harmonic” interpolation by setting
349 σ = 1.
346

347

386

387

guess. The Jacobian of fi (qj ) is
Jij ≡

∂ [sstiff ]i
∂fi
= −δij + ∆t
,
∂qj
∂qj

where ∂ [sstiff ]i /∂qj can be evaluated analytically as
in Radice et al. (2022). The detailed expression of
390 ∂ [sstiff ] /∂qj can be found in appendix B. The solution
i
391 of radiation conserved variables can then be obtained
392 iteratively. For instance, at any iteration (m), the ra(m+1)
393 diation conserved variables q
can be obtained by
j
388
389

394

(m+1)

350

395

2.8. Radiation-fluid interactions

As shown in equation (23), the radiation-matter coupling source terms can be very large when the opacities
353 is large.
Numerically speaking, in the optically thick
354 regime, these interaction source terms can become very
355 stiff, applying explicit time integration would be ineffi356 cient due to the extremely strict constraints on the time
357 steps.
Implicit-explicit (IMEX) Runge-Kutta schemes
358 (e.g.
Ascher et al. (1997); Pareschi & Russo (2005))
359 offer an effective approach to overcome this challenge.
360 These schemes have been applied and tested in several
361 radiation hydrodynamics codes (e.g. O’Connor (2015);
362 Foucart et al. (2015); Kuroda et al. (2016); Radice et al.
363 (2022), also see the examples which are second-order
364 accurate in time Weih et al. (2020); Anninos & Fragile
365 (2020)). For the details of the implementation of IMEX
366 in Gmunu, we refer readers to our previous work Chi-Kit
367 Cheong et al. (2021). In the following, we will focus on
368 the details of the implicit solver for the radiation-fluid
369 interaction source terms, and their coupling to the fluid.
351
352

370

2.8.1. Implicit step

An implicit step which updates the solution from the
time-step n at the sub-step k (which is denoted as q n,(k) )
n+1
373 to the next time-step n+1 (which is denoted as q
) can
374 be expressed as

375
q n+1 = q n,(k) + ∆tsstiff q n+1 .
(68)

f (q) ≡ −q + q n,(k) + ∆tsstiff (q) .

(69)

In this work, we solve this non-linear system by using
384 multi-dimensional Newton-Raphson method, which re385 quires the corresponding Jacobian and a proper initial
383

(71)

2.8.2. Initial guess

409

A proper initial guess is needed for the implicit step.
In this work, we follow the approached introduced by
412 Radice et al. (2022). For completeness, we describe the
413 procedure of obtain the initial guess below. First, we
n,(k)
414 transform the solution q
into fluid frame, and den
o
˜
J , H̃i , and then update the fluid-frame
415 note it as
410
411

moments by (see the Lagrangian two-moment model in
Mezzacappa et al. (2020))

α∆t 
Jˆ =J˜ +
418
η − κa Jˆ ,
(72)
W
α∆t
419
Ĥi =H̃i −
(κa + κs ) Ĥi ,
(73)
W
420

417

382

h
i−1
(m)
(m)
− Jij
fi ,

and repeat the iterations until the desired tolerance
is reached. Note that Newton-Raphson method occa398 sionally fail to converge if the initial guess is too far
399 away from a root.
As in our previous work Chi-Kit
400 Cheong et al. (2021), to increase its robustness, by fol401 lowing Press et al. (1996), the globally convergent multi402 dimensional Newton method is implemented in Gmunu.
403 In addition, instead of simply use the preivous time404 step solution as the initial guess, we use the initial guess
405 which is exact in the fluid frame at the leading order in
406 v/c (see section 2.8.2 below). In case the implicit solver
407 still failed to converge, we use the initial guess above
408 mentioned as the solution and continue the simulation.

416

Since the metric variables remain unchanged during this
implicit step, in the following, we consider the unden378 tised version of this equation. In practice, we factor out
p
6
379 ψ
γ̄/γ̂ during the computation. To obtain the upn+1
380 dated solution q
, we solve the 4 × 4 non-linear system
381 f (q), which is defined as

(m)

= qj

397

371

377

qj

396

372

376

(70)

where Jˆ and Ĥi denote the updated fluid-frame moments. Second, we transform the updated Jˆ and Ĥi into
423 Eulerian frame Ê and F̂i by assuming optically thick
421
422

424

425
426


Jˆ
4W 2 − 1 − 2W Ĥα nα ,
3


4 2ˆ
α
F̂i =W Ĥi +
W J − W Ĥα n vi ,
3
Ê =

(74)
(75)

where Ĥ0 can be computed by the fact that Ĥα uα =
α
428 0, and thus Ĥα n
= −Ĥi v i . The resulting Eulerian429 frame moments Ê and F̂i are used as the initial guess of
427

7

resistive GRMHD in Gmunu
the implicit step. Here, we assume optically thick since
the initial guess becomes important only in the optically
432 thick regime.
433
Note that, as discussed in Radice et al. (2022), the upˆ
434 dated J and Ĥi are exact solution only at leading order
µ
435 in v/c where u ∂µ ≈ W ∂t . However, the corresponding
436 Eulerian-frame moments Ê and F̂i are not the correct
437 solution even if we took the closure into account during
438 the transformation.
430
431

439

2.8.3. Coupling to fluid

440

2.9. Enforcing validity

Unphysical solutions occasionally arise during the evolution due to the numerical round-off errors especially
443 when the radiation energy density E is very small. In
444 Gmunu, we include the following error handling policies
445 to enforce the validity of the numerical solution.
446
As in the standard “atmosphere” treatment in neu447 tron star simulation (e.g. Cheong et al. (2020, 2021)),
448 we enforce the positivity of the energy density E.
In
449 particular, we define a minimum allowed energy density
450 Emin and a threshold Ethr , where Ethr > Emin . Whenever
451 the energy density drop below the threshold (i.e. when
452 E < Ethr ), we set the energy to be the minimum al453 lowed energy density Emin , and enforce a vanishing flux
454 by setting Fi = 0.
455
In additional to the negative energy density, unphysi
2
456 ical solutions could also arise when F Fi > E . Similar
457 in Kuroda et al. (2016); Rivera-Paleo & Guzmán (2019),
458 we enforce
441
442

459

Fi → Fi × min (fmax , fmax /f ) .

where we have defined the Eulerian flux factor
r
F i Fi
f≡
461
,
E2

(76)

460

(77)

462

and fmax is the maximum allowed Eulerian flux factor.

463

3. NUMERICAL TESTS

In the remainder of this paper, we present a selection
465 of representative test problems with our code. The tests
466 range from special relativistic to general relativistic ra467 diation transfer, from one to multiple dimensions. For
468 the energy-integrated (grey) test, we denote the energy469 integrated radiation energy and momentum in the fluid470 frame as
Z ∞
471
J=
J dVε ,
(78)
Z0 ∞
472
Hi =
Hi dVε ,
(79)

and so as the case for the fluid-frame moments
Z ∞
475
E=
E dVε ,
0
Z ∞
476
Fi =
Fi dVε .

474

477

(80)
(81)

0

In addition, we denote the energy-integrated emissivity
η, energy-averaged absorption and scattering coefficients
480 as
Z ∞
481
η dVε ,
(82)
η̄ =
R 0∞
κa εf dVε
κ̄a = 0R ∞
482
,
(83)
εf dVε
0
R∞
κs εf dVε
483
,
(84)
κ̄s = 0R ∞
εf dVε
484
0
478

479

where f is the distribution function. Unless otherwise specified, all simulations in flat spacetime reported
487 in this paper were performed with Harten, Lax and
488 van Leer (HLL) Riemann solver Harten et al. (1983),
489 2-nd order Minmod limiter Roe (1986) with IMEX490 SSP2(2,2,2) time integrator Pareschi & Russo (2005).
485
486

491

3.1. Transparent fluid with a velocity jump

As in Radice et al. (2022), here we consider the propa493 gation of radiation in an moving optically thin medium.
494 Consider a one-dimensional mildly relativistic fluid mov495 ing with Lorentz factor W = 2 in an opposite direction
496 in a flat spacetime. In particular, the background fluid
497 velocity profile is chosen to be

√W 2 − 1,
if x > 0
W vx =
498
.
(85)
−√W 2 − 1, otherwise
492

499

The initial profile of the radiation is set to be

1, if x < −0.5
E=
501
,
0, otherwise
500

(86)

502

464

473

0

and Fx = E. To consider the case in optically thin limit,
we consider zero opacities, i.e. η̄ = κ̄s = κ̄a = 0. In
505 this test, the hydrodynamical profiles are kept fixed, and
506 disable the interaction between the fluid and radiation
507 during the evolution. We assume slab geometry, and the
508 computational domain covers the region [−1, 1] with 200
509 grid points.
510
Figure 1 shows the energy density profile of the radi511 ation E at t = 1, where the radiation has propagated
512 through the velocity jump at x = 0. Despite the dis513 continuity of the velocity profile, the numerical solution
503
504

8

Cheong et al.
1.0

1.0

analytic
Gmunu

0.8

E

0.5

0.6
E

0.0
1.0
Fr /E

0.4

0.5

0.2
0.0
−0.50

analytic
Gmunu

−0.25

0.00

0.25
x

0.50

0.75

0.0
0.0

1.00

1.0

1.5
r

2.0

2.5

3.0

Figure 2. Energy density E (upper panel ) and the radial
flux ratios Fr /E (lower panel ) of the homogeneous radiation shpere test. The red dots show the numerical results
obtained by Gmunu while the black solid lines show the corresponding analytic solution.

Figure 1. The energy density profile of the radiation E
at t = 1, where the radiation has propagated through the
velocity jump at x = 0. Despite the discontinuity of the
velocity profile, the numerical solution obtained by Gmunu has
artificial oscillations neither at the velocity jump interface
x = 0 nor at the radiation front x = 0.5.
541

obtained by Gmunu has artificial oscillations neither at
515 the velocity jump interface x = 0 nor at the radiation
516 front x = 0.5. This test demonstrates that Gmunu is able
517 to handle the radiation transport in a mildly relativistic
519
518 moving fluid.

0.5

where

514

520




− 1 ≤ µ ≤ 1,

rµ + Rg (r, µ) if r < R and q
2
542 s (r, µ) =
2Rg (r, µ)
if r ≥ R and 1 − Rr ≤ µ ≤ 1,



0
otherwise ,
543
(89)

3.2. Homogeneous radiating sphere

The homogeneous radiating sphere test is a toy model
522 of a hot neutron star which emits neutrinos.
In this
523 test, we consider a homogeneous sphere with constant
524 emission and absorption rate η̄ = 10 = κ̄a and simply
525 ignore scatterings (κ̄s = 0). The radius of the sphere is
526 set to be R = 1. The initial profile of the radiation is
527 set to be

(B, 0)
if r < R,

(E, Fr /E) =   2 
528
(87)
R
 B 2 , 0.1
otherwise ,

544

521

529

r

where B is the strength of the initial energy density
of the radiation, which is set to be unity in this test.
532 In this test, the hydrodynamical profiles are kept fixed,
533 and disable the interaction between the fluid and radia534 tion during the evolution. We simulate this problem in
535 one-dimensional spherical coordinates, where the com536 putational domain covers the region r ∈ [0, 5] with 256
537 grid points.
538
As discussed in Smit et al. (1997) this problem has an
539 analytic solution
530
531

r
545

I(r, µ) = B {1 − exp [−κ̄s (r, µ)]} ,

(88)

g (r, µ) =

1−

 r 2
R

(1 − µ2 ),

(90)

and µ ≡ cos θ is the directional cosine. The analytic
solution for J and H are
Z
1 1
{J, H} =
548
dµ µ{0,1} I.
(91)
2 −1
549
546

547

Note that when the background velocities are zero, the
radiation moments in the fluid frame are the same as in
552 Eulerian frame.
553
Figure 2 compares the energy density E and the ra554 dial flux ratios Fr /E with the analytic solution. Ad dis555 cussed in Smit et al. (1997); O’Connor (2015); Anninos
556 & Fragile (2020), the result is sensitive to the chosen
557 closure relation.
Despite the discontinuities of at the
558 surface of the sphere, Gmunu resolves the optically thick
560
559 and thin region well.
550
551

561

3.3. Diffusive point source

Here, we present a test which focus in the scattering
regime, i.e. the diffusive point source test proposed by
564 Pons et al. (2000). This test describes the evolution of
562
563

540

and

9

resistive GRMHD in Gmunu
0.2

analytic
Gmunu

0.1
y

300

10−1
10−5

0.0

10−9

250
−0.1

200
E

−0.2

150

E

350

10−13
−0.4

−0.2

100

0.0
x

0.2

0.4

Figure 4. abc

50

0.0

596

0.1

0.2

0.3
r

0.4

0.5

0.6

Figure 3. abc

a single point source in the diffusive limit. The initial
condition, and also the analytic solution, is given by


 κ̄ Ndim /2
−3κ̄s r2
s
E (r, t) =
exp
567
,
(92)
t
4ct
r
568
F r (r, t) = E (r, t) .
(93)
569
2t
565
566

571

where Ndim is the number of dimensions, which is set to
be 3 in the following.

572

3.4. Shadow of a single beam

570

573

574
575

terms for gravitational redshift and Doppler shift (see
section 2.7) correctly, we preform the test introduced by
597 Müller et al. (2010), which has been used as a branch
598 mark test by several authors, e.g.
O’Connor (2015);
599 Kuroda et al. (2016); Anninos & Fragile (2020); Chan
600 & Müller (2020).
601
To separately assess the handling of Doppler shift
602 (with non-zero velocity profile), gravitational redshift
603 (with curved spacetime) and the combination of these
604 two, we mainly follow the setup in Müller et al. (2010).
605 In this test, we consider a sphere with radius R = 10 km
14
606 with a uniform density ρ = 9 × 10
g/cm3 . In addition,
607 we consider a sharp velocity profile which mimics the
608 accretion phase of core-collapse supernovae



0,
if r ≤ 135 km;




km
609 vr =
−0.2c 150r−135
km−135 km , if 135 km < r ≤ 150 km;



−0.2c 150 km 2 ,
if r > 150 km.
595

0

The initial condition is given as

1,
if x ≤ −0.4 and y ∈ [−0.12, 0.12] ;
E=
(94)
10−16 , otherwise,

r

Given the rest-mass density and velocity profiles, the
metric quantities such as the conformal factor ψ, the
i
613 lapse function α and the shift vector β are calculated by
614 utilising the metric solver in Gmunu Cheong et al. (2020,
615 2021). The initial neutrino profile is set as follows:

 Bν , 10−2 
if r ≤ R;

616
(E, Fr /E) = 
(96)
2
R
−3
 Bν
, 1 − 10
if r > R,
611
612

and we set (Fx /E, Fy /E, Fz /E) = (0.999999, 0, 0) every577 where in the computational domain.
In this test, we
578 consider a sphere of radius R = 0.07 and located at
579 (−0.2, 0) with a extremely high absorption coefficient
6
580 κ̄a = 10 . Note that this high absorption opacity κ̄a is
581 around six orders of magnitude larger than the radia582 tion moments, resulting a significantly stiff interaction
583 source terms in the evolution equations. We choose this
584 stiff situation on purpose to challenge the non-linear im585 plicit solver and the IMEX time integrator implemented
586 in Gmunu. This test is run with a uniform grid 200 × 80
587 which covers the region [−0.5, 0.5] for x and [−0.2, 0.2]
588 for y.
589
Figure 4 shows the radiation energy density profile at
591
590 t = 1.
576

593
594

3.5. Gravitational redshift and Doppler shift
The tests presented above are all energy-integrated
tests. To test if the code handles the energy-coupling

r

617

where Bν is the black body function, which is a function of energy ε, chemical potential µ and temperature
620 T . Specifically, under the chosen convention, the black
621 body function is given by
618
619

622

Bν (ε, µ, T ) =

ε
1
,
h3 exp((ε − µ) /T ) + 1

(97)

where h is Planck constant, the chemical potential is
chosen to be µ = 0 and the temperature is set to be
625 T = 5 MeV in this test. The absorption coefficient κa is
−1
626 set to be 60 cm
in the sphere (r ≤ R) while vanishing
627 elsewhere.
In addition, the emissivity is simply η =
623
624

592

(95)

610

10

Cheong et al.

κa Bν . In this test, we consider spherical coordinate in
1D. The computational domain covers [0, 104 ] km for
630 r, with the resolution Nr = 128 and allowing 6 mesh
631 levels (an effective resolution of 4096). The simulation
632 is performed until the system reach the stationary state,
633 the results are extracted at tmax = 1 s.
634
As discussed in Müller et al. (2010), stationary solu635 tion is available for this test. In particular, the average
636 neutrino energy hεi and the redshift-corrected luminos637 ity Lrs obey the following relations:
628

629

638

639
640

W α (1 + vr ) hεi =constant,
1 + vr
Lrs =constant,
1 − vr

(98)
(99)

where the average neutrino energy and the redshiftcorrected luminosity are defined as
R∞
Z ∞
J dVε
2 2
0
hεi = R ∞
, and Lrs = 4πr α
H dVε ,
J /ε dVε
0
0
643
(100)
644 respectively. In the following, the analytic solution are
645 based on the value at the surface of the sphere, i.e.
646 hεi (r = R) and Lrs (r = R).
In addition, the numeri647 cal results are scaled with their corresponding value at
648 the outer boundary of the computational domain, i.e.


4
649 hεi∞ ≡ hεi r = 10
km and Lrs,∞ ≡ Lrs r = 104 km .

Figure 5 compares the rescaled average neutrino energy hεi/hεi∞ and the redshift-corrected luminosity
652 Lrs /Lrs,∞ obtained by utilising Gmunu (red dots) and the
653 analytic solution (black solid lines). As in Müller et al.
654 (2010), we consider three cases, namely, (i) the shape ve655 locity profile in flat spacetime (left column); (ii) vanish656 ing velocities in curved spacetime (middle column), and
657 (iii) the shape velocity profile in curved spacetime (right
658 column). The numerical results obtained by Gmunu agree
659 with analytic results well in all three cases. This test
660 demonstrates that Gmunu is able to handle the advec661 tion terms in the momentum space, which corresponds
662 to gravitational redshift and Doppler shift affects of the
664
663 radiation with different energies.
650

651

641
642

This work was partially supported by grants from the
Research Grants Council of the Hong Kong (Project No.
668 CUHK14306419), the Croucher Innovation Award from
669 the Croucher Fundation Hong Kong and by the Direct
670 Grant for Research from the Research Committee of the
671 Chinese University of Hong Kong.
666
667

672
673

Software: Gmunu (Cheong et al. 2020, 2021; Chi-Kit
Cheong et al. 2021)

APPENDIX

674

675

4. CONCLUSIONS

665

A.

DECOMPOSITION OF FLUID-FRAME MOMENTS

Although the fluid-frame moments {J , Hµ } can be computed by contracting the energy momentum tensor T µν
µ
677 with the comoving velocities u , it is useful to work out the contraction further, and directly express the fluid-frame
µ
µ
678 moments {J , H } in terms of observer-frame moments {E, F }. As in Deppe et al. (2022); Radice et al. (2022), we
µ
µ
679 decompose {J , H , H Hµ } as
676

680

681

682
683

J = J(1) + dthin J(2) + dthick J(3) ,

(A1)


Hµ = − H(1) + dthin H(2) + dthick H(3) nµ

− H(4) + dthin H(5) + dthick H(6) vµ

− H(7) + dthin H(8) + dthick H(9) Fµ
 
 
 
H2 = H 2 (1) + dthin H 2 (2) + dthick H 2 (3)
 
 
 
+ d2thin H 2 (4) + d2thick H 2 (5) + dthin dthick H 2 (6) ,

(A2)

(A3)

11

resistive GRMHD in Gmunu

Velocity

Gravity
vr + 1

ψ

Velocity + Gravity
α

vr + 1, ψ, α

1.2
1.0
0.8
0.6
1.4
hεi/hεi∞

analytic
Gmunu

1.2

Lrs /Lrs,∞

1.0
1.50
1.25
1.00
101

102
r [km]

103101

102
r [km]

103101

102
r [km]

103

Figure 5.
Comparison of the numerical solution obtained by utilising Gmunu (red dots) and the analytic solution (black
solid lines) of the energy advection test introduced by Müller et al. (2010). Three cases are considered in this test, namely, we
consider (i) just the shape velocity profile without gravitational fields (left column); (ii) just the gravitational fields without
velocity profile (middle column), and (iii) both the shape velocity profile and gravitational fields (right column). The upper
panels show the shifted velocity profile vr + 1 (blue solid lines), conformal factor ψ (orange solid lines) and lapse function
α (green solid lines) in different cases. The middle and lower panel compare of the simulated results of the rescaled average
neutrino energy hεi/hεi∞ and the redshift-corrected luminosity Lrs /Lrs,∞ obtained by utilising Gmunu (red dots) and the analytic
solutions (black solid lines). In all cases, results returned by Gmunu have a good agreement with the analytic expressions. This
test demonstrates that Gmunu is able to handle the energy advection terms in the evolution of radiations, which corresponds to
gravitational redshift and Doppler shift affects of the radiation with different energies.

12
684

Cheong et al.

where

J(1) =W 2 E − 2v i Fi
2
v i Fi
J(2) =W 2 E j
F Fj
2


W −1 
J(3) =
3 − 2W 2 E + 4W 2 v i Fi
2W 2 + 1

H(1) =W J(1) + v i Fi − E

(A4)

689

H(2) =W J(2)

(A8)

690

H(3) =W J(3)

(A9)

691

H(4) =W J(1)

(A10)

692

H(5) =H(2)

685

686

687

688

H(6) =H(3) +

694

H(7) = − W

696
697

698

699

700

701

702
703

704

(A6)
(A7)

(A11)

693

695

(A5)

W
2W 2 + 1



3 − 2W


2



E − 1 − 2W 2 v i Fi

(A12)
(A13)



v i Fi
F i Fi
H(9) =W v i vi
 2
2
2
2
H (1) = − H(1)
+ H(4)
v 2 + H(7)
F 2 + 2H(4) H(7) v i Fi

 2
H (2) =2 H(4) H(5) v 2 + H(7) H(8) F 2 + H(4) H(8) v i Fi + H(7) H(5) v i Fi − H(1) H(2)

 2
H (3) =2 H(4) H(6) v 2 + H(7) H(9) F 2 + H(4) H(9) v i Fi + H(7) H(6) v i Fi − H(1) H(3)

 2
H (4) =2 H(5) H(6) v 2 + H(8) H(9) F 2 + H(5) H(9) v i Fi + H(8) H(6) v i Fi − H(2) H(3)
 2
2
2
2
H (5) = − H(3)
+ H(6)
v 2 + H(9)
F 2 + 2H(6) H(9) v i Fi
 2
2
2
2
+ H(5)
v 2 + H(8)
F 2 + 2H(5) H(8) v i Fi
H (6) = − H(2)
H(8) =W E

B.

(A14)
(A15)
(A16)
(A17)
(A18)
(A19)
(A20)
(A21)

JACOBIAN OF THE STIFF SOURCE TERM

In the following, we explicitly write down the ∂ [sstiff ]i /∂qj term which is needed to calculate the Jacobian in the
implicit step discussed in section 2.8. The calculation here mainly
p follows Radice et al. (2022). Note that, the sstiff
6
707 here represent the undentised source terms, i.e. without the ψ
γ̄/γ̂ pre-factor. Below, we denote
705
706

∂ [sstiff ]a
Jˆab ≡
∂qb

708

709

710

711

712

713
714

(B22)

where a, b = 0, 1, 2, 3. Specifically, Jˆab are


∂J
Jˆ00 = − W κas − κs
,
∂E


∂J
Jˆ0j =W κas v j + κs
,
∂Fj


∂Hi
∂J
Jˆi0 = − κas
+ W κa
vi ,
∂E
∂E


∂Hi
∂J
Jˆij = − κas
+ W κa
vi .
∂Fj
∂Fj

(B23)
(B24)
(B25)
(B26)

13

resistive GRMHD in Gmunu
715

The corresponding derivatives are




2
2
2
3
−
2W
W
−
1
∂J
2
2
716
,
=W + dthin v · fˆ W + dthick
∂E
1 + 2W 2
∂J
=JFv v j + JFf fˆj ,
717
∂Fj
∂Hi
718
=HEv vi + HEf fˆi ,
∂E
∂Hi
ff ˆ ˆ
vf
fv ˆ
δ j
vv
719
=HF
δi + HF
vi v j + H F
fi fj + HF
vi fˆj + HF
f i vj ,
∂F
j
720
√
ˆ
721 where we have defined fi ≡ Fi /
F 2 , and
#
"
W2 − 1
v · fˆ
v
2
722
,
JF =2W −1 + dthin E
+ dthick
F
1 + 2W 2

2
v · fˆ
JFf = − 2dthin W 2 E
723
,
F



2
2W 2 − 3
HEv =W 3 −1 − dthin v · fˆ + dthick
724
,
1 + 2W 2


725
HEf = − dthin W v · fˆ




v · fˆ
δ
726
− dthick v 2  ,
HF
=W 1 − dthin E
F






v · fˆ
2
4W
+
1
vv
,
HF
=2W 3 1 − dthin E
727
− dthick 1 −
F
2W 2 (2W 2 + 1)


v · fˆ
ff
728
HF
=2dthin W E
,
F
vf
729
HF
= − W JFf ,
E
fv
730
HF
= − dthin W .
731
F

(B27)
(B28)
(B29)
(B30)

(B31)

(B32)
(B33)
(B34)
(B35)

(B36)

(B37)
(B38)
(B39)

REFERENCES
732
733
734

Anninos, P., & Fragile, P. C. 2020, ApJ, 900, 71,
doi: 10.3847/1538-4357/abab9c
Ascher, U. M., Ruuth, S. J., & Spiteri, R. J. 1997, Applied

744

Cheong, P. C.-K., Lam, A. T.-L., Ng, H. H.-Y., & Li, T.

745

G. F. 2021, MNRAS, 508, 2279,

746

doi: 10.1093/mnras/stab2606

735

Numerical Mathematics, 25, 151,

747

736

doi: https://doi.org/10.1016/S0168-9274(97)00056-1

748

and Quantum Gravity, 37, 145015,

749

doi: 10.1088/1361-6382/ab8e9c

737

Audit, E., Charrier, P., Chièze, J. P., & Dubroca, B. 2002,

Cheong, P. C.-K., Lin, L.-M., & Li, T. G. F. 2020, Classical

738

arXiv e-prints, astro.

750

739

https://arxiv.org/abs/astro-ph/0206281

751

G. F. 2021, arXiv e-prints, arXiv:2110.03732.

752

https://arxiv.org/abs/2110.03732

740
741
742
743

Cardall, C. Y., Endeve, E., & Mezzacappa, A. 2013,
PhRvD, 87, 103004, doi: 10.1103/PhysRevD.87.103004
Chan, C., & Müller, B. 2020, MNRAS, 496, 2000,
doi: 10.1093/mnras/staa1666

753

Chi-Kit Cheong, P., Pong, D. Y. T., Yip, A. K. L., & Li, T.

Deppe, N., Throwe, W., Kidder, L. E., et al. 2022, SpECTRE

754

v2022.04.04, 2022.04.04, 10.5281/zenodo.6412468,

755

Zenodo, doi: 10.5281/zenodo.6412468

14

Cheong et al.

Foucart, F., O’Connor, E., Roberts, L., et al. 2015, PhRvD,
91, 124021, doi: 10.1103/PhysRevD.91.124021
758 Harten, A., Lax, P., & Leer, B. 1983, SIAM Review, 25, 35,
759
doi: 10.1137/1025002
760 Kuroda, T., Takiwaki, T., & Kotake, K. 2016, ApJS, 222,
761
20, doi: 10.3847/0067-0049/222/2/20
762 Mezzacappa, A., Endeve, E., Messer, O. E. B., & Bruenn,
763
S. W. 2020, Living Reviews in Computational
764
Astrophysics, 6, 4, doi: 10.1007/s41115-020-00010-8
765 Minerbo, G. N. 1978, JQSRT, 20, 541,
766
doi: 10.1016/0022-4073(78)90024-9
767 Müller, B., Janka, H.-T., & Dimmelmeier, H. 2010, ApJS,
768
189, 104, doi: 10.1088/0067-0049/189/1/104
769 O’Connor, E. 2015, ApJS, 219, 24,
770
doi: 10.1088/0067-0049/219/2/24
771 O’Connor, E., & Ott, C. D. 2013, ApJ, 762, 126,
772
doi: 10.1088/0004-637X/762/2/126
773 O’Connor, E. P., & Couch, S. M. 2018, ApJ, 854, 63,
774
doi: 10.3847/1538-4357/aaa893
775 Pareschi, L., & Russo, G. 2005, Journal of Scientific
776
computing, 25, 129

Pons, J. A., Ibáñez, J. M., & Miralles, J. A. 2000, MNRAS,
317, 550, doi: 10.1046/j.1365-8711.2000.03679.x
779 Press, W. H., Teukolsky, S. A., Vetterling, W. T., &
780
Flannery, B. P. 1996, Numerical recipes in Fortran 90,
781
Vol. 2 (Cambridge university press Cambridge)
782 Radice, D., Bernuzzi, S., Perego, A., & Haas, R. 2022,
783
MNRAS, doi: 10.1093/mnras/stac589
784 Rivera-Paleo, F. J., & Guzmán, F. S. 2019, ApJS, 241, 28,
785
doi: 10.3847/1538-4365/ab0d8c
786 Roe, P. L. 1986, Annual Review of Fluid Mechanics, 18,
787
337, doi: 10.1146/annurev.fl.18.010186.002005
788 Shibata, M., Kiuchi, K., Sekiguchi, Y., & Suwa, Y. 2011,
789
Progress of Theoretical Physics, 125, 1255,
790
doi: 10.1143/PTP.125.1255
791 Skinner, M. A., Dolence, J. C., Burrows, A., Radice, D., &
792
Vartanyan, D. 2019, ApJS, 241, 7,
793
doi: 10.3847/1538-4365/ab007f
794 Smit, J. M., Cernohorsky, J., & Dullemond, C. P. 1997,
795
A&A, 325, 203
796 Weih, L. R., Olivares, H., & Rezzolla, L. 2020, MNRAS,
797
495, 2285, doi: 10.1093/mnras/staa1297

756

777

757

778



==> plotdata/ccsn_s15_nulib_weakhubcon/point_data.csv <==
t	rho_c	psi_c	alp_c	ent_c	Ye_c	Ynue_c	Yanue_c	rho	psi	alp	W_vel1	vel1	eps_rms1	eps_rms2	eps_rms3	lum1	lum2	lum3	r_sh
0.0	1.5652744960968387e-08	1.0028591927558774	0.9942984971801684	0.7708606983062413	0.4217090576265827	0.0	0.0	9.652397083810155e-11	1.001072069807786	0.9978583457894935	-0.002955473685936217	-0.0029554607228080092	0.0	0.0	0.0	0.0	0.0	0.0	0.0
203.001708	1.5420938691563325e-08	1.0028605595568025	0.9942957742944865	0.7718096298098759	0.42173429880941743	5.617708123606742e-05	1.1254021111287862e-12	9.641719223550645e-11	1.0010713014237147	0.9978598766715673	-0.002969421747305487	-0.002969408599816381	4783761208301548.0	4602013740083675.0	3089369941483742.5	2.293662444671167e+63	4.919731340618942e+57	3.203326935671693e+60	0.0
406.003416	1.521014813597066e-08	1.0028631968470794	0.9942905299810219	0.7727072590061563	0.4217295397691607	6.016847078232107e-05	5.511571924190032e-12	9.632412497625022e-11	1.0010713891493317	0.997859700137808	-0.0029959940855401705	-0.0029959805819228975	4531363858052519.0	4968950991454928.0	3438640249257406.5	3.088380224362106e+64	1.8070122303565287e+59	1.7078593545240624e+61	0.0
609.005124	1.5133353549853864e-08	1.0028659589293327	0.9942850406242899	0.7732586933702058	0.42171378713950286	5.804545830310817e-05	3.5985256742633665e-12	9.609867029998991e-11	1.0010714766625222	0.9978595268872653	-0.003015327149349405	-0.003015313382622626	4251067695683883.5	4961719525487323.0	3500604473183317.5	4.6740899220262375e+65	2.223551814271412e+59	2.527038237814793e+61	0.0
812.006832	1.5165033043229218e-08	1.0028688912560164	0.9942792133250556	0.7736127849394678	0.42169234917980075	5.631077901620568e-05	1.4742799356350386e-11	9.591266857039378e-11	1.001071567486298	0.9978593475988519	-0.0030239277065279993	-0.003023913821660731	4053751648036011.5	5047275624534738.0	3607665881014708.5	1.1784342474878189e+66	3.5155720368342705e+59	3.1913736534814717e+61	0.0
1015.00854	1.5282072307256044e-08	1.0028720096437436	0.9942730149186444	0.7738090001774701	0.42166707393032693	5.4965755255683324e-05	4.890075366719108e-12	9.594317983889544e-11	1.0010716566971984	0.99785917057155	-0.003044838151997982	-0.0030448239770892497	3915422287879044.0	5070271511598790.0	3655112904955708.0	1.5325558627948693e+66	4.4037196119022715e+59	3.6490438241518274e+61	0.0
1218.010248	1.5442681160617245e-08	1.002875228722065	0.9942666143175506	0.773958196194695	0.42163873181445327	5.419045161236089e-05	4.9117548806559265e-12	9.582760052948198e-11	1.0010716723120396	0.9978591389190574	-0.0030494571323076303	-0.0030494428927909396	3924734848751353.5	5074886489547995.0	3679488325191658.5	1.5785784135914741e+66	5.079546539312122e+59	4.038654511415578e+61	0.0
1421.011956	1.5600814298911616e-08	1.0028786625247916	0.994259786414469	0.7741246244470044	0.42160786947942136	5.354016930848611e-05	4.98968371510861e-12	9.559017508887375e-11	1.0010717586585998	0.9978589656091769	-0.003054460959058683	-0.0030544466493258164	3933969059474097.5	5058083734746531.0	3689607574136103.0	1.5531580304364935e+66	5.572806446355698e+59	4.4766603011937177e+61	0.0
1624.013664	1.571833704826564e-08	1.0028818570155345	0.9942534370333901	0.7743019547279058	0.42157507859261567	5.304949614675886e-05	5.123473363050121e-12	9.542568020915566e-11	1.001071480360232	0.997859523536831	-0.0030770542105342863	-0.0030770395809257478	3934955687118597.0	5055288966974679.0	3653199937212612.5	1.5360871992389698e+66	5.666170271508238e+59	4.929958208299718e+61	0.0
1827.015372	1.5800097057039497e-08	1.0028855045839693	0.9942461855880431	0.7744853543816578	0.42154094893503846	5.2685063428044814e-05	5.2944022501890845e-12	9.534061707149494e-11	1.0010715670170516	0.9978593510285946	-0.0030987982649066737	-0.003098783322956582	3934775997841851.0	5044895008969223.0	3627812450634583.0	1.5276325185103203e+66	5.928034753787789e+59	5.175494308916315e+61	0.0
2030.01708	1.5886378412716177e-08	1.0028884646999772	0.994240294848218	0.7746602546579556	0.4215057915254607	5.2323272882018536e-05	5.471338795586455e-12	9.479711267031665e-11	1.0010700270917754	0.9978624210938614	-0.0030933321260243674	-0.0030933172630967115	3935807447703044.0	5070986529296431.0	3651191242167667.5	1.524273950763907e+66	5.698874731324497e+59	4.814889950898345e+61	0.0
2233.0187880000003	1.60021174074597e-08	1.0028922877775799	0.9942326930472309	0.7748405888539497	0.42146998882097264	5.1870624186712086e-05	5.591538093546588e-12	9.465989906830581e-11	1.0010701149468613	0.9978622447658679	-0.0030809953043230615	-0.003080980618510039	3937240289884685.0	5074272919236634.0	3667714388384114.0	1.5213734332616955e+66	5.813952358099108e+59	4.707610606638643e+61	0.0
2436.020496	1.6144648815790382e-08	1.0028961811126693	0.9942249522805734	0.7750249531338892	0.42143463103659207	5.136076249455766e-05	5.6236080738724585e-12	9.501304525338045e-11	1.0010702014665873	0.9978620717159845	-0.0032127729254796764	-0.003212756273538887	3939140363721638.0	5076120500760278.0	3674052317102052.5	1.5192275764703356e+66	5.946574536079589e+59	4.7168301632254174e+61	0.0
2639.022204	1.6254242200273564e-08	1.0028996383333362	0.9942180775534321	0.7752063395824531	0.4213997046718906	5.095993141230395e-05	5.650987535897302e-12	9.527346062337643e-11	1.0010705567408928	0.9978613628695455	-0.0033664892064368184	-0.003366470048147434	3941629048255907.0	5078629866497928.0	3676463115764972.0	1.5167192346797089e+66	6.077783035959139e+59	4.76826844664031e+61	0.0
2842.023912	1.6292081482295988e-08	1.002903623485196	0.9942101561051879	0.7753803413456899	0.42136492108990575	5.082934689527006e-05	5.770277761750303e-12	9.500858022388563e-11	1.0010706435642491	0.997861190787922	-0.003437498683737164	-0.003437478287377384	3943505628466652.0	5081160022532369.0	3678981376827023.5	1.514743894459006e+66	6.199192296153846e+59	4.818410123303088e+61	0.0
3045.0256200000003	1.6294843782992e-08	1.0029076613132368	0.9942021299592319	0.7755431355735842	0.42133011678083065	5.0829948498092735e-05	5.909082280895959e-12	9.43296762890593e-11	1.0010707303528972	0.9978610186996537	-0.003440552130866576	-0.0034405316800989513	3946109476698108.5	5083880085074421.0	3679721585748000.5	1.5128080053965136e+66	6.305476027358047e+59	4.863972668795507e+61	0.0
3248.027328	1.6301549777439272e-08	1.0029117758471737	0.9941939502243397	0.7757010859346193	0.42129532823816324	5.082667407376271e-05	6.046898936589896e-12	9.392118715095403e-11	1.001070817638418	0.997860844496888	-0.0034860060845653285	-0.0034859848125000504	3948695140816305.0	5087407028563052.0	3680608872483201.5	1.510993560735418e+66	6.409034120115889e+59	4.894231288560866e+61	0.0
3451.029036	1.633170358661137e-08	1.0029155640693925	0.9941864187640876	0.7758549469140974	0.421260681173926	5.077573992957342e-05	6.136991714175096e-12	9.379370881516072e-11	1.001070896699176	0.9978606862591156	-0.003553119074761181	-0.0035530965502951818	3951537083472421.5	5091845721442713.0	3683469461377953.0	1.5099257601760218e+66	6.509544801713523e+59	4.90863059489216e+61	0.0
3654.030744	1.640062502870083e-08	1.002919882607585	0.9941778335156654	0.7760163451633679	0.4212263516777983	5.0627902787494895e-05	6.241645963120347e-12	9.36435518865636e-11	1.0010709844683958	0.9978605110858815	-0.0035856904898947536	-0.0035856673402840746	3954083368510904.0	5095306034686052.0	3687018131964425.5	1.508630619358357e+66	6.619962178294018e+59	4.9245615345813004e+61	0.0
3857.0324520000004	1.6511164784771814e-08	1.002924321479736	0.994169009784987	0.7761873206816858	0.4211925000221569	5.035492689584737e-05	6.341225180904484e-12	9.3430219391834e-11	1.0010710715045317	0.9978603380926859	-0.003594645743100503	-0.0035946224196010076	3956606989409346.0	5098566754799576.0	3690338034529932.0	1.5088822929788403e+66	6.73838243380256e+59	4.946153550630077e+61	0.0
4060.03416	1.663601012498631e-08	1.0029288762716853	0.9941599559134896	0.7763654086508974	0.42115917147693455	5.006624055016023e-05	6.432954061379193e-12	9.324387963389654e-11	1.001071158275661	0.9978601659242011	-0.003604046880712797	-0.003604023373732318	3959778880903606.5	5102137799532459.0	3693472053890218.5	1.5094778739627098e+66	6.861071997395231e+59	4.971727522110742e+61	0.0
4263.035868	1.6744730902877438e-08	1.0029335375069348	0.9941506905796097	0.7765418244035915	0.4211262940248214	4.984880919299144e-05	6.544675868809754e-12	9.312231032302566e-11	1.0010712451304256	0.9978599936980751	-0.0036133001101358755	-0.0036132764216237397	3963801735077645.0	5105801018236487.0	3696343382137360.0	1.5090095517096772e+66	6.9874841169538755e+59	4.997961842228432e+61	0.0
4466.037576000001	1.6837076066133922e-08	1.0029382994769478	0.994141225000302	0.7767139572356583	0.42109378919599244	4.9681822948910116e-05	6.671334244977345e-12	9.302916390963669e-11	1.0010713322471811	0.9978598209105548	-0.0036111530613105137	-0.0036111294149924348	3966884515229545.5	5109404590065665.0	3699092488236414.5	1.5095509017094194e+66	7.121795380580055e+59	5.024991583383316e+61	0.0
4669.039284	1.69294474069372e-08	1.002943162659865	0.9941315577272847	0.7768868974747356	0.42106162266708047	4.953507412289845e-05	6.798197257077496e-12	9.289294178599984e-11	1.0010714200772248	0.997859646175764	-0.0036051464446465015	-0.003605122916119648	3970409984915483.5	5113183965648730.0	3701849485949053.0	1.5119245721771999e+66	7.259934742584081e+59	5.050196834385873e+61	0.0
4872.040992	1.702925518118374e-08	1.0029481288104498	0.9941216852417595	0.777047449261482	0.4210297832441743	4.940355911790518e-05	6.91795370191169e-12	9.268407829843914e-11	1.0010715087562045	0.9978594691852852	-0.0036034017929936083	-0.0036033782986004174	3974079028890271.0	5117099236711433.0	3704667640367619.0	1.5130739865130607e+66	7.403071630763893e+59	5.0751685549211285e+61	0.0
5075.0427	1.713568410817101e-08	1.0029531981649704	0.994111607532009	0.7771623046288252	0.42099833932858993	4.92355379101504e-05	7.048089029776593e-12	9.244220252923333e-11	1.001071597662275	0.9978592916225387	-0.0036121845174591437	-0.003612160850847968	3977960686596056.5	5121171384647603.0	3707701483516347.5	1.5138671946526058e+66	7.552060578345321e+59	5.1009955110973726e+61	0.0
5278.044408	1.7244854974667203e-08	1.0029583696685773	0.9941013270006371	0.7772797558432177	0.42096730237494867	4.909326046040057e-05	7.178242495186105e-12	9.225074498686161e-11	1.0010716864937477	0.9978591143521107	-0.003652272072443356	-0.0036522476091050433	3983293475421260.5	5125295819231533.0	3711001024238567.5	1.5171309328029717e+66	7.707819933807187e+59	5.127786009808523e+61	0.0
5481.046116	1.7356494851066315e-08	1.0029636423327222	0.9940908458533948	0.7773981999193421	0.42093664533770137	4.896152158616549e-05	7.31591401963547e-12	9.206001122060912e-11	1.001071775391948	0.9978589373159255	-0.00370891495912604	-0.0037088893398414045	3987542455171449.0	5129508643275182.0	3714178950163176.0	1.5198800832540305e+66	7.868290840090743e+59	5.155142572687363e+61	0.0
5684.047824	1.7472389817134478e-08	1.0029690155295876	0.9940801652102653	0.777458875931084	0.42090635965736584	4.880609614686393e-05	7.450451676638064e-12	9.176818224858651e-11	1.001071864791545	0.9978587595179489	-0.0037439997628903564	-0.0037439734096587234	3991858204602311.5	5133849774074964.0	3717336457885806.5	1.5222631270249307e+66	8.034074523086585e+59	5.182713180755957e+61	0.0
5887.049532	1.7589886673745568e-08	1.0029744873115538	0.9940692887183696	0.7775221732698792	0.42087643181692425	4.8679263569071834e-05	7.595568525999538e-12	9.140900009344413e-11	1.0010719543723423	0.9978585813743086	-0.0037554799257416244	-0.0037554533293387114	3997125663168814.0	5138250150961241.0	3720475784144206.0	1.5263508092547356e+66	8.20363304213955e+59	5.210564202062659e+61	0.0
6090.051240000001	1.7705958265517416e-08	1.0029800558126611	0.9940582200951131	0.7775894742551531	0.42084683015526386	4.8571788501847765e-05	7.745594938887803e-12	9.110328697034241e-11	1.0010720437405354	0.9978584036670567	-0.003770017552228242	-0.0037699906457532503	4001924614048859.0	5142592975553592.0	3723732010744561.0	1.5303181805217212e+66	8.378927454523096e+59	5.238854270773929e+61	0.0
6293.0529480000005	1.7822117619975102e-08	1.0029857203270638	0.9940469606394686	0.7776600060063703	0.42081752536682804	4.848423266332614e-05	7.897720245472998e-12	9.084298486038635e-11	1.0010721326895609	0.9978582266971946	-0.003791201135024084	-0.0037911737724300367	4008125395796418.5	5147126010784045.0	3727081643881902.0	1.5338910577696407e+66	8.559979408549048e+59	5.267419039358031e+61	0.0
6496.054656	1.7941898053937003e-08	1.0029909012109492	0.9940366625292306	0.7777283541627109	0.4207884909445778	4.836469158656258e-05	8.055857225766654e-12	9.060924786008399e-11	1.0010722128639793	0.99785806710515	-0.0038171286698994037	-0.00381710074206481	4013350853331235.5	5151680277418190.0	3730341927098491.0	1.5380431951385027e+66	8.747158162389018e+59	5.296334864185208e+61	0.0
6699.056364	1.8067799577323015e-08	1.0029967504417727	0.9940250361186536	0.7778028828345134	0.420759699936367	4.827173649434225e-05	8.215952842756696e-12	9.036519089980091e-11	1.0010723024685804	0.9978578887946697	-0.003841446575710199	-0.003841418110699435	4019040993652272.0	5156191693164816.0	3733660882289459.5	1.5440599078362788e+66	8.941139314179103e+59	5.325161598144194e+61	0.0
6902.058072	1.819863137504309e-08	1.0030026965471937	0.9940132173184069	0.7778806010366401	0.42073112236749793	4.817922100936017e-05	8.382352304646652e-12	9.009832358229423e-11	1.0010723926833471	0.9978577092956399	-0.0038650068149404223	-0.0038649778229622824	4024491496445302.0	5161003954810984.0	3737042574658571.0	1.5482883828831589e+66	9.139881764497551e+59	5.354914402595723e+61	0.0
7105.0597800000005	1.832920213559834e-08	1.0030087379130554	0.9940012093510762	0.7779632206148881	0.4207027273496225	4.810355676180457e-05	8.557737975355917e-12	8.985069903362868e-11	1.0010724834843867	0.997857528662778	-0.0038951723520652243	-0.003895142675941419	4031194063125385.5	5165803944717057.0	3740495259712978.5	1.5542239286719074e+66	9.344813185284793e+59	5.384694993645219e+61	0.0
7308.061488	1.845705329550987e-08	1.0030148732059365	0.9939890148791108	0.7780509956098357	0.42067448745746433	4.8015007895270883e-05	8.741469772055822e-12	8.962163516103011e-11	1.0010725747283618	0.9978573471761217	-0.00392939982747553	-0.003929369362146466	4037608437159811.5	5170552279053380.0	3743974943853459.0	1.56038725120476e+66	9.55682366636495e+59	5.414753038057138e+61	0.0
7511.063196	1.8584762240563562e-08	1.0030211029186022	0.9939766327448858	0.7781431923903454	0.42064637774722863	4.7974825422527934e-05	8.924466904714637e-12	8.938242103303675e-11	1.0010726665138827	0.997857164464122	-0.003958764685912131	-0.003958733532447367	4044711833208301.0	5175589687896916.0	3747427204122888.5	1.5658732829096987e+66	9.775407245532402e+59	5.444710265324004e+61	0.0
7714.064904000001	1.8716117183364688e-08	1.0030274286181031	0.9939640598377782	0.7782395031612396	0.42061837143727754	4.793820463542388e-05	9.114272858450573e-12	8.912588501283739e-11	1.0010727587804518	0.9978569806350337	-0.003982816767468577	-0.0039827850427067895	4051410116617643.5	5180703425429543.0	3750875827166303.0	1.5726804925043191e+66	1.000092003154549e+60	5.475440246082406e+61	0.0
7917.0666120000005	1.8853104498193522e-08	1.0030338519538438	0.9939512929805134	0.7783404248575955	0.42059043779345445	4.79157966202036e-05	9.318005820338821e-12	8.8857029742177e-11	1.0010728513988518	0.9978567960520153	-0.004003153342434361	-0.004003121129211612	4058270177772909.0	5185713392182661.0	3754405578409586.0	1.5804475079762976e+66	1.0233905038930488e+60	5.506648509760263e+61	0.0
8120.06832	1.8993665059971114e-08	1.0030403726928765	0.9939383328047419	0.7784468186730003	0.4205625445099506	4.7857078254235495e-05	9.524081696275634e-12	8.859459603531446e-11	1.0010729440985005	0.9978566114022996	-0.004025372442735115	-0.0040253396901331895	4065971627355652.5	5190959004232469.0	3758030626889983.0	1.5869436376451999e+66	1.0473601803863326e+60	5.537854455871454e+61	0.0
8323.070028	1.913209392371958e-08	1.0030469907149069	0.9939251797312278	0.778558889649459	0.4205346653138655	4.7852045797637914e-05	9.740060087409241e-12	8.835814487122118e-11	1.0010730368412495	0.9978564269390424	-0.004053726683745715	-0.004053693234134328	4073596268972834.0	5196458543435787.0	3761554453004591.5	1.5952575146055317e+66	1.07214038189476e+60	5.569199915040325e+61	0.0
8526.071736	1.9265948021080362e-08	1.0030537080828565	0.9939118296694727	0.7786759981143725	0.4205067831728979	4.7874051719712276e-05	9.963653525936007e-12	8.812690378342706e-11	1.0010731296956155	0.997856242506319	-0.004083073524045438	-0.004083039342682985	4081944306924048.5	5201948620940275.0	3765093116745901.0	1.6037708465980476e+66	1.0977390343999579e+60	5.600574132679918e+61	0.0
8729.073444	1.9398615899928216e-08	1.0030605283213656	0.9938982755992486	0.7787978638769308	0.42047888158894653	4.791954097228688e-05	1.020143883459485e-11	8.787682750952303e-11	1.0010732227023873	0.9978560579967517	-0.004109415035275984	-0.0041093801880769465	4089854636673189.5	5207623225013294.0	3768884717228833.5	1.6115227258458733e+66	1.1242752571920413e+60	5.633107150891638e+61	0.0
8932.075152000001	1.9534972902219004e-08	1.0030674568143916	0.9938845065380834	0.7789250818809312	0.4204509359931351	4.7971563835251084e-05	1.043805266325526e-11	8.761186922469398e-11	1.0010733160298748	0.9978558728080883	-0.0041358602787344295	-0.004135824754434698	4098194670319577.5	5213446812056935.0	3772588949687678.5	1.6219454534826052e+66	1.1517678289923963e+60	5.6660853042908e+61	0.0
9135.076860000001	1.9679580068052195e-08	1.0030744988377702	0.9938705117184918	0.7790589883605737	0.4204229103493637	4.7974951258377046e-05	1.0678643136531518e-11	8.734656974811754e-11	1.001073409886595	0.9978556862662085	-0.004165096138194832	-0.004165059855200254	4106625804436196.5	5219375951800154.0	3776292916012629.5	1.6310852487678831e+66	1.1800782068451666e+60	5.698623837454649e+61	0.0
9338.078568	1.9837674358343437e-08	1.0030816583413757	0.9938562829362996	0.7791481928873696	0.42039476606696563	4.800754322562308e-05	1.0930140990507755e-11	8.709647924198362e-11	1.0010735045991497	0.9978554973776861	-0.004199809165728507	-0.004199771967969726	4116049053503074.5	5225429143042019.0	3780097920888601.5	1.6409550492923122e+66	1.2093837729290152e+60	5.731687539557879e+61	0.0
9541.080276	2.00155593048958e-08	1.0030889225941757	0.9938418459529136	0.779213021797323	0.42036647723843135	4.8007319720400216e-05	1.1175079881010338e-11	8.684484486348674e-11	1.0010735996636457	0.9978553075710175	-0.004234867872175683	-0.004234829735066898	4124823391497802.0	5231584896000084.0	3783968942154084.0	1.6519327276648703e+66	1.239701430555409e+60	5.765348010194148e+61	0.0
9744.081984	2.0219306869661646e-08	1.0030955550354184	0.9938286650940655	0.7792765802559466	0.4203379578288262	4.796594399896285e-05	1.1416762563511457e-11	8.658419674920619e-11	1.0010736851384896	0.9978551371534425	-0.004269859374963249	-0.004269820284669132	4134586027303448.5	5237761568513965.0	3787815764869916.0	1.662051685373986e+66	1.2709409108569425e+60	5.799531866243405e+61	0.0
9947.083692	2.0431145903941282e-08	1.0031027181197743	0.9938144292508665	0.7793542802029148	0.4203091242547403	4.7919471427253415e-05	1.1663579266600633e-11	8.631568765372701e-11	1.0010734530412713	0.9978556016555266	-0.004304537053634291	-0.004304497003214393	4143652421381476.5	5244018385350819.0	3791690973432091.0	1.6733929758881072e+66	1.3031083759579763e+60	5.833419994225955e+61	0.0
10150.0854	2.0615623215961022e-08	1.0031102805481213	0.9937994010819928	0.7794483957921151	0.420279976788089	4.791312120106952e-05	1.1940433190373342e-11	8.603265702006761e-11	1.0010735483154907	0.9978554120015115	-0.004337287663301583	-0.004337246691743904	4153134578951229.0	5250431928039851.0	3795607575225825.0	1.6860605437325344e+66	1.3364953361619415e+60	5.868172734049982e+61	0.0
10353.087108	2.076103988651139e-08	1.0031179226586986	0.9937842141118968	0.7795519878701251	0.4202505995896238	4.804951833326593e-05	1.2247010034023002e-11	8.574827705507882e-11	1.0010736446349775	0.997855219557157	-0.004370866286235825	-0.004370824355698445	4163531154022939.5	5256966953939363.0	3799530516490012.0	1.697344361650304e+66	1.3710855033622179e+60	5.902791225617221e+61	0.0
10556.088816	2.0886543030200464e-08	1.003125650906677	0.9937688559115543	0.7796600091554985	0.4202210683833216	4.825252849517814e-05	1.2580563880989423e-11	8.545487902963133e-11	1.0010737416620885	0.9978550253493285	-0.004403592835787602	-0.00440354995631747	4173865103026679.5	5263664686741395.0	3803443424869168.5	1.7108047511506725e+66	1.4068340594961421e+60	5.938598957242093e+61	0.0
10759.090524000001	2.101204395899531e-08	1.0031334810664008	0.9937532958596881	0.7797711833602147	0.4201913934403591	4.848117121900934e-05	1.2929726412531624e-11	8.51588693339372e-11	1.00107383870038	0.9978548314929845	-0.004434291337583621	-0.004434247555070129	4184497400748331.5	5270495683567479.0	3807430404553904.5	1.723842202695148e+66	1.4439142356127308e+60	5.974027076273426e+61	0.0
10962.092232	2.1149314244163223e-08	1.003141431620652	0.9937374969703298	0.7798862050858182	0.42016153651477645	4.871249738370585e-05	1.3292973277307616e-11	8.486947427079667e-11	1.0010739360222274	0.997854637218541	-0.0044707348436403335	-0.004470689972736079	4195300396186326.0	5277426370977728.0	3811467127003850.0	1.7372665047635314e+66	1.4824405398803417e+60	6.01068677720996e+61	0.0
11165.09394	2.131098128200667e-08	1.0031495168703828	0.9937214316898293	0.7800075759534295	0.42013142130134895	4.88899070405094e-05	1.364916033549739e-11	8.457352091400202e-11	1.0010740329202505	0.9978544447547947	-0.004509898362279723	-0.004509852301806088	4206150662298123.5	5284516083929549.0	3815551800060658.5	1.7524298814917096e+66	1.522614965149342e+60	6.047364969022212e+61	0.0
11368.095648	2.1508104993257734e-08	1.0031577452838798	0.9937050829882185	0.7801400062704513	0.42010096075494713	4.901157600555333e-05	1.4006919041663716e-11	8.426805457360254e-11	1.0010741296270997	0.9978542534282518	-0.004550710846335344	-0.004550663524028592	4218202705155420.5	5291756475358190.0	3819696869118805.0	1.7664696942141436e+66	1.5644076672527002e+60	6.085302738649413e+61	0.0
11571.097356	2.174980605776823e-08	1.003166116660299	0.9936884499714294	0.7802908744982862	0.4200700319549438	4.9057928940690214e-05	1.4338610103772171e-11	8.395791035039338e-11	1.0010742273571285	0.9978540596152159	-0.004593088727386047	-0.004593040070677089	4230169402589251.0	5299145444472524.0	3823903500219663.5	1.782295684552117e+66	1.6079788723110718e+60	6.123118721619256e+61	0.0
11774.099064	2.202521588945763e-08	1.0031746160864152	0.9936715623340453	0.7804654975764557	0.4200384511076147	4.906010361465541e-05	1.46623869463404e-11	8.364222745387868e-11	1.0010743260833417	0.9978538633573942	-0.0046364137601234414	-0.004636363713495074	4242303086878263.0	5306737830052719.0	3828171026767351.0	1.79945234876899e+66	1.6532229000947824e+60	6.161823223547523e+61	0.0
11977.100772	2.2281900740508292e-08	1.0031831891007192	0.9936545286661815	0.7806523730017172	0.4200061628797435	4.9125845196186166e-05	1.5014003803036473e-11	8.330724719849093e-11	1.001074425140003	0.9978536662254774	-0.004680890989322278	-0.004680839488533086	4254308183679363.5	5314361417496754.0	3832462374554460.5	1.8148419273743058e+66	1.7001587295497292e+60	6.201258660041819e+61	0.0
12180.102480000001	2.2479077138805156e-08	1.0031918435036193	0.9936373334182796	0.7808123896388212	0.4199733231936912	4.933999396814949e-05	1.5423006069270858e-11	8.294172334673141e-11	1.0010745248947783	0.9978534674064735	-0.004723744221743108	-0.004723691293501638	4267639093909068.5	5322109715359988.0	3836791156995565.0	1.833435010343754e+66	1.7489156920113646e+60	6.240622426396831e+61	0.0
12383.104188000001	2.2624596818407968e-08	1.0032013805309652	0.993618390379795	0.780916944994361	0.4199401967682826	4.963571837697968e-05	1.5882575403979758e-11	8.253129241566418e-11	1.0010754291529531	0.9978516653940233	-0.00476941354925015	-0.004769359070803677	4280162260587004.0	5329936800837475.0	3841324726168568.0	1.8502185917250366e+66	1.7995347461994705e+60	6.280898623993095e+61	0.0
12586.105896000001	2.2748846681785605e-08	1.003210212667232	0.993600844338797	0.7810190897908545	0.4199069255176629	5.00364055998004e-05	1.6373729010619815e-11	8.207876470905636e-11	1.0010755275081746	0.997851470720724	-0.004814460798839383	-0.004814404762111844	4293325679156758.5	5337920499055377.0	3845923710560734.0	1.8691165256541855e+66	1.8519955728383477e+60	6.320775089140875e+61	0.0
12789.107604	2.2870424676658386e-08	1.0032191742351528	0.9935830419543038	0.7811231593187415	0.41987354599330007	5.0465485426427494e-05	1.68745959670878e-11	8.158492629387564e-11	1.0010756257375129	0.9978512767205312	-0.004851257994747513	-0.004851200663291811	4306734325267813.5	5345898278402240.0	3850145416077636.0	1.888335505476113e+66	1.906540453475327e+60	6.361792254838255e+61	0.0
12992.109312	2.300542329646716e-08	1.003228299184118	0.9935649145555773	0.7812291764596868	0.41984002528158054	5.090500093434483e-05	1.74033894822377e-11	8.106432833431396e-11	1.001075725013924	0.9978510799788054	-0.004887733648553505	-0.004887675014150823	4321401802245297.0	5353984096827195.0	3854664432234196.0	1.9072367064239168e+66	1.9630615279928485e+60	6.403874007400734e+61	0.0
13195.11102	2.316855654061851e-08	1.0032376177754068	0.9935464016040846	0.7813392073169307	0.4198062623145879	5.1319011690901917e-05	1.791010850535826e-11	8.054750706997923e-11	1.0010758257438614	0.9978508793376416	-0.004941693582946613	-0.004941632985077804	4335040388697717.5	5362130987166837.0	3859259252583415.5	1.928367313776971e+66	2.0215286631647874e+60	6.444319306708134e+61	0.0
13398.112728	2.3369361490149156e-08	1.0032471524436737	0.9935274589179346	0.7814008644981777	0.41977215676579127	5.168775298512173e-05	1.8428005200257664e-11	7.994348413657768e-11	1.0010759276797183	0.9978506756108864	-0.00499222115641348	-0.004992158680678485	4349420819145948.5	5370384177068973.0	3863876112178853.0	1.948664960732893e+66	2.082406638711081e+60	6.487907208635547e+61	0.0
13601.114436	2.3608327401327788e-08	1.00325691493666	0.9935080641941586	0.7814331004144428	0.4197377368925757	5.192476583002359e-05	1.8936971452352288e-11	7.93054392844424e-11	1.0010760298255257	0.9978504717677704	-0.005048644925150262	-0.005048580307018244	4364702846914804.0	5378834645079742.0	3868652467296589.5	1.9699553152877833e+66	2.1454759037883116e+60	6.529482781353256e+61	0.0
13804.116144	2.3882771343500496e-08	1.003266884974391	0.9934882575467466	0.7814687219148108	0.41970288501287767	5.214251792720615e-05	1.9413838740446027e-11	7.860142854159912e-11	1.0010761321603745	0.997850267673773	-0.0051064509106204204	-0.005106384047385236	4380035902845275.5	5387273243232209.0	3873495500600221.5	1.9931361106843485e+66	2.2113015248414606e+60	6.573451816282195e+61	0.0
14007.117852000001	2.4186635486511204e-08	1.0032760943228782	0.9934699622183857	0.7815069776711094	0.4196674714851173	5.230906315299023e-05	1.9910760756762325e-11	7.779502400731087e-11	1.0010762253510963	0.9978500817056782	-0.005154289259224567	-0.00515422049916155	4396023019210121.5	5395678738657288.0	3878378317283540.0	2.015891574564522e+66	2.2798200779119023e+60	6.617559870581849e+61	0.0
14210.119560000001	2.4500094329705677e-08	1.0032864993081887	0.9934492922570045	0.7815693844921671	0.41963140815251276	5.249849860839802e-05	2.042998296029222e-11	7.697074261642005e-11	1.0010763288823912	0.9978498753604527	-0.005224099388281877	-0.005224027796340675	4412050155145789.5	5404348857248284.0	3883449459355493.5	2.040411155996825e+66	2.3513358395702694e+60	6.662276735993959e+61	0.0
14413.121268	2.480318450010184e-08	1.003297097573859	0.9934282390104427	0.781650547231788	0.4195946799785976	5.274660713162917e-05	2.0957683445631504e-11	7.605329782093113e-11	1.0010764326775157	0.9978496687307462	-0.005273157076333955	-0.005273083448507082	4428762948866349.5	5413142966390649.0	3888594719396383.0	2.06519806945484e+66	2.4260823262844318e+60	6.708058756807249e+61	0.0
14616.122976	2.5089982334270865e-08	1.0033078773317288	0.9934068261741791	0.7817481744703819	0.4195573193051882	5.3064397493511405e-05	2.1548672890247284e-11	7.506780515596296e-11	1.001076536531052	0.9978494624217731	-0.005331350858728261	-0.005331274766267358	4445767121399560.5	5421977372360939.0	3893891923941532.5	2.088842793450941e+66	2.5036836533192777e+60	6.75163586177795e+61	0.0
14819.124684	2.536789581460049e-08	1.0033188340417791	0.9933850632329702	0.7818597842270525	0.41951935410546204	5.340422722061611e-05	2.21720338467174e-11	7.396890809422361e-11	1.0010766399988384	0.997849257730438	-0.005389964044766288	-0.0053898854149222256	4463080771864740.5	5430914015702447.0	3899291568406200.5	2.115879993318624e+66	2.5853542928938858e+60	6.801170763447186e+61	0.0
15022.126392	2.5647285415696536e-08	1.003329970126014	0.9933629450728767	0.7819323260869637	0.41948078636555136	5.378537404682538e-05	2.2824489062454035e-11	7.287099150899366e-11	1.0010767433555674	0.9978490538054253	-0.005463031455035485	-0.005462949583896314	4480460037736237.5	5440163735746519.0	3904839896478744.0	2.141658492823676e+66	2.6707996890958247e+60	6.848154146452591e+61	0.0
15225.1281	2.593227633196022e-08	1.0033412909648585	0.9933404602431285	0.7819595194656295	0.419441649174841	5.419593101806469e-05	2.3493601084702764e-11	7.185600724201543e-11	1.0010768473724534	0.9978488483562935	-0.005508776320334673	-0.005508692375271185	4498616001240364.5	5449613098011312.0	3910528124691550.5	2.1697348309848976e+66	2.7608294115389785e+60	6.90015383006122e+61	0.0
15428.129808000002	2.6223247025189217e-08	1.0033528026016476	0.9933175961759503	0.7819981191661873	0.41940191742954647	5.461901217533338e-05	2.4207040261980282e-11	7.090351456491415e-11	1.0010769526404695	0.9978486396559186	-0.005529795067024409	-0.005529710157391498	4516422481948671.0	5458765586648373.0	3916477268398932.0	2.1984261799002953e+66	2.8541356324371676e+60	6.949809903105817e+61	0.0
15631.131516000001	2.6519859011353553e-08	1.003364510928985	0.9932943412035001	0.7820488139608233	0.4193615535909525	5.508826733302861e-05	2.495617400184491e-11	7.00217872226874e-11	1.0010770591551341	0.9978484277214085	-0.005550282128028047	-0.005550196271140221	4536617326702791.0	5468433548279056.0	3922527133346296.5	2.226979275832341e+66	2.9530386919747816e+60	7.001958842057875e+61	0.0
15834.133224000001	2.6821987007448513e-08	1.003376422579773	0.9932706823709676	0.7821121668306815	0.4193205195947947	5.5581570037832816e-05	2.5742996291348965e-11	6.923856706924116e-11	1.001077166784242	0.9978482129700533	-0.005591852708339137	-0.0055917649078027504	4555767203172847.0	5478315156165231.0	3928864472570560.0	2.257451896644038e+66	3.057533426636259e+60	7.056791026734457e+61	0.0
16037.134932	2.7131166784372633e-08	1.003388544691833	0.9932466061309422	0.782188552242241	0.4192787724921487	5.6105109341827854e-05	2.654317152390618e-11	6.85490700433673e-11	1.0010772749588641	0.9978479971267877	-0.005635322440937667	-0.005635232576815062	4575999273440879.0	5488010074463202.0	3935638135830688.0	2.289667062107046e+66	3.1668372481924145e+60	7.110200310896406e+61	0.0
16240.13664	2.7451809938062372e-08	1.0034008848470368	0.9932220980300774	0.7822785761422528	0.419236252871307	5.659396342463207e-05	2.732069249684665e-11	6.796235049281847e-11	1.0010773830648978	0.9978477820153742	-0.005665117000674086	-0.0056650257036218316	4596186177298433.0	5497573973091360.0	3942500383815314.5	2.3214713763415742e+66	3.281668972963632e+60	7.16821204556104e+61	0.0
16443.138348	2.7789599966780116e-08	1.0034134505411383	0.9931971430055336	0.7823838044296576	0.41919287384573334	5.713974330833026e-05	2.817583226375595e-11	6.745846442844772e-11	1.0010774912709155	0.9978475670639353	-0.0056918148840851435	-0.005691722290160134	4617718945954080.0	5507987179204000.0	3949755386421561.5	2.3570556590826223e+66	3.404009245643507e+60	7.225497567891741e+61	0.0
16646.140056	2.81483719505999e-08	1.0034262475299842	0.9931717295715825	0.7825072517288935	0.41914848626941903	5.769919092565127e-05	2.887147193024922e-11	6.700029013041379e-11	1.0010775996145047	0.9978473520915839	-0.005726354667307946	-0.005726260377450119	4639799932205773.0	5518482123834151.0	3957323139400585.0	2.3915219400268298e+66	3.5319249981865216e+60	7.284669778474134e+61	0.0
16849.141764	2.852409431340672e-08	1.003439276520126	0.9931458562922283	0.7826518317395931	0.4191029596012665	5.8246648266057017e-05	2.947330656720979e-11	6.660783408265492e-11	1.0010777082350257	0.9978471367188648	-0.005761323048168998	-0.005761227020366204	4661781727681606.0	5528140473116492.0	3965056745527840.0	2.4289555724991108e+66	3.663963992489692e+60	7.347171824463199e+61	0.0
17052.143472	2.8903686854833566e-08	1.0034525369351885	0.9931195238371644	0.7828175168406188	0.41905625649192846	5.882307837385081e-05	3.02108156384728e-11	6.62730857053811e-11	1.0010778176561304	0.9978469193931112	-0.0057916542538094294	-0.005791556701339993	4685284727106495.0	5538049326143103.0	3973001270630177.5	2.4663480935638384e+66	3.797773913464387e+60	7.40749488444137e+61	0.0
17255.14518	2.927928056655122e-08	1.0034660278347058	0.9930927342028187	0.7829047525722991	0.4190084282354581	5.943700176458467e-05	3.077696135482881e-11	6.595500789772588e-11	1.0010779277562376	0.9978467005238955	-0.005828512373203663	-0.00582841294637128	4709037954234590.0	5547958613573348.0	3981137819952828.0	2.505073500514133e+66	3.933663433904246e+60	7.47057376546287e+61	0.0
17458.146888	2.9652282003865237e-08	1.0034797537953142	0.9930654781996209	0.7829713211571036	0.4189595977705692	6.0125959662284315e-05	3.138405286795506e-11	6.564603019416975e-11	1.0010780387636922	0.9978464794353057	-0.005869370070639748	-0.005869268538169859	4732457774163312.0	5556919011126710.0	3989387848826502.0	2.546200278866233e+66	4.067852093855113e+60	7.532227282410171e+61	0.0
17661.148596	3.002925200563575e-08	1.0034940514541904	0.9930370879486055	0.7830570747010115	0.4189097761385269	6.083050854423194e-05	3.205371785832479e-11	6.534760827519843e-11	1.0010781526964687	0.997846252676067	-0.005907056769079674	-0.005906953268219791	4757648482759157.0	5565243127655743.0	3997622639467849.0	2.5865619344396983e+66	4.2011802968988004e+60	7.594294303396593e+61	0.0
17864.150304000003	3.0417512438272024e-08	1.0035071864797367	0.9930110070874986	0.7831480971763592	0.41885893230500904	6.153598836025406e-05	3.273971057725261e-11	6.505335160101197e-11	1.0010782559221276	0.9978460472528978	-0.0059423018775531765	-0.0059421965129589326	4782161249320658.0	5574220072883732.0	4005979305381157.5	2.6293901607215967e+66	4.337613401230105e+60	7.656920659296584e+61	0.0
18067.152012000002	3.082391905826778e-08	1.003522053377479	0.9929814890124913	0.7832689169936404	0.41880699716892367	6.229386208150862e-05	3.344682284264965e-11	6.473596017989716e-11	1.0010783703826909	0.9978458201896783	-0.005970913947901158	-0.0059708070539598364	4807341524226493.0	5582656114409364.0	4014377627816869.0	2.673253510982081e+66	4.476795218404933e+60	7.71881093289953e+61	0.0
18270.153720000002	3.1257450675449415e-08	1.003537212812704	0.9929513915250158	0.7834108975281432	0.4187538552526962	6.305747958654915e-05	3.416280275588319e-11	6.439242497008652e-11	1.001078484878497	0.9978455935481557	-0.0059934599150893745	-0.005993351805658932	4832567919900196.0	5590659179034619.0	4022845846452536.0	2.717879617297396e+66	4.618158633739014e+60	7.78124344728851e+61	0.0
18473.155428000002	3.17259893612789e-08	1.0035526276247226	0.9929207874672805	0.7835786489527896	0.41869934135280806	6.382990236757736e-05	3.4878313121108957e-11	6.406048724618184e-11	1.0010786000923981	0.997845365012157	-0.006015097106383281	-0.006014987821823363	4860006995018061.0	5599230821904331.0	4031482672178621.0	2.7643901090949335e+66	4.7668067655608625e+60	7.843032596789134e+61	0.0
18676.157136	3.222192084405117e-08	1.0035668323719333	0.9928925864411237	0.7837640678619767	0.418643278978631	6.461660916818323e-05	3.564784248668223e-11	6.373595184601254e-11	1.001078705137405	0.9978451564048142	-0.006037903487857338	-0.006037792955489946	4886542458591155.0	5607937985941957.0	4040100970735754.5	2.810801852269226e+66	4.922972508649724e+60	7.906765439935287e+61	0.0
18879.158844	3.27150801722282e-08	1.0035828431376248	0.9928608009387639	0.7839879250869091	0.41858560207409096	6.546811504205427e-05	3.646176254967811e-11	6.342504645969778e-11	1.0010788222177012	0.9978449238494846	-0.006063592047596635	-0.00606348009839596	4913942014759014.0	5616487524286356.0	4048734757988984.5	2.8621687555301505e+66	5.084281393526287e+60	7.970276149404034e+61	0.0
19082.160552	3.3192132224733835e-08	1.0035991347464626	0.9928284592094094	0.7841357833495137	0.41852639066962666	6.643196780566325e-05	3.730389361733304e-11	6.314326678960237e-11	1.0010789398346982	0.997844690405859	-0.006091902863886529	-0.0060917893392620605	4942416527797005.0	5625630744360707.0	4057576346915484.5	2.911548241534488e+66	5.2556178950671594e+60	8.034401435758363e+61	0.0
19285.16226	3.366202718331274e-08	1.0036140383148426	0.9927988743983845	0.7840995156498228	0.41846624466973475	6.741262499832955e-05	3.8213836597310714e-11	6.2897097107329e-11	1.0010790459333185	0.9978444801660483	-0.0061267135177129955	-0.00612659803581061	4971192952167643.0	5635416223683660.0	4066369184256487.5	2.96743664076371e+66	5.4334950895552434e+60	8.098820837984406e+61	0.0
19488.163968	3.4136838460729e-08	1.0036308892136439	0.9927654256032563	0.7840949546064372	0.4184053773256861	6.842666252040042e-05	3.916372138621518e-11	6.267450996278012e-11	1.0010791641111922	0.9978442463749767	-0.006167238804882732	-0.006167121016204767	5000434864668280.0	5644707504125729.0	4075083474013256.5	3.021154614908711e+66	5.618300302601513e+60	8.163160924238741e+61	0.0
19691.165676	3.462293419919628e-08	1.003648062533472	0.9927313380420884	0.7841084864112878	0.4183437399368169	6.944279006354339e-05	4.009237356220908e-11	6.247556553437136e-11	1.0010792830064994	0.9978440111417872	-0.006214450307734313	-0.0062143297932003875	5031652490871368.0	5654181145837794.0	4083908109835069.5	3.0806745734158688e+66	5.809971455927657e+60	8.229138524726277e+61	0.0
19894.167384	3.512508775807374e-08	1.0036638100072748	0.9927000811973988	0.7841265377570928	0.41828125644462766	7.046890572631039e-05	4.098355761964874e-11	6.229874402785831e-11	1.001079391064076	0.9978437968528276	-0.0062693903282548	-0.00626926658909623	5062232433551991.0	5664874371689027.0	4092936720949011.0	3.138621615819243e+66	6.013275405169545e+60	8.29538011838203e+61	0.0
20097.169092	3.564885955676146e-08	1.0036815899226097	0.9926647779230316	0.7841772461648169	0.4182178200440867	7.152481369921112e-05	4.198161659616273e-11	6.21469610442622e-11	1.0010789206066844	0.9978447238317493	-0.0063340929033228735	-0.006333965293697559	5094938479255853.0	5674328726289210.0	4101944974484413.5	3.2030319940605896e+66	6.217497690320261e+60	8.361898138978497e+61	0.0
20300.1708	3.6201109958261925e-08	1.003698527632441	0.992631162038838	0.7842399179823701	0.41815328152732095	7.262527684408976e-05	4.2927809568235544e-11	6.200741131148374e-11	1.0010790322567318	0.9978445034667597	-0.0064033005642978365	-0.006403168725961236	5127684764946390.0	5684128547896293.0	4111283191017977.5	3.2654844928088902e+66	6.436514225879459e+60	8.429083286045593e+61	0.0
20503.172508	3.678656859607957e-08	1.0037177023911612	0.9925931067530714	0.7843422660381834	0.4180874498512993	7.373659013342601e-05	4.391034014517234e-11	6.186958210763489e-11	1.001079157425595	0.9978442556017418	-0.006474936078562484	-0.006474799765830036	5160999295787136.0	5694895511044981.0	4120593368890424.5	3.33444412058378e+66	6.66503716140832e+60	8.49889550373633e+61	0.0
20706.174216	3.741161396198812e-08	1.0037353291694737	0.9925581248231532	0.7844596181496333	0.41801984879269666	7.49270707448382e-05	4.495792433962965e-11	6.174610376613449e-11	1.0010792708414218	0.9978440308078794	-0.006553866575311895	-0.006553725216588335	5194951200570312.0	5704380071612984.0	4130154772840919.5	3.401012304331598e+66	6.89389049467967e+60	8.572387393798119e+61	0.0
20909.175924	3.807545327587749e-08	1.0037553511672206	0.9925183912105616	0.7844709151685751	0.41795013068194176	7.617455987153273e-05	4.5918260874608323e-11	6.161693620038311e-11	1.0010793973576557	0.9978437803477568	-0.006637664732922243	-0.006637517882356741	5230651680497396.0	5714488391086397.0	4139777227486564.0	3.4736434083647315e+66	7.139289841072353e+60	8.647265654565282e+61	0.0
21112.177632	3.8758112608289496e-08	1.003773742561928	0.9924818949900899	0.7844687256666845	0.41787823130651297	7.743591471575183e-05	4.69634290445932e-11	6.146824407098402e-11	1.0010795117770241	0.9978435539096789	-0.006722669799169861	-0.006722517234190807	5264957369077646.0	5725477896852857.0	4149921412926499.5	3.548401142732242e+66	7.400495252225957e+60	8.721708515652937e+61	0.0
21315.179340000002	3.944298133146931e-08	1.0037945132443853	0.9924406788719641	0.7845152856723102	0.4178040852752278	7.885663233236531e-05	4.8097355816726225e-11	6.13079092628573e-11	1.0010796392252233	0.997843301632365	-0.006807915983555283	-0.006807757540970364	5301580116896917.0	5734993516951006.0	4159971085702772.0	3.625407775839314e+66	7.661203815325477e+60	8.798970833878786e+61	0.0
21518.181048000002	4.013591237520835e-08	1.0038137616855594	0.9924024843425175	0.7845781955976245	0.41772762619326415	8.040359314045174e-05	4.928806566781873e-11	6.113501865434447e-11	1.0010797566317735	0.9978430683217853	-0.006891698358201125	-0.006891533993722383	5338449090010094.0	5745691227307055.0	4170391852582062.0	3.7076494286253304e+66	7.942206173283628e+60	8.880588263896218e+61	0.0
21721.182756000002	4.084580919421828e-08	1.0038332861120776	0.992363743345894	0.7846733330832562	0.41764872563570676	8.207032123822693e-05	5.045368968066893e-11	6.0958431883724e-11	1.0010798744324843	0.997842833953836	-0.006979908855139921	-0.006979738098247015	5377265802422354.0	5756960619270308.0	4180967176114208.5	3.7906912941560205e+66	8.240389741445956e+60	8.963187686531595e+61	0.0
21924.184464	4.1574319230906685e-08	1.003855440263601	0.9923197856049055	0.7848218775091409	0.4175672999608296	8.381925912258068e-05	5.1771233480018597e-11	6.076906325010202e-11	1.0010800069222132	0.9978425696617247	-0.007070468433073128	-0.007070290943287156	5416999461848150.0	5767312281559462.0	4191813231698033.5	3.880163937761199e+66	8.541343786748312e+60	9.045722861226962e+61	0.0
22127.186172	4.2322730071677e-08	1.0038757875464381	0.9922794149042954	0.7849891433418779	0.41748326889949633	8.573381274351245e-05	5.315935936453933e-11	6.056732663133216e-11	1.0010801268289788	0.997842330438295	-0.007162645923380558	-0.0071624614010079085	5456610979727484.0	5778360837798306.0	4203020435883840.5	3.972292508425071e+66	8.863226012815253e+60	9.130787443935661e+61	0.0
22330.18788	4.3093401753968616e-08	1.0038988902435868	0.9922335797194923	0.7851004697477916	0.4173965751919039	8.775431213653499e-05	5.461188547131559e-11	6.036000621069243e-11	1.0010802607093314	0.997842063475588	-0.007255927175047325	-0.0072557353492024475	5500150411002021.0	5790186108066470.0	4214307991836631.0	4.0703043342848154e+66	9.211846274047612e+60	9.222379924730947e+61	0.0
22533.189588	4.389071886734483e-08	1.0039201275169531	0.9921914479428466	0.7851397838905523	0.4173073065195027	8.967753873781598e-05	5.5874773143037706e-11	6.014993764156563e-11	1.0010803813950881	0.9978418231718899	-0.007351366680657995	-0.0073511671854885885	5543131497127395.0	5800837134035217.0	4226121988419476.0	4.173296509798033e+66	9.567277905995265e+60	9.315268955573523e+61	0.0
22736.191296	4.471209742848227e-08	1.003944264185421	0.9921435665524765	0.7852331933124492	0.4172153600702837	9.178094141985206e-05	5.726566395060615e-11	5.992857899099796e-11	1.001080516123682	0.9978415548893133	-0.007450348088047329	-0.007450140425788521	5587160036551765.0	5813805859547678.0	4238187076488396.0	4.284152913937431e+66	9.957153512869968e+60	9.409446107338821e+61	0.0
22939.193004	4.555390964828695e-08	1.0039664764696843	0.9920995049207159	0.7853417644313759	0.4171206115472292	9.394517241004652e-05	5.858725753714105e-11	5.9692707568585e-11	1.0010806377970514	0.9978413126443902	-0.0075492046254751295	-0.007548988586951864	5631953581605208.0	5826322539906931.0	4250655732369622.0	4.394218958639234e+66	1.0362484335399704e+61	9.507545338969983e+61	0.0
23142.194712	4.641705128574024e-08	1.0039891868624502	0.9920544578981765	0.7854868025591488	0.41702292670852115	9.628245562598158e-05	6.006289088306427e-11	5.946054045268089e-11	1.0010807594896949	0.9978410708441294	-0.007650797855356958	-0.007650572977084454	5678478203988339.0	5836896540355167.0	4263055250982747.0	4.5060486720884914e+66	1.0773809735681485e+61	9.608999249232137e+61	0.0
23345.19642	4.730913261028628e-08	1.0040150521595779	0.9920031564231591	0.7856928832450596	0.4169220998073611	9.87859224882196e-05	6.147127448221808e-11	5.92219582131813e-11	1.0010808944216143	0.9978408035959793	-0.007754033667641638	-0.007753799562972826	5724082618071802.0	5848276754328495.0	4275519927316393.5	4.62190346267733e+66	1.1217978699786037e+61	9.712055398012665e+61	0.0
23548.198128	4.82415455629575e-08	1.004038918205069	0.9919558229772394	0.7859200088957282	0.41681782485816504	0.0001015157089684691	6.292461237432629e-11	5.897565943713124e-11	1.001081016007214	0.9978405631011537	-0.007861263182443009	-0.007861019230827085	5771682591333887.0	5859902644243711.0	4287977135618276.5	4.741015809853227e+66	1.166449056206519e+61	9.812937065612986e+61	0.0
23751.199836	4.9223265067963983e-08	1.0040661539090459	0.9919018092553579	0.7860144949884322	0.41670979015984794	0.00010443856134123872	6.417300172489348e-11	5.873246223351642e-11	1.001081151674488	0.9978402947639163	-0.007970815423376718	-0.007970561130252983	5821032012123793.0	5870964060425722.0	4300403183225142.5	4.8642810039664114e+66	1.2109035849421243e+61	9.912941498643517e+61	0.0
23954.201544	5.026605156415584e-08	1.004091328863162	0.9918518851181628	0.7859098595742408	0.416598764721586	0.00010741151475505773	6.541689646255045e-11	5.848722378422197e-11	1.0010812740774657	0.9978400528114335	-0.008073157430922136	-0.008072893216634269	5869615739820381.0	5881484752808140.0	4312674039260132.5	4.993584191452643e+66	1.2566404935913537e+61	1.0008114605792101e+62	0.0
24157.203252	5.1375547596337176e-08	1.004120093732377	0.9917948443181901	0.7858684215356804	0.4164849046929299	0.00011035526702338528	6.67253130285556e-11	5.823089565699067e-11	1.0010814110546393	0.997839781659798	-0.00817966340348327	-0.0081793885938175	5921782915712786.0	5892351762164505.0	4324872223460860.0	5.1265323371621665e+66	1.303016688491268e+61	1.0102704677554734e+62	0.0
24360.204960000003	5.256113429413924e-08	1.0041467009376095	0.9917420857094097	0.7858502397415926	0.41636777435853817	0.00011335142964429445	6.80040954625679e-11	5.7968431311431226e-11	1.001081534254614	0.9978395383199666	-0.008290362754315356	-0.00829007663582466	5973791883213435.0	5903948991267460.0	4337410017494210.5	5.26646478422675e+66	1.3506209547164725e+61	1.0195885424589817e+62	0.0
24563.206668000003	5.382015752983031e-08	1.0041770210591308	0.9916819690278547	0.7859135994909879	0.41624686293777247	0.00011635151575956723	6.932766720675415e-11	5.770236407218733e-11	1.0010816707748535	0.9978392693448931	-0.008402150400368753	-0.008401852551260903	6028034223787882.0	5914500898959679.0	4349746898967532.0	5.417594463579788e+66	1.401209009906295e+61	1.0287700963882605e+62	0.0
24766.208376000002	5.512720921891164e-08	1.0042052132285941	0.9916260736730239	0.7860185806783027	0.41612171054025027	0.00011949061630886658	7.066518200879812e-11	5.742759876361194e-11	1.0010817961070793	0.9978390211002034	-0.00851573372889682	-0.008515423636756255	6083412265059831.0	5926206388189534.0	4362182493514923.5	5.571001428762612e+66	1.4527025488055662e+61	1.0380660392080213e+62	0.0
24969.210084000002	5.6467938940059035e-08	1.0042340460435504	0.9915689110951831	0.7859276983823827	0.41599109974815635	0.0001230788127386341	7.213012621703664e-11	5.7148584030638015e-11	1.0010819219070277	0.9978387715742372	-0.008631335954605393	-0.008631013061946566	6142094883447842.0	5937165163017842.0	4375120414326595.5	5.732700427346287e+66	1.5071048015815667e+61	1.0478621216405427e+62	0.0
25172.211792000002	5.785638902872837e-08	1.0042669592094182	0.9915036620001391	0.7859166769341487	0.4158527267038701	0.00012728435144478739	7.354979039642033e-11	5.686637990878773e-11	1.0010820636104991	0.9978384892381151	-0.008744714981340758	-0.008744379196808247	6199580291761395.0	5948111180765990.0	4387858301706990.0	5.8964152631772006e+66	1.565206298820661e+61	1.057698960241369e+62	0.0
25375.2135	5.930550489201735e-08	1.0042973786651246	0.9914433596263837	0.7859379884632266	0.4157057575704279	0.0001319592999248997	7.511617498567124e-11	5.657958354672592e-11	1.001082192672013	0.9978382310771912	-0.008856563313961743	-0.008856214479819461	6260631194269894.0	5959971865613054.0	4401221391971894.5	6.067937940300103e+66	1.6248486896004857e+61	1.0677968221594128e+62	0.0
25578.215208	6.08064523863582e-08	1.004332107835263	0.9913745190847345	0.7860556954243163	0.4155493020568666	0.0001373156692407294	7.679621143073636e-11	5.628532197391987e-11	1.0010823363085346	0.997837944112037	-0.008967261770581152	-0.008966899692331418	6324710831260470.0	5972533042659611.0	4414564572514662.5	6.243985002534844e+66	1.6873508629557376e+61	1.0779598908396693e+62	0.0
25781.216916	6.235699466727884e-08	1.0043642200873493	0.9913108718211971	0.7862152019183375	0.4153824101500217	0.00014334802195295306	7.85602786641779e-11	5.598102228037981e-11	1.001082464835934	0.997837688556075	-0.009075854606544512	-0.00907547921449891	6389889714337361.0	5984656703259840.0	4428114055737612.5	6.428675208765445e+66	1.754553963388386e+61	1.0882731326734587e+62	0.0
25984.218624	6.396333447966901e-08	1.004400913854051	0.9912381502889578	0.7862524861737432	0.41520421122022483	0.00015013308356380705	8.043188933027838e-11	5.566569748693243e-11	1.0010826073781973	0.9978374060185659	-0.00918251110682048	-0.00918212232453066	6457846212252354.0	5997284434281761.0	4442430268838085.0	6.634130882496346e+66	1.8247892703629796e+61	1.099031557510655e+62	0.0
26187.220332	6.564193329545014e-08	1.004434893974784	0.9911708119893512	0.7862630416375105	0.4150151536369626	0.00015756743594362344	8.259916019792944e-11	5.534086401979253e-11	1.0010827361920522	0.997837150781293	-0.009287723364558258	-0.009287321065062257	6527667401309497.0	6009321071610634.0	4456671653964651.5	6.847119651235984e+66	1.8998654238443074e+61	1.109947677685605e+62	0.0
26390.22204	6.740472627697117e-08	1.0044660276939812	0.9911090875406862	0.7863232461268372	0.41481579639875904	0.0001655455189817479	8.500070999751145e-11	5.53646116844501e-11	1.001081421793533	0.9978397682549864	-0.009423237933821934	-0.009422817769632053	6602848137109387.0	6022774117811274.0	4471796755915300.5	7.081279680323693e+66	1.9798727975368856e+61	1.121006498151127e+62	0.0
26593.223748	6.925932092580075e-08	1.0045060556384133	0.9910297763277697	0.7865463371342045	0.4146049434386156	0.00017420073366198759	8.730374689245501e-11	5.502725466073785e-11	1.0010815595466995	0.9978394958828091	-0.009526748948065765	-0.009526314785551555	6681332725907647.0	6036942702364487.0	4487689548690761.0	7.33364791887421e+66	2.0634973760103335e+61	1.132656462667203e+62	0.0
26796.225456	7.121842066230688e-08	1.0045432255601607	0.9909561350619966	0.7868402214771733	0.4143810732342708	0.0001834968710711002	8.949968440496345e-11	5.468875615527827e-11	1.0010816829800815	0.997839252738606	-0.009629809121709253	-0.00962936071637926	6761081499372686.0	6051610956981275.0	4503301057005133.5	7.605821507661303e+66	2.1537904013615573e+61	1.1443349429073853e+62	0.0
26999.227164	7.327940963017206e-08	1.0045858799517549	0.9908716360623719	0.7869541771111933	0.4141430484357817	0.00019363850194964699	9.194072011101242e-11	5.434829633186726e-11	1.0010818195223168	0.9978389848034173	-0.00973353098373205	-0.009733067933019559	6846079462837618.0	6066908923205194.0	4520202223543357.0	7.905443074946076e+66	2.2513823239318294e+61	1.1568692230754984e+62	0.0
27202.228872	7.545699877360558e-08	1.0046255575630973	0.9907930415594802	0.7871173585681271	0.4138897406357984	0.0002047674658208513	9.455551802940328e-11	5.4006810435354756e-11	1.0010819422314432	0.9978387445442819	-0.009838288125332207	-0.009837809962887011	6930978679261352.0	6083882599758644.0	4536772093661210.0	8.219549986644513e+66	2.3533591423659027e+61	1.1688631015835196e+62	0.0
27405.23058	7.776535838714323e-08	1.0046711688945456	0.9907027010335255	0.7871526519656592	0.4136217858060159	0.00021636314687741536	9.696239904573797e-11	5.366388897299622e-11	1.0010820794491988	0.9978384753271906	-0.00994422325862035	-0.009943729483727941	7019942703279821.0	6100437120975832.0	4553921962904842.0	8.545827652321465e+66	2.4636189583476832e+61	1.181191495860015e+62	0.0
27608.232288	8.021599585299997e-08	1.0047136742781886	0.9906185186945422	0.7872301320354145	0.4133400827442835	0.00022827634597068284	9.940884527940893e-11	5.3320924926218566e-11	1.0010822046160053	0.9978382283369132	-0.010051388467305388	-0.010050878556641163	7109976362740196.0	6118098404764394.0	4570968720895516.0	8.889157183745461e+66	2.574335931485648e+61	1.1935105816083693e+62	0.0
27811.233996000003	8.281538652767403e-08	1.004762614470691	0.9905216006022498	0.7868961707281168	0.41304422838540183	0.00024085879237271135	1.0177551176347648e-10	5.297953719206963e-11	1.0010823449273791	0.9978379505217628	-0.010160266383527185	-0.010159739723050284	7201595123691952.0	6135811068323802.0	4588041304419118.0	9.259666037467151e+66	2.6937359418274026e+61	1.2056978969680964e+62	0.0
28014.235704000002	8.558449304147737e-08	1.0048082919363226	0.9904311542493862	0.7865035670854574	0.4127349595320969	0.00025399387028240397	1.047141551442487e-10	5.2640320307606365e-11	1.0010824703672592	0.9978377032978344	-0.010271013067455951	-0.010270468997471263	7295380537907557.0	6153668397962326.0	4605005974266880.0	9.643943719675762e+66	2.8172576561765196e+61	1.2171788203489718e+62	0.0
28217.237412000002	8.851751017958151e-08	1.0048603362426851	0.9903281129059122	0.7862842850855065	0.4124130182052072	0.00026775034022095295	1.0784098397008612e-10	5.2303427472326615e-11	1.001082606788099	0.9978374360590926	-0.010383603977344108	-0.010383041818889731	7391930286000150.0	6171599810963772.0	4621670711715072.0	1.0050089149506026e+67	2.9437642811893543e+61	1.2286156184328052e+62	0.0
28420.239120000002	9.161214454030377e-08	1.0049094990269065	0.9902307866498479	0.7861754960000467	0.4120773859087392	0.0002825958454874689	1.1329805800996575e-10	5.196862071071541e-11	1.0010827323927616	0.9978371888668672	-0.010498454486214236	-0.010497873467740865	7488336743679277.0	6191063062369979.0	4638718333175146.0	1.0486730833218464e+67	3.0836206197408584e+61	1.2392314397156338e+62	0.0
28623.240828	9.48854462546504e-08	1.00496569325079	0.99011955536906	0.7859344182486359	0.41172660344982426	0.0002987743821417956	1.1606523186422953e-10	5.163582848419679e-11	1.0010828673548564	0.9978369265896166	-0.01061561510179327	-0.01061501441408191	7587887639676596.0	6211917912321786.0	4655762044229809.0	1.0951068080109229e+67	3.2365550101260253e+61	1.2506994632767112e+62	0.0
28826.242536	9.8385836244865e-08	1.0050188672245384	0.9900143129811592	0.7857204108433663	0.4113592603826472	0.0003167086451814376	1.1872857634723377e-10	5.1305247866447055e-11	1.001082992444998	0.9978366812531383	-0.010735149569157757	-0.010734528361303786	7687548854085480.0	6235782738408492.0	4673965872616485.0	1.1447558909152277e+67	3.4300072483654377e+61	1.262294133227524e+62	0.0
29029.244244	1.0214369403331774e-07	1.005079856487199	0.9898936163984715	0.7857274250745171	0.4109723445222433	0.00033716350875246103	1.219504765271207e-10	5.0976941138042123e-11	1.0010831296763345	0.9978364125243244	-0.010857031346929386	-0.010856388740167179	7788717434754615.0	6258435333484343.0	4693323223655859.0	1.1988364465480203e+67	3.611600470084157e+61	1.2742380536382097e+62	0.0
29232.245952	1.0620131765418841e-07	1.00513768234429	0.9897791950058369	0.7857197653442511	0.4105619549125838	0.0003602309128424831	1.2519538256081946e-10	5.065050150012825e-11	1.0010832546852955	0.99783616756601	-0.010981082765463985	-0.010980417879995081	7891688234975408.0	6279009371449991.0	4711601369099697.0	1.2568106958154183e+67	3.7955230018640355e+61	1.2862872352356435e+62	0.0
29435.24766	1.1057707351998459e-07	1.0052042142793929	0.9896475656454232	0.7856330839902352	0.410124918991436	0.00038670482392882813	1.285986188004328e-10	5.032489135382112e-11	1.0010833898649523	0.9978359051837565	-0.011106841735075163	-0.011106153744603673	7997130495988017.0	6301404568597692.0	4730852537741584.0	1.3208075676377459e+67	3.982242630858063e+61	1.2981132337380057e+62	0.0
29638.249368	1.1529388621704367e-07	1.005267389607358	0.9895225976745766	0.7857031162690284	0.4096569738579826	0.0004165750622503449	1.3187063254143392e-10	4.9998719561574675e-11	1.0010835104978957	0.9978356734154876	-0.011233670043438377	-0.0112329582156367	8105709738977895.0	6325064088147812.0	4751316545275917.0	1.3930637372625483e+67	4.17182417497628e+61	1.310662087737258e+62	0.0
29841.251076	1.2035823058304754e-07	1.0053402854395117	0.9893784237402088	0.785995238832917	0.4091549519186507	0.0004498686125399097	1.3479866404181793e-10	4.966995372137786e-11	1.001083641122772	0.9978354247757479	-0.011360639936011063	-0.011359903699026506	8218234649243494.0	6349488351212324.0	4772346595016816.0	1.472947159225208e+67	4.382159670982725e+61	1.3239004941307168e+62	0.0
30044.252784	1.2581690139148018e-07	1.0054096287856669	0.9892413001509013	0.7860540388002072	0.4086160496062527	0.00048715465930532627	1.373438514000878e-10	4.9336857693589835e-11	1.0010837571090707	0.9978352067539106	-0.011486915067351142	-0.011486154007641454	8335297551534166.0	6373739079244551.0	4793185252266768.0	1.5625039994222007e+67	4.6038470558932204e+61	1.336997591684762e+62	0.0
30247.254492	1.317117904141595e-07	1.0054899426413613	0.9890825046049859	0.7861229380757336	0.4080428737331164	0.0005270777957329671	1.398593781843083e-10	4.8999357002154957e-11	1.0010838868268332	0.9978349605758812	-0.011612369234836125	-0.011611582967402697	8451891736349410.0	6398238184101142.0	4815114611686149.0	1.6593065824825477e+67	4.8360465989006824e+61	1.349227147881213e+62	0.0
30450.2562	1.3813794695078546e-07	1.0055665592223346	0.98893104724953	0.7862435716593383	0.4074347778761845	0.000569788100122861	1.426736715536703e-10	4.86580169635398e-11	1.001084001950295	0.9978347446236335	-0.011737138300719359	-0.011736326417264438	8570849974342503.0	6423275946409850.0	4837589608604343.0	1.7609674933089822e+67	5.0758556438461757e+61	1.3629178511813137e+62	0.0
30653.257908	1.4518173619836903e-07	1.0056557067664382	0.9887548473532313	0.786442500815761	0.40678487968398835	0.0006178504664329435	1.5279134754460404e-10	4.831381024477517e-11	1.001084128823922	0.9978345062500751	-0.01186155976908028	-0.011860721792869577	8690790971249088.0	6448124589805054.0	4859123344707988.0	1.8696042765057362e+67	5.319390271748759e+61	1.3743316263283651e+62	0.0
30856.259616000003	1.5292751523421408e-07	1.0057410112385288	0.9885862803282296	0.7869993715719701	0.40608707454474535	0.0006722862780975483	1.495266735256119e-10	4.7967942352055505e-11	1.0010842383213028	0.9978343062364685	-0.011986043629792774	-0.0119851789942851	8816193797440253.0	6474775960926260.0	4881314305706208.0	1.9845610284956722e+67	5.595820239296563e+61	1.386855317550699e+62	0.0
31059.261324000003	1.6141670736101287e-07	1.0058406935729831	0.9883893441438077	0.7876759720916664	0.4053476746677239	0.000730747125536269	1.5094925291634946e-10	4.762175089032976e-11	1.0010843538482899	0.9978341006707905	-0.012111022155246324	-0.012110130191680342	8947351495699919.0	6502353076484849.0	4902996783486572.0	2.10961443891895e+67	5.93858010894851e+61	1.397998309804867e+62	0.0
31262.263032000003	1.70747074082207e-07	1.0059363659957095	0.9882003807164574	0.7888011759818105	0.40455505795836866	0.0007966631469208937	1.5235327249896863e-10	4.727642597933642e-11	1.0010844465974253	0.9978339492296902	-0.012237038687017187	-0.012236118591582622	9080249826541580.0	6529810240930278.0	4925179602355506.0	2.2432015380254054e+67	6.24028737016391e+61	1.409090184269812e+62	0.0
31465.264740000002	1.8099557465897147e-07	1.0060487483102452	0.9879784539872812	0.7903566643192458	0.40369549672913096	0.0008736821687511234	1.534902017814459e-10	4.693272747865375e-11	1.001084553318365	0.9978337681597456	-0.012364514129230678	-0.012363564980652391	9217024654002964.0	6554474730710768.0	4947946356916627.0	2.3913529473845588e+67	6.53308217433744e+61	1.4194531243921628e+62	0.0
31668.266448000002	1.9243601242733162e-07	1.0061571100588322	0.9877645272554085	0.7921405460176191	0.40275461146607977	0.0009655342796696712	1.5529574199990646e-10	4.659151855361083e-11	1.0010846385170153	0.997833637236095	-0.012493733146795064	-0.012492753930098334	9352638506727692.0	6583046679690267.0	4970673645483896.0	2.5535503961850892e+67	6.809870851117731e+61	1.4300760801286148e+62	0.0
31871.268156000002	2.052850282171132e-07	1.0062852613657358	0.9875115843341448	0.7936067057548888	0.40173446952019154	0.0010666654513425424	1.6033850314868963e-10	4.625313646657624e-11	1.0010847393341964	0.9978334712534754	-0.01262458120476024	-0.012623570900524926	9490156235315284.0	6610369002138287.0	4995339110728413.0	2.733726855651346e+67	7.110255488583307e+61	1.4419366703010404e+62	0.0
32074.269864	2.1977364229829072e-07	1.006409494976511	0.9872664621035191	0.7950046072525556	0.400668898738483	0.001165004876079337	1.604462728894079e-10	4.5917610784092385e-11	1.0010848069779927	0.9978333896505619	-0.012756848425364517	-0.012755806034879651	9632894984531010.0	6638626746737951.0	5020164456168524.0	2.937140088590651e+67	7.446751374584047e+61	1.4526390012219428e+62	0.0
32277.271572	2.3612474050680585e-07	1.0065574128909927	0.986974705028986	0.7972191168077827	0.39954869612676075	0.001268053058614058	1.581633406153734e-10	4.558445461401471e-11	1.0010848648436765	0.9978333477512965	-0.012890310482484409	-0.012889235034605099	9777621110436582.0	6674062211803396.0	5046401421960760.0	3.1677141301027196e+67	7.936146296009684e+61	1.463899311935111e+62	0.0
32480.27328	2.54602863006712e-07	1.0067016736132368	0.9866902617123988	0.8001780858904544	0.39834437387880334	0.0013875086024833735	1.5563637233779688e-10	4.525301038059472e-11	1.0010848964931316	0.9978333691326953	-0.013024657817115492	-0.01302354839424018	9923121167782790.0	6706921102241670.0	5073063356177237.0	3.426851887548154e+67	8.353743427394098e+61	1.4743328583255036e+62	0.0
32683.274988	2.7578848145274314e-07	1.0068749308150675	0.9863487454045162	0.8039990682048171	0.39701579327371744	0.0015363430417533596	1.5450324779355495e-10	4.4922631621374585e-11	1.0010849338783765	0.9978333825005826	-0.013159561532042797	-0.013158417281002019	1.0067167316777628e+16	6734871087307207.0	5098479823617336.0	3.7060376312996666e+67	8.700543481421666e+61	1.4833189462561115e+62	0.0
32886.276696	3.028910637904853e-07	1.0070817938157233	0.9859412097905449	0.8092111881244889	0.39545336023213745	0.0017637220166902517	1.607199686159661e-10	4.4591465719199167e-11	1.0010897017729758	0.9978239257236343	-0.01329193987414806	-0.013290760723510061	1.0205442918454886e+16	6762766515304344.0	5125088920844713.0	4.010055433183683e+67	8.99675004976358e+61	1.4928169329504533e+62	0.0
33089.278404000004	3.3697671181370064e-07	1.0072967091968044	0.9855179852422707	0.8152088325441983	0.393503650765594	0.002021847629051553	1.496785612129686e-10	4.4262429357933825e-11	1.0010898061820328	0.9978238823056449	-0.013430063044031134	-0.013428846753532871	1.0343760807923866e+16	6797287447620652.0	5151770329618841.0	4.347856800471928e+67	9.308956451862232e+61	1.50017272832202e+62	0.0
33293.616912646685	3.723317318771961e-07	1.00751032049573	0.9850976162138039	0.8219477005501892	0.39127058738103465	0.0023393276812089673	1.4645246184577717e-10	4.393204844142542e-11	1.0010898024524955	0.9978241338031463	-0.013569510164557388	-0.013568255595898396	1.0478296949860664e+16	6832418908575523.0	5179807169590801.0	4.7252787871905535e+67	9.869700689763891e+61	1.509018365517395e+62	0.0
33497.95489846796	4.1562530671637366e-07	1.0077744088367364	0.9845781125492234	0.8308742001097472	0.38878146076572484	0.0027065361106628893	1.4399587257873789e-10	4.3602495689900286e-11	1.0010898444844158	0.997824273120863	-0.01370941873371029	-0.013708124961343148	1.060628764409049e+16	6866711858505414.0	5207577837811016.0	5.1500652931298235e+67	1.031541249497976e+62	1.515890554443809e+62	0.0
33702.29235208663	4.7280133334736685e-07	1.0080424684120917	0.9840509205399622	0.8434612492638971	0.3858574567221023	0.0031626320331692515	1.4005844888292647e-10	4.327331303282639e-11	1.0010900090852066	0.9978240195140449	-0.013849499329342454	-0.01384816549470785	1.073034001591612e+16	6898749555446796.0	5234039892276002.0	5.627979804010593e+67	1.0730998202397314e+62	1.5198783999310704e+62	0.0
33906.629243570314	5.406224285020779e-07	1.008378493878725	0.9833905740345525	0.8606739262401938	0.3824626810943956	0.0036960241854473216	1.3521354368484746e-10	4.2946033822725937e-11	1.001090109141207	0.9978239821614336	-0.013989575151663755	-0.013988200438015299	1.086830126877418e+16	6937506862839980.0	5259633550804058.0	6.226955641147733e+67	1.1155151952653786e+62	1.52269779171637e+62	0.0
34110.96556843718	6.254741630081881e-07	1.0087231863891875	0.9827138475412472	0.8813153519574022	0.3784614087135662	0.004365672255426452	1.3232953795621992e-10	4.262152460486108e-11	1.001090068101554	0.9978243338495845	-0.014129906322452132	-0.014128489827101211	1.0995885580633754e+16	6975936920940037.0	5287285946801873.0	6.922399821755332e+67	1.1735656024890344e+62	1.5256500235450062e+62	0.0
34315.301236686566	7.34785682747576e-07	1.0091662655339046	0.9818444597713619	0.9103418561241571	0.3734384405921257	0.005345046353591469	1.3049930130892887e-10	4.229971247061721e-11	1.0010902137742104	0.9978241503952409	-0.014271162669467485	-0.014269703269555956	1.110788936310475e+16	7018158013632470.0	5314446030384703.0	7.721160450593949e+67	1.2362599528133788e+62	1.5264097850807284e+62	0.0
34519.63633453203	8.839979662686422e-07	1.0096360029115339	0.9809235711172275	0.9494670697081904	0.3667441798410711	0.00686888202587573	1.2386392796089084e-10	4.19799908372033e-11	1.0010904738524553	0.9978235964097666	-0.014413831362749326	-0.014412327758069256	1.1201799219984854e+16	7067414253402260.0	5342415022752704.0	8.647844464956486e+67	1.3143812350178786e+62	1.5264236404812011e+62	0.0
34723.97092366226	1.092300270298835e-06	1.0102648963832968	0.9796916884278722	1.0070276081359084	0.3575744302766981	0.009266110849834428	1.1509550968163695e-10	4.166217449103056e-11	1.0010912810163433	0.9978214361153581	-0.014558046519461165	-0.014556497329403431	1.1281298924932284e+16	7118203974574731.0	5370433474348976.0	9.769673160655464e+67	1.4086920039352604e+62	1.525192399577073e+62	0.0
34928.30503217011	1.4026118804318183e-06	1.0110542092123158	0.9781475617627635	1.0883040958971109	0.3449613603748283	0.013153760377931372	1.0333196622100306e-10	4.134610636082181e-11	1.001092897739438	0.9978168706651227	-0.014703991795015147	-0.014702395538966332	1.1348107782919766e+16	7171437337790638.0	5399871029594266.0	1.1189101553813307e+68	1.5121389340704523e+62	1.5226950707242767e+62	0.0
35020.670069517575	1.62145984134864e-06	1.011469928928433	0.9773404997974676	1.1363164993149084	0.33730063041634745	0.01604633679926638	9.631970641518203e-11	4.12038294649107e-11	1.0010935730762427	0.9978183880754377	-0.014770656245100497	-0.01476903817734706	1.1371804319355586e+16	7197280775896316.0	5414365643571600.0	1.193996262726347e+68	1.55540435202405e+62	1.5212425400857022e+62	0.0
35020.670069517575	1.62145984134864e-06	1.011469928928433	0.9773404997974676	1.1363164993149084	0.33730063041634745	0.01604633679926638	9.631970641518203e-11	4.12038294649107e-11	1.0010935730762427	0.9978183880754377	-0.014770656245100497	-0.01476903817734706	1.1371804319355586e+16	7197280775896316.0	5414365643571600.0	1.193996262726347e+68	1.55540435202405e+62	1.5212425400857022e+62	0.0
35041.090020173586	1.6768287273104294e-06	1.0116200065597871	0.9770458797283967	1.147569390354044	0.3354011040570616	0.01676727868839019	9.465468474336697e-11	4.1171880723626335e-11	1.0010959059950026	0.9978115737786997	-0.014785343478747251	-0.014783720564810494	1.1376129867980388e+16	7203250789003353.0	5416326035254465.0	1.2114420927211682e+68	1.5650952182912438e+62	1.521156269146368e+62	0.0
35061.74649059394	1.7319391855000938e-06	1.011718262282438	0.9768543186870098	1.1589456555066142	0.3334372092994156	0.01755551264643643	9.330673734172706e-11	4.1140146319008084e-11	1.0010959623735092	0.9978114644860338	-0.014800351459537491	-0.0147987235987051	1.13802880701931e+16	7207961903871690.0	5420555131919498.0	1.229474665830477e+68	1.5749788567549755e+62	1.5206568323528078e+62	0.0
35082.38137898818	1.7889958528189199e-06	1.0118282952412987	0.9766398607162365	1.1706766720812731	0.33142379484793905	0.018408925055275954	9.203432805453299e-11	4.110846390424714e-11	1.0010960042627137	0.9978114028687416	-0.014815357332040872	-0.014813724515062859	1.1383518069416816e+16	7214054535453304.0	5422760640053008.0	1.2477578479358753e+68	1.5850182150643498e+62	1.5203871034020104e+62	0.0
35103.01032698565	1.8504578572153133e-06	1.011937447391115	0.976427173376406	1.1823704102207433	0.3293492180860787	0.019328486254832286	9.05414727173464e-11	4.107680472932217e-11	1.0010960491901049	0.9978113303381808	-0.014830370646887569	-0.014828732861230388	1.1387200685681898e+16	7218648792641268.0	5426193561169612.0	1.2665414573474876e+68	1.594526599090666e+62	1.5198295040688164e+62	0.0
35123.64161201753	1.916153585862425e-06	1.012056916262852	0.9761944685736568	1.1935693077303473	0.32721430522492	0.02031993973313689	8.912801543230499e-11	4.1045158932628156e-11	1.0010960837388374	0.9978112918916884	-0.014845397709964108	-0.014843754941063762	1.1389588366891546e+16	7224808459441719.0	5429447818710735.0	1.2856335691229918e+68	1.6040448437182775e+62	1.5195637526903509e+62	0.0
35144.270504930275	1.9864371306236153e-06	1.012178175234186	0.975958353759284	1.2050870210414186	0.32502981445085954	0.021383118604521256	8.74995923581416e-11	4.101353307699143e-11	1.0010961087027737	0.9978112807820144	-0.014860434606805261	-0.01485878684135724	1.1392652526591832e+16	7229456898000968.0	5431727408584272.0	1.3052667867721624e+68	1.6124133651640444e+62	1.519045305116357e+62	0.0
35164.8882929973	2.0618115435130046e-06	1.012301300187905	0.9757186689592305	1.2163674700938218	0.3228057356126606	0.0225162137738235	8.590695905145094e-11	4.0981938140563646e-11	1.0010961322944165	0.9978112727416942	-0.014875472072385425	-0.014873819300089382	1.1393872657143246e+16	7235871401093732.0	5435985219857593.0	1.3252596434549865e+68	1.6208201087319795e+62	1.5185749343138747e+62	0.0
35185.49441029396	2.1423649755394733e-06	1.012428757491385	0.9754706120122982	1.226972483667558	0.3205538008497176	0.023717442020955715	8.43086681476223e-11	4.09503737971758e-11	1.0010961594767458	0.9978112541985198	-0.014890507974487455	-0.014888850185710943	1.1396804527651356e+16	7240999338982459.0	5437539289187329.0	1.346004076972577e+68	1.628682031079517e+62	1.5184840992009865e+62	0.0
35206.09420447068	2.228238147556797e-06	1.012558384122558	0.9752183966245338	1.2371156480977892	0.3182991582245616	0.024973619650621375	8.275608794819785e-11	4.09188310686035e-11	1.0010961940786003	0.9978112118249141	-0.014905546144232597	-0.014903883328028443	1.1396727047551596e+16	7247132044628715.0	5441620395899446.0	1.3669679990522773e+68	1.6372094146579085e+62	1.5174262457387445e+62	0.0
35226.690149038724	2.3197097224595237e-06	1.0126902885689408	0.9749618143904611	1.2460869851831138	0.31606123745289766	0.026276960688755315	8.120638370656436e-11	4.088730700541783e-11	1.0010962337460014	0.9978111535031259	-0.014920588662954468	-0.01491892080767801	1.1399617904589762e+16	7252772422252481.0	5444350706314695.0	1.3890952805846e+68	1.6449475755112113e+62	1.5176996079407325e+62	0.0
35247.284476221226	2.4170578996630044e-06	1.0128424162615364	0.9746659797489259	1.2544410563411668	0.31385230807245523	0.027624079161551143	7.963169294501828e-11	4.085579774160731e-11	1.0010962818964542	0.9978110765470126	-0.014935637060695896	-0.014933964154146207	1.1398654117859286e+16	7258589691025215.0	5447130729472920.0	1.4111630424630186e+68	1.6536203969097076e+62	1.5166829593997275e+62	0.0
35267.880289698754	2.5216080036768065e-06	1.0129822180478951	0.9743941967937174	1.2623282925882415	0.3116741272072815	0.029017127019403958	7.80865339758718e-11	4.082430211500476e-11	1.0010963265331319	0.9978110023701953	-0.014950694640141097	-0.014949016669063063	1.1401024916650132e+16	7264449577957630.0	5450761923173801.0	1.4346904430789023e+68	1.6610480411216912e+62	1.5163879964349285e+62	0.0
35288.48009165959	2.6337273186967635e-06	1.0131436267480165	0.97408051021369	1.2697470130084194	0.3095351551221294	0.030450101146478184	7.647516499490842e-11	4.079281600619904e-11	1.0010963731920068	0.9978109283489996	-0.014965763249800609	-0.014964080200249592	1.140002110821797e+16	7270257341504045.0	5453395618913745.0	1.4581457618870523e+68	1.6701838660719271e+62	1.516313433945925e+62	0.0
35309.08765631891	2.7545495924152655e-06	1.0132921846341034	0.9737919009328729	1.275488592587061	0.3074686752666352	0.03188952031903843	7.481601278874625e-11	4.076133845364748e-11	1.0010964081625886	0.997810881459788	-0.014980847081310889	-0.014979158937984963	1.1400968221464462e+16	7275647887146383.0	5456491838980173.0	1.482972224576411e+68	1.6773489630004216e+62	1.5152598310142802e+62	0.0
35329.701825577045	2.883927026638951e-06	1.0134639105160554	0.9734584048902748	1.2803091141263538	0.3055141009046048	0.03329607330551571	7.314616602604881e-11	4.072987091516342e-11	1.0010964396339885	0.9978108509578273	-0.014995945251267056	-0.014994251999067437	1.1400380233983724e+16	7281012784043639.0	5459965413932874.0	1.508125693481775e+68	1.686660937475178e+62	1.5151301568852308e+62	0.0
35350.32398044454	3.0226008063223945e-06	1.0136430342342768	0.9731106725289639	1.2835214757449935	0.30370510596483535	0.03463489709863412	7.146701372717709e-11	4.069841329246455e-11	1.0010964664462179	0.9978108340295855	-0.015011059531760674	-0.015009361154955565	1.1399588887417266e+16	7287104630638894.0	5462486246674167.0	1.5342513173729622e+68	1.6938305212358857e+62	1.5149360625302903e+62	0.0
35370.95502840281	3.1719372644566445e-06	1.0138081659950589	0.9727902109363809	1.2856550699703386	0.3020416446039542	0.035901907473008664	6.977891421107765e-11	4.06669652120619e-11	1.0010964909455913	0.9978108163420554	-0.015026191219207036	-0.015024487701564688	1.1399469783063094e+16	7292023009421578.0	5465899542393022.0	1.5612639541152761e+68	1.701999287242644e+62	1.5134459062464214e+62	0.0
35391.59478159376	3.3320041458074703e-06	1.0139994462306245	0.9724191340973884	1.2878837718375848	0.30051068835336886	0.03709770532539664	6.808538024646803e-11	4.063552664986965e-11	1.001096519555616	0.9978107921055952	-0.015041340505464528	-0.015039631830597944	1.1397340782165816e+16	7299187176512335.0	5469044134630243.0	1.5888227768280183e+68	1.7092349920301003e+62	1.514287996531291e+62	0.0
35412.23672857306	3.5034541153832575e-06	1.0141993291998614	0.9720315132780966	1.289497878446628	0.2991031664383763	0.038219406371706864	6.640501698155986e-11	4.060410827351414e-11	1.0010965525160946	0.9978107542295761	-0.015056503150910823	-0.01505478930383203	1.1396973186994084e+16	7303694496383065.0	5471434909478054.0	1.617668131183019e+68	1.71722191971782e+62	1.5126746815191854e+62	0.0
35432.880266095846	3.6868219682255717e-06	1.0144083947600244	0.9716262438112332	1.2912448044976443	0.2978188469078524	0.039256570946514704	6.476408713202307e-11	4.0572711578477074e-11	1.0010965885970637	0.9978107064445305	-0.015071679181928303	-0.015069960147610447	1.1394048342596476e+16	7310604940054628.0	5475598337751564.0	1.6467992048377194e+68	1.724577334895978e+62	1.5127401606033967e+62	0.0
35453.52265884323	3.883394589805506e-06	1.0146272748544578	0.9712021247914207	1.2926330803413713	0.29666429621622425	0.040198604345974866	6.316115929943554e-11	4.0541340275663705e-11	1.0010966285174625	0.9978106465862812	-0.01508686664034547	-0.015085142404389695	1.1392998290675614e+16	7316089111141688.0	5477332141310632.0	1.677322314361819e+68	1.7319975002261243e+62	1.5122490726570067e+62	0.0
35474.16628830128	4.095148921859547e-06	1.0148567528025894	0.9707576594972044	1.293221626711695	0.2956312321097966	0.041049440563702695	6.15070111915037e-11	4.0509989026907136e-11	1.0010966761471227	0.9978105629495023	-0.015102066883945883	-0.015100337431425739	1.138967879012458e+16	7322319588904426.0	5481512987948030.0	1.708179894836051e+68	1.73964949962199e+62	1.5112618328869694e+62	0.0
35494.81049992619	4.32549102240663e-06	1.015073131889877	0.9703387422755649	1.2930913514411535	0.29473263349111833	0.04178882516513685	5.984515172942834e-11	4.0478659245246974e-11	1.001096724579555	0.9978104704052615	-0.015117279629588918	-0.015115544945685733	1.138758543223835e+16	7328819297410170.0	5483923602499323.0	1.7402925768024435e+68	1.7465166377251082e+62	1.511494425380659e+62	0.0
35515.4550679915	4.577034412662262e-06	1.0153251956603204	0.9698509482246719	1.292289192606317	0.2939314819049422	0.042450364514644005	5.820000258429315e-11	4.044734604991138e-11	1.001096788292121	0.9978103371954766	-0.015132503425920178	-0.0151307634961786	1.1384156851236536e+16	7334252298816269.0	5486739157570584.0	1.7731822987449532e+68	1.7541309108165381e+62	1.5102100085604134e+62	0.0
35536.099785475264	4.85394041498382e-06	1.0155905960181912	0.969337597659453	1.2913150690979918	0.2931967538004485	0.04307837657738745	5.653761057456387e-11	4.0416049658392517e-11	1.0010968590311167	0.9978101818034542	-0.015147738096186136	-0.015145992906234876	1.1380774364882636e+16	7340766966877130.0	5490559466386448.0	1.8070533324622853e+68	1.7604745702326862e+62	1.5105622280334177e+62	0.0
35556.74443381883	5.15895943850356e-06	1.015870469757349	0.9687965254366856	1.2899227454455418	0.2924673305601871	0.04373195758001387	5.4861735610019295e-11	4.038476657426643e-11	1.0010969426923517	0.997809986760041	-0.01516298243445134	-0.015161231970261726	1.1377214778030962e+16	7346313221545053.0	5492185777317368.0	1.8421901595461142e+68	1.7676234059072483e+62	1.5094848477151208e+62	0.0
35577.38877424607	5.4950061257343225e-06	1.016166040361765	0.9682254170964986	1.2890760283381926	0.29166707050830554	0.04447622849470877	5.3115974902490227e-11	4.035349494949403e-11	1.0010970375596284	0.9978097568972524	-0.015178235743556378	-0.015176479991322019	1.1372825450236646e+16	7352704203489261.0	5496217584459205.0	1.877987453890802e+68	1.7740452136293987e+62	1.5093698325525318e+62	0.0
35598.032085447274	5.865644305465021e-06	1.0164786812875497	0.9676216714106531	1.2876230340253507	0.29080051159796433	0.04530592180222246	5.1398278043828565e-11	4.032223175081656e-11	1.0010971492445113	0.9978094757766764	-0.015193496475236356	-0.015191735421619534	1.1368793411021728e+16	7358772072955199.0	5498352109384103.0	1.915290333756972e+68	1.7811231221811496e+62	1.5090635056988713e+62	0.0
35618.6652813309	6.276611839879026e-06	1.0167760314960521	0.9670477815325056	1.2867704356287757	0.28988990307574314	0.04620398402677034	4.9665156766158836e-11	4.029098934315295e-11	1.0010972717038675	0.9978091562230642	-0.01520875770042982	-0.015206991334522118	1.1363448293406764e+16	7364981964470740.0	5501343216878377.0	1.9528855027211252e+68	1.7879652473431478e+62	1.5083641944599668e+62	0.0
35639.29475390613	6.731308316550332e-06	1.0171254494969246	0.966373809140837	1.2863589005019493	0.28904371553670605	0.0470771674850971	4.790992601345863e-11	4.0259749124463413e-11	1.0010974301451039	0.9978087330769358	-0.0152240222283568	-0.015222250538078307	1.1358071733935218e+16	7371067535204844.0	5504443537900885.0	1.9914970110262647e+68	1.7950374517013378e+62	1.5085705257802742e+62	0.0
35659.92458975059	7.237183942968633e-06	1.0174970844188151	0.9656574715622663	1.2860730557858087	0.2883510664718507	0.047848144732315905	4.612875135160643e-11	4.022850445081104e-11	1.0010976149935424	0.997808229629061	-0.015239293414399455	-0.015237516386544626	1.1350882836314832e+16	7377625544711961.0	5506920326217398.0	2.0302645629393196e+68	1.801924205756007e+62	1.5081146169851005e+62	0.0
35680.55474014521	7.800894010666312e-06	1.0178932167181454	0.964894472197617	1.2830551117124471	0.28787155266912695	0.04847151318394508	4.43584908358207e-11	4.0197251650258774e-11	1.0010978307715912	0.9978076323476898	-0.015254570813615814	-0.015252788435076428	1.1342660606489878e+16	7383393106815796.0	5509883507696181.0	2.0700045196890228e+68	1.808958219065587e+62	1.5080065610443162e+62	0.0
35700.85984049843	8.380166152166608e-06	1.0183340497806517	0.9640472603331506	1.2813612965066112	0.2873758520369853	0.049444943513601305	4.291553550242228e-11	4.016657989919342e-11	1.001097664095951	0.997807774668095	-0.0152696190974516	-0.015267831440689248	1.133383107867779e+16	7390089100732862.0	5512537491637512.0	2.1101551268261472e+68	1.8152892752906276e+62	1.5083287729878094e+62	0.0
35721.166036987466	9.332449825398706e-06	1.0187824515743804	0.9631853851431426	1.277306338030927	0.28640597830626197	0.05022958320213038	4.017271279088828e-11	4.013583822344118e-11	1.001097760326041	0.9978075714929092	-0.015284600404227286	-0.015282807480520015	1.1325528645435572e+16	7395625626441450.0	5514539048363197.0	2.1511118283567295e+68	1.8217937950270121e+62	1.5079428029663009e+62	0.0
35741.472742007136	1.0225574349153694e-05	1.0192692695688994	0.9622507434962639	1.2744528344156956	0.2853785998592557	0.05125726356954582	3.816967363212124e-11	4.01050544671299e-11	1.0010980006327017	0.9978071383133423	-0.01529957512451982	-0.015297776924820082	1.1316934805204372e+16	7402362338534908.0	5517219980597078.0	2.1931413354658156e+68	1.82849872493176e+62	1.5083596353471493e+62	0.0
35761.77346675179	1.1241008932914273e-05	1.0197904347868127	0.9612510433591848	1.2726279227145878	0.28414077221141903	0.052507842846675486	3.613088326317647e-11	4.00742968202997e-11	1.0010981351979318	0.9978068720787191	-0.015314555263390215	-0.015312751776203977	1.1308000357406314e+16	7408094642788315.0	5519168609794358.0	2.236241557391351e+68	1.8348104547740573e+62	1.508716765208167e+62	0.0
35782.07638322117	1.2384060880630707e-05	1.0203543084707403	0.9601705784182831	1.2730142667668978	0.28303118556239726	0.053619779275316276	3.4152122188080835e-11	4.0043529582403284e-11	1.0010982546341587	0.997806611566813	-0.015329538727378227	-0.015327729941282998	1.129916785317164e+16	7414281556973625.0	5521018727307948.0	2.281105747941191e+68	1.8420016158607428e+62	1.5084537764020421e+62	0.0
35802.37726082183	1.3683890453060536e-05	1.0209691472901583	0.9589937879174075	1.273128308861664	0.28232430333090514	0.054326805699599356	3.222616158923841e-11	4.001276164872285e-11	1.0010983429349811	0.9978063543759107	-0.0153445239343056	-0.015342709838539912	1.129152670595405e+16	7420404755991277.0	5523446491460970.0	2.326765928309242e+68	1.8475324534572184e+62	1.5101816678259907e+62	0.0
35822.67973909231	1.511905274751412e-05	1.0216398840545697	0.9577119071504994	1.2699857274229114	0.2820286414484076	0.05465208788020824	3.038307671618688e-11	3.998195444819302e-11	1.0010985330668414	0.9978059991560826	-0.015359505606596944	-0.015357686191296351	1.1283306084265194e+16	7426256246716085.0	5524408467245662.0	2.3733742610252594e+68	1.8542667250216708e+62	1.5097467767297605e+62	0.0
35842.98142818895	1.7023759535532426e-05	1.0223756844782161	0.9563075587906203	1.2649347985402004	0.2813862463993461	0.05542061981841377	2.8142725848791813e-11	3.99511508217117e-11	1.0010986568722566	0.997805692322678	-0.015374491443955035	-0.015372666697730398	1.1275906233073416e+16	7433028577222541.0	5526635358796250.0	2.421574519314876e+68	1.8593792920749614e+62	1.5114535420338935e+62	0.0
35863.28271975123	1.9577316372839075e-05	1.0231869506704685	0.9547617542788704	1.259801435222054	0.2796777877947295	0.05713582510073127	2.54507875692022e-11	3.992032150112491e-11	1.001098828710881	0.9978053270579631	-0.015389475407268228	-0.015387645320033975	1.1268502093570966e+16	7438690791345830.0	5527320897086312.0	2.470469128981132e+68	1.8658384876788366e+62	1.5128114989212176e+62	0.0
35883.589714241	2.1505677367360504e-05	1.024085203458392	0.9530532232021228	1.259464017876918	0.27839160798435514	0.058503251418771766	2.396543891006616e-11	3.9889447995360475e-11	1.001099084157992	0.997804723238147	-0.015404460635082261	-0.015402625195360923	1.1261985185498206e+16	7445732671215552.0	5528836311077822.0	2.520667043793628e+68	1.8713884125251912e+62	1.5138185649761448e+62	0.0
35903.89559308307	2.5236005666675097e-05	1.025090731564398	0.9511447748691718	1.2606690473859867	0.2775894699824663	0.05950997524327813	2.1234871692447394e-11	3.985850030203921e-11	1.0010995901416142	0.9978037603497374	-0.015419436359804995	-0.015417595558729293	1.1255713522855044e+16	7451821497120574.0	5529764192063023.0	2.571902407366202e+68	1.876885279402102e+62	1.5170912194119999e+62	0.0
35924.19974290155	2.911395451995155e-05	1.0262168137665098	0.9490120559288073	1.2558805912124607	0.2776522955367533	0.05953693450312248	1.8786018175255996e-11	3.982761467309586e-11	1.0010997787126477	0.9978033498632845	-0.015434447057481633	-0.015432600874408656	1.1250184127827996e+16	7458586060982562.0	5529399590565290.0	2.6241023909316705e+68	1.8833253396500746e+62	1.5188542483174848e+62	0.0
35944.503755262536	3.405360986538418e-05	1.0274933302561273	0.9466005584230875	1.2477397883282844	0.27651242983442287	0.060825789098977893	1.636858840595787e-11	3.979671040117953e-11	1.001099975942894	0.9978029170905562	-0.015449458838353563	-0.015447607262348907	1.1245945465484012e+16	7465216176603217.0	5530066006492543.0	2.6771623643545694e+68	1.8883164148588533e+62	1.5233575116993866e+62	0.0
35964.80682470731	4.0695340802837315e-05	1.0289582203359855	0.9438412987549835	1.2451626186906697	0.27416563498189045	0.06333763843651997	1.3933736627993846e-11	3.9765788597217055e-11	1.0011001816803937	0.9978024621130303	-0.015464471636108802	-0.015462614656250062	1.1241636609497254e+16	7471441315933248.0	5528214863178477.0	2.7310391975359368e+68	1.8948720734710659e+62	1.526989455186754e+62	0.0
35985.107347132536	4.8992234162261455e-05	1.0306604083845967	0.94064599165246	1.246258921703613	0.27387654554254937	0.06383039418582905	1.1587000246268285e-11	3.973485161319728e-11	1.001100396105717	0.9978019846009148	-0.015479484611393757	-0.01547762221704721	1.124000532724091e+16	7478705163595149.0	5527957758988445.0	2.7856889877455917e+68	1.8999326006617426e+62	1.532863586825363e+62	0.0
36005.40865883085	6.075842975725493e-05	1.0326713616412582	0.936886024274572	1.234477679043148	0.2738525305572019	0.06406353003154056	9.302855181708128e-12	3.9703894464322245e-11	1.0011006189757141	0.9978014845086559	-0.015494500697450026	-0.015492632876911962	1.1237977931613716e+16	7484327519171616.0	5525018289342013.0	2.8404740333858674e+68	1.9062069795593916e+62	1.539011771460546e+62	0.0
36025.713074088104	7.704124855526122e-05	1.0350929356380933	0.9323801102777576	1.2292479727037036	0.27081388257047384	0.06735596168954891	7.370599691918316e-12	3.9672913862673555e-11	1.0011008496784528	0.9978009633926862	-0.015509522060359757	-0.015507648801128987	1.1238937208127118e+16	7491867100780054.0	5522276201690330.0	2.896342163732714e+68	1.9114882275458036e+62	1.5470134999868273e+62	0.0
36046.013832808436	0.00010132609619032094	1.0380873366860675	0.9268414772290392	1.2272529606615614	0.27188235059664945	0.06661403776182456	5.6319904591774004e-12	3.964192060729438e-11	1.0011010866773666	0.997800427102966	-0.015524544137199345	-0.015522665428420715	1.123936847284579e+16	7497616898342977.0	5518859567620984.0	2.951699931152525e+68	1.917029476871955e+62	1.5570248783388318e+62	0.0
36066.320226216514	0.00013969775156393247	1.041915854395056	0.9198132226635661	1.2102017119989024	0.26924548406437876	0.06959455118028057	4.306303322553549e-12	3.9610901514171626e-11	1.0011013265378588	0.9977998861653437	-0.015539574165869314	-0.01553768999406892	1.1242402753345786e+16	7505531342126886.0	5513058707684249.0	3.0082815352460134e+68	1.922689552173905e+62	1.5676775357651733e+62	0.0
36086.62557328797	0.00020621769442748467	1.047048346308869	0.9104878582007745	1.2048416093825611	0.2715549388420019	0.06777270379025041	3.1886085179611236e-12	3.957986820034001e-11	1.0011015639997343	0.9977993682612195	-0.015554607183535152	-0.015552717537060093	1.1245903752638064e+16	7511364575959363.0	5507408656405326.0	3.064134217276895e+68	1.9284058251496326e+62	1.5836149598429147e+62	0.0
36106.93163360983	0.0003099824726863284	1.054380749394255	0.8972812340537295	1.1892225519296784	0.27478857891613273	0.06525705779305156	7.562354601853639e-13	3.9548711084430946e-11	1.0011022512243553	0.9977978925185844	-0.015569633055500269	-0.015567737922958349	1.1251745231677838e+16	7519316991118058.0	5498380708685663.0	3.120521019332391e+68	1.9339656167500848e+62	1.5994073358648703e+62	0.0
36127.23450790829	0.0004294892772113634	1.0642331162397145	0.8794365796283656	1.1859923660623932	0.2821906511733193	0.05833086246100947	7.550445768979501e-13	3.951762530932944e-11	1.001102591136078	0.9977955565249468	-0.015584708995306788	-0.015582808350403125	1.1258835553117508e+16	7525537490861814.0	5488609256692020.0	3.17625319477117e+68	1.9397300931705082e+62	1.6213232625794242e+62	0.0
36147.53632645726	0.000572074690646551	1.0762946174441603	0.8573963829632384	1.1811015223106374	0.2877852514990242	0.053074744853759646	4.777458571085345e-12	3.948653361779496e-11	1.0011028967885067	0.9977901020170884	-0.015599877372103506	-0.015597971170535881	1.1267071330665806e+16	7532816342261189.0	5476785319147676.0	3.2315680255728853e+68	1.9451476216022347e+62	1.645725075701885e+62	0.0
36167.84206483149	0.0007089396225186945	1.0884778500256804	0.8349365581463212	1.1731644171689424	0.2920269848154331	0.04918622186434888	2.171889935586907e-11	3.9455395838504905e-11	1.0011033071725344	0.9977817212182756	-0.01561522453097289	-0.015613312695460985	1.1277697026365518e+16	7539690189548048.0	5462955442172364.0	3.2867493429921925e+68	1.9501339297765412e+62	1.6756351767927723e+62	0.0
36176.49672173899	0.000752499210315145	1.0922925757824729	0.8279410320238306	1.1709744945934257	0.29330142792689584	0.048045723875441905	3.4746168858727233e-11	3.944212622839169e-11	1.001103454820414	0.9977789774688017	-0.015621831692706981	-0.015619917428511416	1.1281834561274064e+16	7542262389404458.0	5456582468413172.0	3.3095921374391312e+68	1.9527819203537255e+62	1.6905128451007894e+62	6.238155597610474
36188.14451835758	0.0007728073047167184	1.0956244484580966	0.8221001862272994	1.1717646121803893	0.2939092629864924	0.04748197637726828	4.1415290648846566e-11	3.9424244775659815e-11	1.0011037310461042	0.997777268666511	-0.01563075420552644	-0.015628836657709755	1.1288336995210676e+16	7546719046668501.0	5446539276224880.0	3.3404548743216218e+68	1.9558918742580874e+62	1.711654939218355e+62	6.832265654525757
36208.449480460265	0.0007103975606898306	1.0946996293550364	0.8248156170352021	1.170306999585094	0.2923047330046366	0.04929268298510507	8.412268180211115e-11	3.9393103536486126e-11	1.0011040328608447	0.9977808732295962	-0.015646304725133245	-0.01564438144689213	1.1301970378537478e+16	7554327515977523.0	5425623835671122.0	3.3944578004199835e+68	1.960387649219463e+62	1.7545762018679524e+62	8.537103209152221
36228.749957974826	0.0006479420569690691	1.0917117844051867	0.8309360689833472	1.178765822969956	0.29051681935912016	0.05109226457611986	6.594324783217042e-10	3.936198974632684e-11	1.0011041818989501	0.9977851556885887	-0.015661707360936895	-0.01565977839667676	1.1314965133379228e+16	7561380263687092.0	5404121161167355.0	3.446739563566786e+68	1.9669408801248367e+62	1.8059477254299814e+62	10.88771256477356
36249.05172009229	0.0006255094204354518	1.090065383832264	0.8341744679379751	1.1726027866222013	0.28989155482996726	0.05174003696846001	2.138167606234168e-09	3.933090057433378e-11	1.0011041531933176	0.9977874479135889	-0.015677016410904535	-0.015675081785445973	1.133118841114327e+16	7569596728600130.0	5380535218167812.0	3.4993510061035837e+68	1.9725002759229587e+62	1.8652984247948956e+62	13.470799768753052
36269.35383257853	0.0006293852338454395	1.0899175962135288	0.8344844151249904	1.1713536536464846	0.2900337553955812	0.051649512443036595	3.1780150596194718e-09	3.929983931129636e-11	1.0011039388422598	0.9977883589175427	-0.015692285518150495	-0.01569034523668375	1.134714874432719e+16	7576568401315836.0	5355051428682005.0	3.5501104441036316e+68	1.9785655592202757e+62	1.9372053108864456e+62	16.028056100692748
36289.65438194086	0.0006359147398721735	1.0903304751391838	0.8337462825622298	1.172069519589539	0.2902531999543877	0.05148297906024555	3.4662269568478873e-09	3.9268696141337405e-11	1.001104017806658	0.9977881716869051	-0.015707517923252104	-0.01570557198612816	1.1365703648904554e+16	7584909724479784.0	5327017381921092.0	3.5999246198380847e+68	1.9839122526095197e+62	2.0210181301642695e+62	18.469073508453366
36309.9570370414	0.0006382957561151952	1.0906082158357213	0.8332725910587349	1.1725342384656285	0.2903466324298143	0.05143068196601988	3.4986963314070635e-09	3.923756810742624e-11	1.0011039538359483	0.99778839882916	-0.0157227463858577	-0.015720794784680046	1.1383979288885278e+16	7591597992401207.0	5298397847623265.0	3.6474630826779713e+68	1.9886825688304927e+62	2.121283242901825e+62	20.75510568397522
36330.26201254991	0.0006359404052626076	1.0906602392179812	0.8332476663067002	1.173503383674696	0.2903009830854615	0.051506985319590595	3.447051441690937e-09	3.920611511234227e-11	1.0011051928711834	0.997786384146742	-0.015737928340015087	-0.015735971070968368	1.1404254084755672e+16	7599577103035470.0	5268005206606165.0	3.6940889829622555e+68	1.99372172679061e+62	2.23977234496796e+62	22.899068063278197
36350.565496976174	0.000632096703936473	1.0904648714390155	0.833646509512611	1.1726585412154187	0.2902054041830374	0.05162523984597097	3.3681535523778834e-09	3.917495907600375e-11	1.0011051116771628	0.9977869951100933	-0.015753181436701742	-0.015751218472567597	1.142525353311857e+16	7607473269155602.0	5236181776964140.0	3.739091985892259e+68	1.9980564866056727e+62	2.3812785953541802e+62	24.926791518402098
36370.869803466965	0.0006292957330124609	1.0902728485991056	0.8340284788105583	1.172200695372074	0.29013735695705284	0.05171283157522308	3.274937417338996e-09	3.914378091924641e-11	1.0011050505327856	0.9977875314559799	-0.015768402465981306	-0.015766433807577897	1.1447130884956402e+16	7615372151624587.0	5205025644804986.0	3.782151421753374e+68	2.0034698965457357e+62	2.552175478679817e+62	26.786614305267335
36391.17346132151	0.0006273247341312412	1.0901661704888672	0.8342521028995897	1.172419426495903	0.29009396307146457	0.05177642895192281	3.1686349165088053e-09	3.911251842158389e-11	1.0011052833239804	0.9977874202805218	-0.015783580568229972	-0.015781606218347528	1.147036628528295e+16	7623602083471484.0	5173723694226962.0	3.8231944496026126e+68	2.0079007742731688e+62	2.7540350762752154e+62	28.59477534805298
36411.478075499006	0.0006265689478119936	1.0901087945912598	0.8343718580258802	1.1724165019632722	0.29008516733325623	0.0518056841404257	3.0532088328603054e-09	3.908126981839134e-11	1.001105379341977	0.9977874727434958	-0.015798757865377953	-0.01579677781444055	1.149353234217786e+16	7631181425953597.0	5142618300602753.0	3.8612607426072904e+68	2.0130440806974254e+62	2.993715485110307e+62	30.299612902679442
36431.78189651767	0.0006263830086337721	1.090037926089788	0.8345004831416133	1.1716166030620445	0.2900916458616538	0.05181974329652136	2.94011076190337e-09	3.905033609510978e-11	1.001104060533558	0.9977902432212825	-0.015813936740703922	-0.01581195098837701	1.1517984954538064e+16	7639405543921664.0	5112748534463761.0	3.8957515276878123e+68	2.017323819323929e+62	3.2787955006803883e+62	31.59115650466919
36452.08827582977	0.0006259986409496858	1.0900066709304264	0.8345703258786997	1.171628045784216	0.29009249842471546	0.051837782552867896	2.833453916293102e-09	3.901906290925471e-11	1.0011040996725964	0.9977903557997083	-0.01582901223842211	-0.01582702080200355	1.154136719910761e+16	7646910048505690.0	5085914708612931.0	3.926010508056646e+68	2.0218349105943559e+62	3.623805844945421e+62	32.88270010665894
36472.39086099133	0.000625595600712694	1.0899808855249995	0.8346292910149347	1.171657773005759	0.29009221142820685	0.05185589935459364	2.7368988196857173e-09	3.898777312955622e-11	1.0011041583267315	0.9977904168979066	-0.015844067154697543	-0.01584207003097835	1.156667079440769e+16	7655533122545071.0	5056788268673054.0	3.953548963317862e+68	2.0263387612507944e+62	4.048180614513776e+62	33.94176586029052
36492.69736266159	0.0006249989880797297	1.0900208621235508	0.8345867022060475	1.1728963546692814	0.2900874270798719	0.05187782952022898	2.6489099233273524e-09	3.895598637163977e-11	1.0011062427400952	0.9977865226564797	-0.015859040765875354	-0.015857037958630655	1.15915129782569e+16	7663330195458233.0	5028977344830213.0	3.976171565095868e+68	2.0301110656450987e+62	4.566536780686387e+62	35.207478590240484
36512.998997398165	0.0006246127241928425	1.090004218659438	0.8346267807805063	1.1729134260491878	0.29008693672080055	0.051895210073716634	2.5702337569584254e-09	3.892466572297741e-11	1.0011062847250134	0.9977866061291094	-0.015874170330237695	-0.01587216178586298	1.161817004362314e+16	7671984133815617.0	5008704549237800.0	3.996098601183013e+68	2.0348360403777746e+62	5.1995987981296245e+62	36.344036959991456
36533.304349934435	0.0006242599012147301	1.0899895131278592	0.8346629912151337	1.1729353892395251	0.29008680694379374	0.05191124734141725	2.5006857684677856e-09	3.889331704541891e-11	1.0011063402772424	0.9977866499940374	-0.015889284462125147	-0.015887270175435345	1.1644297452442866e+16	7680176083945788.0	4996725769481535.0	4.0116842856373456e+68	2.0384224115496557e+62	5.978521243171617e+62	37.45476445770264
36553.60664824952	0.000623997415514052	1.0899722560008558	0.834700670230931	1.1728196853165984	0.290088873693854	0.05192476005542703	2.4398748263840804e-09	3.88619965243447e-11	1.0011062120348686	0.9977870312957192	-0.015904385013321202	-0.015902364980040537	1.1672033347451432e+16	7688824490275087.0	4995957796698708.0	4.024042691395377e+68	2.042980269079031e+62	6.9328015875964175e+62	38.35884497909546
36573.91081272292	0.0006237466018940667	1.0899644803549737	0.8347229793257213	1.1728449374508032	0.290090957786741	0.051937465499933715	2.3878998746381035e-09	3.883061312538278e-11	1.0011062577313834	0.9977870709855244	-0.015919456954203163	-0.01591743117292952	1.16996551489214e+16	7696937496607275.0	4998627849571806.0	4.031333923522636e+68	2.046498119277226e+62	8.120691125374928e+62	39.18543288436889
36594.21724514346	0.0006235272651981697	1.0899614401947635	0.8347361843984189	1.1728734890743455	0.29009368749614406	0.051949066089290154	2.3437408218900456e-09	3.879920635167649e-11	1.001106305298263	0.9977870950931299	-0.01593451383454385	-0.015932482300129447	1.1728332296678638e+16	7705760952825699.0	5012631414861720.0	4.0347216537683494e+68	2.050721062290171e+62	9.600774280070458e+62	39.83120468536377
36614.52168006822	0.0006234462078341466	1.089955039346178	0.8347513395070464	1.1727013482104125	0.2900998955468741	0.051956813502809174	2.3059087489155794e-09	3.876782958659011e-11	1.0011061541510045	0.9977874816503158	-0.01594956407485743	-0.015947526780582845	1.1757292161695474e+16	7714070753516822.0	5036302367030570.0	4.032998678986876e+68	2.0543554979569825e+62	1.144305787392124e+63	40.218667765960696
36634.82438891385	0.000623463411211914	1.0899645516547363	0.8347399220933119	1.1727520506299363	0.2901088629570088	0.05196120722656023	2.2729757022734063e-09	3.8736389430604e-11	1.001106205908191	0.9977874690872356	-0.01596457745212741	-0.015962534399615057	1.1786781936295608e+16	7722907129653885.0	5036174027850376.0	4.026318251103444e+68	2.0580310536559974e+62	1.3806675282176088e+63	40.476976486358645
36655.12686723662	0.0006234497825389597	1.0899707369150433	0.8347339425406914	1.172790300835031	0.29011675209581045	0.051966403567145575	2.24281252753282e-09	3.8704935471701416e-11	1.0011062398865282	0.9977874859883582	-0.015979576711531437	-0.01597752789551788	1.181712892671397e+16	7731707563473496.0	5033432245130528.0	4.0142192220247524e+68	2.061683461173189e+62	1.6726223551147853e+63	41.87184357650757
36675.430104938336	0.0006233194665134753	1.0899686217541256	0.8347430581430549	1.172832153373026	0.2901209634758219	0.051974782933724956	2.214466420092385e-09	3.8673459816357575e-11	1.0011062865888487	0.9977874792581458	-0.01599456191278229	-0.01599250732775236	1.184757299505033e+16	7740285060845298.0	5043735061519996.0	3.996056111874876e+68	2.065166899517062e+62	2.0111022960276627e+63	42.69843148178101
36695.731979375894	0.0006231292042066343	1.0899449443069702	0.8347876404132385	1.1726449060468036	0.29012285824505396	0.05198504398681321	2.1874012067912514e-09	3.864206533149286e-11	1.0011059195702545	0.9977882831628903	-0.016009545012557077	-0.016007484651909255	1.1879219588675416e+16	7749495929951381.0	5045934523797870.0	3.97216648165298e+68	2.06838234244032e+62	2.41880642254885e+63	42.84050127799988
36716.03410365164	0.0006227254064716304	1.0899206318400543	0.8348373025844712	1.1726690638117605	0.29011847843915617	0.052000987885712786	2.161449321027821e-09	3.8610560013874976e-11	1.001105961450747	0.9977882948028316	-0.01602448132983325	-0.016022415197480138	1.1910716784388658e+16	7758000344106634.0	5038545989687732.0	3.9412733448864833e+68	2.0716810548481294e+62	2.9939301187170476e+63	42.58219255760193
36736.339364151994	0.000622286278486209	1.0898930904932536	0.8348927986599091	1.1726876981838221	0.29011266857143864	0.05201775709903226	2.137090330520504e-09	3.857903723962006e-11	1.0011059950824468	0.997788322237165	-0.01603940763551812	-0.016037335724639883	1.1943571395874102e+16	7767305167992558.0	5033144554977019.0	3.904216067047645e+68	2.0747649054898224e+62	3.761670803672858e+63	43.2537952306366
36756.640028968424	0.0006219403973056186	1.0898731937737396	0.834934159793085	1.1727186384582537	0.2901092629692395	0.05203163155710833	2.1147365583689844e-09	3.8547507147397065e-11	1.001106034003214	0.9977883220295766	-0.01605431884133991	-0.01605224114699183	1.197640254431987e+16	7775895987360583.0	5034172763928877.0	3.8596013723513733e+68	2.077504853969724e+62	4.717832051374807e+63	43.89956703163147
36776.94248657961	0.0006217774361695517	1.0898674691319006	0.8349493248499087	1.1727634403510223	0.29011095893056416	0.0520400515785072	2.0946527224600555e-09	3.8515962340486166e-11	1.0011060733062862	0.9977883094395028	-0.016069221119498305	-0.0160671376343983	1.2010777669470268e+16	7785386843168855.0	5029984185875314.0	3.8081714541697076e+68	2.0802661249208388e+62	5.96835241407394e+63	44.519507960586544
36797.24527412653	0.0006217994683224875	1.0898695238263025	0.8349482874042478	1.1727015860805061	0.2901177825434757	0.05204319110019539	2.0770682708405728e-09	3.848443521948625e-11	1.00110598878369	0.9977885209773474	-0.016084118679780393	-0.016082029396052078	1.2045508417669856e+16	7794008999405462.0	5023848332015511.0	3.748783820848668e+68	2.0825801019978495e+62	7.59378815007178e+63	45.139448889541626
36817.547093599984	0.0006217986149389832	1.0898843257816964	0.8349264603740114	1.1727593060945998	0.29012392312895874	0.05204672787190834	2.061970763923836e-09	3.8452872896274154e-11	1.0011060254620945	0.9977884915629767	-0.0160989979269107	-0.016096902839942917	1.2081915958562008e+16	7803496533173996.0	4977952292326635.0	3.682079607554053e+68	2.084878995153353e+62	9.856474578092453e+63	45.70772807441712
36837.850804921465	0.0006218446336097108	1.089904034185398	0.8348960223142854	1.1728194202799767	0.29013121985969914	0.052048778784887374	2.049414425848727e-09	3.842130170165893e-11	1.001106057503161	0.9977884666304657	-0.01611387265206195	-0.016111771752927415	1.2119108889595904e+16	7811885160642781.0	4819634902601375.0	3.6072077194613893e+68	2.08654023161236e+62	1.3834543442661592e+64	46.25017638725281
36858.1532832897	0.0006218655358228827	1.0899260381962148	0.834862020181845	1.1728844711396462	0.29013753468484194	0.05205140674712097	2.039435551974617e-09	3.8389725382422876e-11	1.0011060976403274	0.9977884225127097	-0.016128740549185405	-0.016126633829753417	1.2158281725510672e+16	7796883267230926.0	4583513625702008.0	3.5249153723704593e+68	2.097372207012887e+62	2.240094978741392e+64	46.7926247000885
36878.458680471325	0.0006218917664018439	1.0899510246676751	0.834822949013477	1.172955110008419	0.2901436917034128	0.05205367668815234	2.0321024069489483e-09	3.83581422324836e-11	1.001106133618587	0.9977883819210042	-0.01614360754625606	-0.016141494996176772	1.2198873233622468e+16	7479362440058525.0	4449463776021881.5	3.434755883738746e+68	2.256629736431233e+62	4.081356678725975e+64	47.2834112688446
36898.7645033728	0.0006219609258528682	1.0899801379810596	0.8347764862334678	1.1730323231864515	0.29015088112578996	0.05205456335956112	2.0273144322155737e-09	3.832655697537541e-11	1.0011061705121884	0.9977883348252548	-0.016158472584922454	-0.016156354194211634	1.2241957212350052e+16	6044188807580025.0	4513482690797188.0	3.3374118867129014e+68	3.9210101597904694e+62	7.473602106264125e+64	47.74836696556091
36919.070084691724	0.0006220488259203622	1.0900085490616203	0.8347306244988683	1.173045553263208	0.29015824396757417	0.052054827165735805	2.0251024203269766e-09	3.829500574975398e-11	1.0011060644935126	0.9977885953315703	-0.01617334282835265	-0.01617121858541876	1.2287028986001584e+16	4981414409891876.0	4712028668432006.0	3.2330963757389015e+68	1.5793264215939124e+63	1.2938622656564234e+65	48.18749179023743
36939.37130822269	0.0006221433823986607	1.0900423185678667	0.8346761367993121	1.173134982827646	0.2901656139017402	0.052054623892625856	2.025378904532104e-09	3.826342485259765e-11	1.0011061304868225	0.9977884514123423	-0.01618819647468784	-0.016186066373853576	1.2333862091347546e+16	4883261004355677.0	4971884544558693.0	3.1228932095358854e+68	7.602222202741413e+63	2.14756698520102e+65	48.600785742874145
36959.6773058967	0.0006221633345922843	1.0900764606966338	0.8346216884998267	1.1732213013346866	0.2901705478334037	0.05205643274866016	2.02793463819536e-09	3.823184917490135e-11	1.001106164555944	0.9977884011112432	-0.01620305773594408	-0.016200921763712378	1.2381637454495226e+16	5052238860372786.0	5252395154300106.0	3.0078507683277137e+68	2.973434450624989e+64	3.5364210860293623e+65	48.98824882347107
36979.98283944104	0.0006222966024961899	1.090116223037435	0.8345568047871998	1.1733186279099892	0.29017841064434374	0.05205471893553053	2.032648138050204e-09	3.8200281479674614e-11	1.00110620021581	0.9977883403267683	-0.01621792197000993	-0.01621578011441175	1.2430435279390126e+16	5318372318775013.0	5539638996375978.0	2.8892109453345914e+68	8.912900222926356e+64	5.823378426696975e+65	49.34988103202819
37000.28821737305	0.000622463871319342	1.0901596188209333	0.8344852908058314	1.1734175851457125	0.2901871306706224	0.05205195095786963	2.0392502073974655e-09	3.8168725347528376e-11	1.001106230148997	0.9977882861406729	-0.01623279115857858	-0.016230643406904714	1.2482327184122248e+16	5781941576528493.0	5826108645900027.0	2.767766504596022e+68	1.9880745538904304e+65	9.49506998457139e+65	49.711513240585326
37020.58953607634	0.0006225821863130445	1.090202610373372	0.8344151154240718	1.173520127379304	0.2901941464748645	0.052050423569510944	2.0476910393263438e-09	3.813718594661621e-11	1.0011062694332091	0.9977882137442959	-0.016247662681117287	-0.01624550902155045	1.2533366990660738e+16	6321541313920849.0	6155134051336740.0	2.6456074659909844e+68	3.674321666505214e+65	1.4951591804907035e+66	50.047314577102654
37040.89435669747	0.0006226730737038813	1.0902457608241687	0.8343450573707266	1.1736256248687977	0.2902000929276147	0.05204952090497665	2.0577475087308586e-09	3.810565729024735e-11	1.0011063042874124	0.9977881483409867	-0.01626254484086602	-0.016260385258384722	1.2567881786457012e+16	6856495779891910.0	6569196089564145.0	2.5276855334789814e+68	5.758664638934411e+65	2.2205960400790733e+66	50.3572850415802
37061.19851501508	0.0006227623499347937	1.090291508068644	0.8342704278412685	1.1737370321510965	0.2902056997494339	0.05204848163657872	2.0692873943198347e-09	3.807414750879106e-11	1.00110633880922	0.9977880802139287	-0.016277434922412584	-0.01627526940301066	1.257896754397584e+16	7418174305555767.0	7043130263117614.0	2.4184692633853314e+68	8.220329100310823e+65	3.086448434597624e+66	50.641424634017945
37081.49881232327	0.0006230089246835467	1.0903426602355755	0.8341856774077131	1.1738601071387431	0.2902156778770158	0.052042756078752535	2.082069378905595e-09	3.804266380288135e-11	1.0011063741697277	0.9977880047033997	-0.016292331230034617	-0.01629015976034643	1.251418759791801e+16	8009427947879819.0	7608102349050333.0	2.3385745458621344e+68	1.1178180690191263e+66	4.168274816628142e+66	50.92556422645569
37101.79997217483	0.0006230815276958643	1.090392913119981	0.8341032588168754	1.1739751911460363	0.2902204141176407	0.05204196570445014	2.095804361698474e-09	3.801120147769861e-11	1.0011064090508908	0.9977879285349568	-0.0163072368921607	-0.016305059457555414	1.235783025892913e+16	8600543037816337.0	8274054427965999.0	2.3127860076584317e+68	1.4399322225083979e+66	5.5919240273482124e+66	51.15804207481384
37122.10202441312	0.000623367998041499	1.090447234836566	0.834012600878666	1.1740922530851616	0.29023108255357316	0.052034850761317385	2.110426418894451e-09	3.797976858288097e-11	1.0011064172552624	0.9977879000461688	-0.01632215060925744	-0.016319967195823706	1.2164376558690384e+16	9200618080405152.0	9015705874695862.0	2.3687146127459857e+68	1.7845097650939648e+66	7.472386270190896e+66	51.39051992317199
37142.40445872601	0.0006234764155687412	1.0904973602155363	0.833930621321954	1.1742110213766528	0.29023654611000693	0.052032824092270634	2.126027945542886e-09	3.7948355854279285e-11	1.0011064515933723	0.9977878234252158	-0.016337064735737077	-0.016334875332149335	1.2013631944334374e+16	9777756917982898.0	9790113310375454.0	2.539267232287308e+68	2.1421923732541074e+66	9.872363655684496e+66	51.62299777153015
37162.70940365381	0.0006235246869504099	1.0905443343354106	0.8338550766962167	1.1743306602054322	0.290239931055666	0.05203235013640565	2.143076856509214e-09	3.79169677567344e-11	1.001106486163903	0.9977877492647583	-0.01635197520253372	-0.01634977979931951	1.1980619027321128e+16	1.0258193495267858e+16	1.0562904886243084e+16	2.854450383857728e+68	2.4577108371232093e+66	1.2802188285542015e+67	51.803813875808714
37183.01229967165	0.0006235824385633435	1.090594597528359	0.8337737657708477	1.1744567638349404	0.2902433607087965	0.05203145340188093	2.1617886301328205e-09	3.788561317665793e-11	1.0011065207107877	0.9977876715158717	-0.01636686776566884	-0.01636466635910288	1.211101871854057e+16	1.0660178820955218e+16	1.132561554698798e+16	3.3342482209281474e+68	2.7284305063794626e+66	1.6234682252528038e+67	51.98462998008728
37203.314907005304	0.0006235394426184065	1.0907252562959153	0.8335686539471878	1.1760289698051214	0.29024559510890147	0.0520314430505976	2.1823407446347667e-09	3.785357404656009e-11	1.0011097165447425	0.9977812379083569	-0.016381526011458713	-0.016379318657440606	1.2411995370502486e+16	1.0988015650164428e+16	1.2081072582357314e+16	3.9910996577363406e+68	2.953220639642086e+66	2.0117542250485698e+67	52.13961521232605
37222.88511547802	0.0006239364550891759	1.0907893453573354	0.8334608939365635	1.1760923093922777	0.29025840467229874	0.052020631118092193	2.2019134299719053e-09	3.782337711984027e-11	1.0011099180662557	0.9977809773538479	-0.016395964907360762	-0.016393751710429755	1.280391783093264e+16	1.1245644800547228e+16	1.279984215270847e+16	4.777758997884927e+68	3.131328459273727e+66	2.4240938686954122e+67	52.268769572525024
37223.620088505086	0.0006239416130853209	1.09079671858253	0.8334483947194817	1.1761933140293945	0.29025871833564026	0.05202036678057821	2.2026884126644535e-09	3.782224495210061e-11	1.0011099200276494	0.9977809715759036	-0.016396506438858826	-0.016394293022638173	1.2819657888874598e+16	1.1254416005265446e+16	1.2826599065009106e+16	4.809871602052982e+68	3.1374512227976613e+66	2.440230916044464e+67	52.268769572525024
37243.92202774665	0.000624244734047843	1.0908681865870768	0.8333281795313943	1.17633291381292	0.2902691852981742	0.052012328504638314	2.2256898194885046e-09	3.779099376469203e-11	1.0011099567427666	0.9977808688881784	-0.01641142815313907	-0.016409208688922004	1.3267877221429678e+16	1.1473455926784234e+16	1.3557566212194864e+16	5.760440022988356e+68	3.2942603299884645e+66	2.902365441623511e+67	52.37209306068421
37264.226126505826	0.0006244812930722483	1.090935411742838	0.8332164075311677	1.1764713314676467	0.29027738692408966	0.052006013034959477	2.2493545164691946e-09	3.7759775818365097e-11	1.0011099937522863	0.9977807696767304	-0.016426265948333928	-0.016424040459216884	1.372750856847733e+16	1.165862962485179e+16	1.4270571390602216e+16	6.81919345775583e+68	3.437257598257502e+66	3.389083173566657e+67	52.44958567680359
37284.53147301506	0.0006246844094255535	1.0910002953470368	0.8331090262521474	1.1766087806052279	0.29028447900293697	0.05200058545044824	2.274006063593229e-09	3.772859468805067e-11	1.0011100288837986	0.997780676701284	-0.016441000977207524	-0.016438769494154352	1.4192727261358474e+16	1.182941388772136e+16	1.4964476913759818e+16	7.971581684836513e+68	3.587154545787494e+66	3.889213831537503e+67	52.50124742088318
37304.83420154741	0.0006248838820678063	1.0910643400632694	0.8330031659676823	1.1767472765516687	0.29029134617951674	0.05199519514393756	2.299779556567226e-09	3.769745748642056e-11	1.001110064447036	0.9977805820793421	-0.01645561088001333	-0.01645337344330197	1.4673674967716488e+16	1.199730538763685e+16	1.5641506948634706e+16	9.203752181169398e+68	3.763849688239871e+66	4.3905917959520327e+67	52.50124742088318
37325.13440179407	0.0006250723215168833	1.0911279723496976	0.8328980951291804	1.1768855457894352	0.29029780122480187	0.05199007061816691	2.3265174979009704e-09	3.766636598064349e-11	1.0011100997712021	0.9977804882187028	-0.016470074848079802	-0.016467831506758172	1.5173010894788098e+16	1.2176086357853582e+16	1.6299119329808688e+16	1.0505846885104464e+69	3.974235741718815e+66	4.872763208239582e+67	52.52707829292297
37345.4354734194	0.0006252588930572675	1.0911913098299224	0.8327936658528757	1.1770238552526922	0.2903041013534542	0.0519849437826615	2.354099500928849e-09	3.76353168133101e-11	1.0011101343991815	0.997780396061855	-0.016484375223653844	-0.016482126034305714	1.5683130450979002e+16	1.2371735854353282e+16	1.6932507820386416e+16	1.183584197658144e+69	4.212066197463251e+66	5.325857848120517e+67	52.50124742088318
37365.73670246382	0.0006254272660637762	1.0912545889443788	0.8326895731750571	1.177161487278514	0.29030982070325645	0.05198031291577217	2.382578184947017e-09	3.760431240467137e-11	1.0011101695732074	0.9977803036758895	-0.016498494988593355	-0.016496240015107872	1.6187705585059944e+16	1.256378449694231e+16	1.7538264448611362e+16	1.315470516450924e+69	4.4565909075324516e+66	5.745285313031492e+67	52.44958567680359
37386.03985890491	0.0006255788163306257	1.091319113215034	0.8325835012011548	1.1772986066205622	0.29031500758692186	0.0519761413500961	2.4120359240455934e-09	3.757335170050606e-11	1.0011102037449673	0.9977802132763159	-0.01651242711492366	-0.01651016642446157	1.665336817393242e+16	1.272540037301202e+16	1.8112199657025588e+16	1.4383889042033732e+69	4.68658431961716e+66	6.12912089084934e+67	52.423754804763796
37406.34113008338	0.0006258376754145317	1.0913891231134523	0.832467190882704	1.1774488917683645	0.29032312963875	0.051968756635293815	2.4424892032013938e-09	3.7542440928196846e-11	1.0011102384475365	0.9977801167687244	-0.016526172814505323	-0.016523906474096742	1.7059339070339952e+16	1.2851313509803842e+16	1.8657587640274908e+16	1.5477047651478425e+69	4.903164748524585e+66	6.479757374383664e+67	52.34626218864441
37426.644275801504	0.0006261263323551541	1.0914629869432093	0.8323438069137206	1.1775973069277579	0.2903322149528946	0.05196058626184586	2.473635964210533e-09	3.7511574701124277e-11	1.0011102735053963	0.9977800167953422	-0.01653974880758703	-0.01653747687774906	1.7383787813503068e+16	1.2949018126127244e+16	1.9183970117226036e+16	1.637918837471995e+69	5.105310381558764e+66	6.800990582819266e+67	52.29460044456482
37446.94902504677	0.00062641443976974	1.0915374929155917	0.8322194184490327	1.1777434756793268	0.290341284599931	0.05195244374488905	2.5053444965419542e-09	3.7480753130772645e-11	1.0011103088836943	0.9977799168548643	-0.01655318214901763	-0.016550904679438806	1.7614887021175362e+16	1.30142442045091e+16	1.969844078609388e+16	1.7046715363414957e+69	5.27656054204956e+66	7.094277824458848e+67	52.217107828445435
37467.24944266398	0.0006266713558340222	1.0916105046263487	0.832097939995156	1.1778856908551436	0.29034942945234893	0.051945187989970096	2.537481495164555e-09	3.744998487031888e-11	1.001110343134522	0.9977798220843599	-0.01656650318785511	-0.01656422021597117	1.776783281205537e+16	1.304134174032976e+16	2.0210044939468372e+16	1.74891265836437e+69	5.419119446882875e+66	7.356880428501667e+67	52.13961521232605
37487.55285962639	0.000626908440511905	1.0916817479631173	0.8319797703435577	1.1780256926033394	0.29035694295127323	0.051938471643696235	2.5700190233367915e-09	3.741925802469525e-11	1.0011103773397936	0.99777972912869	-0.016579747478767008	-0.016577459027500147	1.7876188601399138e+16	1.3043157065776652e+16	2.0718316655695016e+16	1.7751625674476408e+69	5.563802862751952e+66	7.580909486658024e+67	52.036291724166865
37507.85573613993	0.0006271346809102544	1.0917517766897487	0.8318638021932822	1.1781643313554366	0.2903641036381702	0.051932046725037075	2.602947156520866e-09	3.7388577668090625e-11	1.0011104106173125	0.9977796400715935	-0.016592936021786516	-0.01659064210550389	1.795932948116962e+16	1.3039283684268994e+16	2.1219039302433756e+16	1.787423459949535e+69	5.729754106516146e+66	7.766106587431175e+67	51.95879910804748
37528.15818473839	0.0006273509463875313	1.0918210318670967	0.8317492322518896	1.1783012883600579	0.29037096915000776	0.05192589898099061	2.636225793008532e-09	3.73579423891651e-11	1.0011104447043826	0.9977795490717704	-0.016606087642233924	-0.016603788267571168	1.8019042173611576e+16	1.3032595568143196e+16	2.1706634938754756e+16	1.786555971527693e+69	5.90679687484518e+66	7.917300023278344e+67	51.8554756198883
37548.462555409584	0.00062763429754404	1.0918713419277173	0.831662750570037	1.178057156577967	0.2903792485373063	0.05191833104921155	2.6699143353903522e-09	3.732738331196647e-11	1.0011103187169408	0.997779752047521	-0.016619231693158466	-0.016616926856087667	1.8050621339983308e+16	1.3011713612644132e+16	2.2182893991890204e+16	1.7742162740372474e+69	6.081524777159072e+66	8.041011669792122e+67	51.752152131729126
37568.76430529583	0.0006278357526554581	1.09193976516483	0.8315497115500718	1.1781908035685478	0.2903856553240328	0.05191259525023735	2.7045949438889733e-09	3.729683496121735e-11	1.0011103490545274	0.9977796717883533	-0.016632354374027273	-0.016630044073369092	1.8056012547548576e+16	1.2982781595394828e+16	2.2648345465806284e+16	1.7525074333675993e+69	6.2547287334109965e+66	8.141103234326327e+67	51.67465951560974
37589.065914310246	0.0006280665817316648	1.092009097624947	0.8314347984551154	1.1783282061352938	0.2903930294339274	0.05190590486262213	2.73955640474155e-09	3.7266327342581203e-11	1.001110378646072	0.9977795930112962	-0.01664548913599016	-0.016643173358083845	1.80405056649447e+16	1.2962234865096902e+16	2.3103877392032604e+16	1.7226259588259734e+69	6.436431423585215e+66	8.219733293821028e+67	51.571336027450556
37609.36878172244	0.0006283392038235434	1.0920719768924918	0.8313303077984933	1.1783287726310445	0.2904010187382716	0.05189865233764531	2.7746294947444553e-09	3.72358577104148e-11	1.0011104044423367	0.9977795243116157	-0.01665864930554752	-0.016656328031159864	1.8003324168109554e+16	1.2948442601871898e+16	2.3552556394862452e+16	1.686799910293857e+69	6.6385818902498595e+66	8.280372142376234e+67	51.46801253929138
37629.67009356089	0.0006285489535887702	1.092140155940113	0.8312174134890674	1.1784665903848672	0.2904077083981565	0.05189275449338279	2.80986004622574e-09	3.720542717720826e-11	1.0011104352437696	0.9977794450352837	-0.01667184257537377	-0.016669515781912444	1.7948307653924886e+16	1.2933805769942618e+16	2.399183954644114e+16	1.6460724756477737e+69	6.851194572516677e+66	8.323361375534618e+67	51.39051992317199
37649.971529941926	0.0006289053977608872	1.0921318735904157	0.8312200249250625	1.1771217501648024	0.2904166757427269	0.05188467064808525	2.8473535110989308e-09	3.717579161039672e-11	1.0011070594816647	0.9977860386830231	-0.016685125038441356	-0.016682792711507133	1.7876836284048002e+16	1.2919647480739388e+16	2.4421730110879452e+16	1.6008257070848207e+69	7.059386963701964e+66	8.350484551547649e+67	51.28719643501282
37670.274492995966	0.0006291759608250733	1.0922005472845857	0.8311059935163562	1.177251025175171	0.29042492865670505	0.05187695791991579	2.8834788988134203e-09	3.714543167207006e-11	1.001107085551974	0.9977859701673754	-0.016698232258299583	-0.016695894431002792	1.77882350259833e+16	1.2908360340924166e+16	2.4841081385151532e+16	1.5528655111044036e+69	7.280701533365322e+66	8.362731957507295e+67	51.20970381889343
37690.57943970541	0.0006294931190735872	1.0922738340586244	0.8309831331008151	1.177407504743348	0.29043481492380174	0.05186804649221475	2.9198750191403255e-09	3.711509861696793e-11	1.0011071380162646	0.9977858475400042	-0.016711395897878727	-0.016709052537601785	1.7688015484467116e+16	1.2899890602706434e+16	2.5245949840367424e+16	1.5029168340791686e+69	7.514276644707782e+66	8.360870491025179e+67	51.132211202774045
37710.87974756444	0.0006297764631197755	1.0923439256815923	0.8308658813750669	1.1775493784444828	0.2904437483163843	0.051860148122057095	2.955931579247707e-09	3.7084813910916186e-11	1.0011071621170127	0.9977857830924031	-0.016724620467190688	-0.01672227153980913	1.7576815914117856e+16	1.288992009062515e+16	2.5634490670684732e+16	1.4525655539121157e+69	7.746462215447658e+66	8.347443783831957e+67	51.080549458694456
37731.18429190445	0.0006299919795967129	1.0924089580857703	0.830757840778634	1.1776822842068408	0.29045074630259465	0.051854211921868995	2.9909272349199024e-09	3.705455773813414e-11	1.0011071849606672	0.9977857266579888	-0.016737910723123733	-0.016735556192124194	1.7458341652848632e+16	1.2879719591317942e+16	2.6003176762332204e+16	1.4027096693408082e+69	7.995875844207015e+66	8.323414747245505e+67	51.02888771461487
37751.4851843398	0.0006301974231358904	1.0924700346349356	0.8306566843707326	1.1778113678977866	0.29045737708498925	0.05184852647238922	3.0248321701037654e-09	3.7024340925038266e-11	1.0011072084019468	0.9977856713148622	-0.016751262288830785	-0.016748902119393245	1.7335069383306072e+16	1.2870529281955662e+16	2.6349274106921852e+16	1.3539012179423149e+69	8.253736949676609e+66	8.291500817019458e+67	50.97722597053528
37771.790940920095	0.0006303952287536551	1.0925278419544386	0.8305610408497469	1.1779380287013932	0.2904638555434665	0.05184310712100792	3.057545640022335e-09	3.6994150612557324e-11	1.0011072309581608	0.9977856206969207	-0.016764680752017504	-0.016762314906839645	1.7207733157668878e+16	1.285906906219827e+16	2.6671676739244692e+16	1.306824702625567e+69	8.520556662034854e+66	8.253650079604698e+67	50.92556422645569
37792.09647718457	0.0006305461377563801	1.0925815748031273	0.8304725418523753	1.1780558040326825	0.29046894660130146	0.05183901704664778	3.0889055044239808e-09	3.696399365881942e-11	1.0011072532641836	0.9977855732935178	-0.01677816193376602	-0.016775790377168195	1.7079724713460374e+16	1.2849203644952938e+16	2.696787026297746e+16	1.2614672764056517e+69	8.808517111933517e+66	8.2110912386897e+67	50.92556422645569
37812.4005328113	0.0006307601188615512	1.0926333816637874	0.8303868403698236	1.1781804374175349	0.2904758470365572	0.051833122340637534	3.1186344039293604e-09	3.693387128747239e-11	1.0011072752452368	0.9977855278394779	-0.016791703980623796	-0.016789326677578705	1.694854403752077e+16	1.2840043662083734e+16	2.7236834912642364e+16	1.2178154652440442e+69	9.107644624130977e+66	8.165261368193135e+67	50.92556422645569
37832.70297091513	0.0006308481122127162	1.092679293636949	0.8303118079783369	1.1782911736628479	0.2904792831253259	0.051830927740958536	3.1466811718502642e-09	3.690378293373282e-11	1.0011072968190455	0.9977854886228275	-0.016805305811193688	-0.016802922727002362	1.6816293886170066e+16	1.2833389014764288e+16	2.7477535717457052e+16	1.1755025527542038e+69	9.431229679548465e+66	8.11644998703264e+67	50.92556422645569
37853.00591489245	0.0006309308143394686	1.0927209069426946	0.830244377321946	1.1783966500447327	0.290482474708439	0.05182883850402661	3.1732932021252016e-09	3.6873724474567446e-11	1.0011073184123618	0.9977854526215548	-0.016818967569151355	-0.016816578668918596	1.6683558238934766e+16	1.2832353242617176e+16	2.768929442542207e+16	1.134423981869587e+69	9.774993671365863e+66	8.065832821026081e+67	50.95139509849548
37873.30864819336	0.0006310240493743583	1.0927610364021931	0.8301791578295725	1.1785003103790068	0.29048599596523017	0.05182647162796688	3.1983651418616802e-09	3.6843696073630177e-11	1.0011073396817491	0.9977854179100842	-0.01683268733772589	-0.01683029258724574	1.6551660590692318e+16	1.2835233002982988e+16	2.7871431254158532e+16	1.0949197281390069e+69	1.0141309044103408e+67	8.013643759460477e+67	50.97722597053528
37893.61376182505	0.0006311412978450575	1.0928005849531517	0.8301145207993194	1.1786049727923018	0.29049024913598315	0.051823446893620465	3.221892692967233e-09	3.681369295415731e-11	1.001107360249492	0.9977853848283583	-0.016846464853643037	-0.016844064218696955	1.6420680756537038e+16	1.2843379208415088e+16	2.802320710764014e+16	1.057571647433603e+69	1.053583585161641e+67	7.960899204323507e+67	51.00305684257507
37913.91952388977	0.0006312598554049679	1.0928387242765578	0.8300521110360126	1.1787094287273505	0.2904946014435215	0.05182042352475697	3.243837537693167e-09	3.678371628407843e-11	1.0011073814521712	0.997785350899331	-0.016860296944091184	-0.016857890391677368	1.6286783756878488e+16	1.2854011449909406e+16	2.8144409837567876e+16	1.0220427993983764e+69	1.0951287973593234e+67	7.907723279059816e+67	51.054718586654666
37934.221567220025	0.0006313406753150221	1.092874071278718	0.8299946303289107	1.1788074970861486	0.2904979221294772	0.0518185154150451	3.2642481808098337e-09	3.6753771603078555e-11	1.0011074019380855	0.9977853210792518	-0.016874178873135488	-0.016871766372173205	1.615397730202795e+16	1.2863152298634358e+16	2.8234756829161944e+16	9.884440852940386e+68	1.1383179589983847e+67	7.854930030930794e+67	51.132211202774045
37954.525299345216	0.0006314425730177757	1.092907013555616	0.8299409227747484	1.1788907332312988	0.2905018403953169	0.05181603622770563	3.2832242848864613e-09	3.672385459584382e-11	1.0011073918728393	0.9977853533288467	-0.016888114432505808	-0.016885695950460394	1.6022757174143592e+16	1.2869198125299762e+16	2.8295548327923704e+16	9.571717300773522e+68	1.1815768442268175e+67	7.803129942313033e+67	51.20970381889343
37974.82938692033	0.0006315155097558835	1.0929385165620367	0.8298898249668816	1.1789844070901483	0.29050501461708805	0.05181440865836881	3.3007660107203347e-09	3.669394882227708e-11	1.001107413109458	0.9977853236776725	-0.016902095110664362	-0.016899670617944416	1.5896136846221206e+16	1.287883084490315e+16	2.832759370514267e+16	9.285836746757935e+68	1.2264703810121029e+67	7.752396177537449e+67	51.28719643501282
37995.1302040237	0.000631588972314748	1.0929681079160924	0.8298419292197617	1.1790766931417638	0.29050822767739526	0.05181278312653236	3.316929354852492e-09	3.6664063370745283e-11	1.0011074325107612	0.9977853005322176	-0.016916117061322497	-0.01691368653020929	1.5774949246554344e+16	1.2896445078787708e+16	2.8331677024992604e+16	9.025133831156124e+68	1.2739538681160621e+67	7.703381736809658e+67	51.39051992317199
38015.435604670616	0.0006316577625881009	1.0929958797828134	0.8297970510318623	1.179166603921325	0.290511328271485	0.05181130726661586	3.331754079238064e-09	3.663418410103894e-11	1.0011074513684968	0.9977852797447901	-0.01693018203778913	-0.016927745439697904	1.5661905523693766e+16	1.2912919695619424e+16	2.830907156975437e+16	8.791037631217114e+68	1.3222426841455535e+67	7.655861631278342e+67	51.51967428337097
38035.736737840576	0.0006317098559160246	1.0930215875149494	0.8297557037957617	1.1792531117164446	0.2905139921257013	0.051810337657188725	3.3453024568062373e-09	3.660432241863586e-11	1.0011074706334717	0.9977852593216474	-0.016944280270842885	-0.01694183758130314	1.555795330674544e+16	1.2927359203039694e+16	2.8261233718321628e+16	8.5821900120937775e+68	1.37047072536203e+67	7.610698362627974e+67	51.64882864356994
38056.042227918544	0.0006317585279286097	1.0930454743158484	0.8297174369786662	1.179337352716384	0.2905165807809574	0.05180948289707771	3.357685295513784e-09	3.657446511447925e-11	1.0011074888879563	0.9977852426897207	-0.016958414831976198	-0.01695596602512072	1.546519619152937e+16	1.2945273300396438e+16	2.8189433187713828e+16	8.395617985241185e+68	1.4206139698842234e+67	7.56865055412232e+67	51.77798300376892
38076.3453688543	0.0006317984150726781	1.0930677931939352	0.8296817965699022	1.1794190537802833	0.29051895431683483	0.05180890431828091	3.3689660681998356e-09	3.654462126931465e-11	1.0011075077265872	0.9977852252459206	-0.016972577581744	-0.016970122635134303	1.5385823360998564e+16	1.2963987459198986e+16	2.8092364251928028e+16	8.234937837573977e+68	1.472171455126471e+67	7.531900056529405e+67	51.93296823600769
38096.65077363298	0.0006318384461271238	1.0930888256743971	0.8296482737797697	1.179499603450621	0.2905213707240416	0.05180834684032762	3.379209563234799e-09	3.651478403173317e-11	1.0011075264326763	0.9977852088797735	-0.016986769132088086	-0.016984308022957004	1.5314416111532086e+16	1.2981487683293718e+16	2.796937853867927e+16	8.090002182653408e+68	1.5239140249700418e+67	7.500125664529361e+67	52.08795346824646
38116.95167534462	0.0006318729162403602	1.0931064769600296	0.8296201345188655	1.1795386274194892	0.2905236199806545	0.05180803012852742	3.3886061036515052e-09	3.648495790275191e-11	1.0011075693184688	0.997785143486722	-0.017000981747469227	-0.016998514456106093	1.525199192819001e+16	1.2999752756968794e+16	2.7827791862642396e+16	7.960802939886915e+68	1.577078069818675e+67	7.467896190885377e+67	52.24293870048523
38137.255552803035	0.0006318961558863871	1.093124640378959	0.82959145463781	1.179608949079829	0.29052562585906416	0.051808011608776225	3.397110178463203e-09	3.6455194375565745e-11	1.0011073498117011	0.9977856037729721	-0.01701523849071324	-0.017012764990126144	1.5194380541558626e+16	1.3018510945012978e+16	2.767771044497528e+16	7.841048418626019e+68	1.6307238346429556e+67	7.431539107043823e+67	52.423754804763796
38152.48794203987	0.0006316551580062484	1.0932143365286586	0.8294571290238574	1.1812085258258667	0.2905218628713833	0.05181330463981875	3.4027773705442615e-09	3.643208340628777e-11	1.0011107946786242	0.9977788836121976	-0.017025724195064082	-0.017023246085311014	1.5155063876512488e+16	1.30330565991662e+16	2.755823877865774e+16	7.755823539616268e+68	1.671753567757948e+67	7.40835310467321e+67	52.55290916496277
38157.55711935795	0.0006316807638426455	1.0932181475481093	0.8294509845748458	1.1812097033226407	0.2905229051601737	0.051812759772621696	3.4039005405614188e-09	3.6424643335220747e-11	1.0011107982605383	0.9977788806314714	-0.017029332923191448	-0.01702685323753734	1.5142124348689484e+16	1.3038016956378868e+16	2.751630034133213e+16	7.727556330581569e+68	1.685620845487808e+67	7.402900456149652e+67	52.60457090904236
38177.86224149014	0.0006318153146916717	1.093238567284071	0.8294174514263593	1.1812963637474485	0.2905281832198746	0.05180959818862837	3.4090465322447957e-09	3.6394846120247073e-11	1.0011108166973743	0.9977788633156384	-0.01704380024508019	-0.017041314234921747	1.5092141111282136e+16	1.30577103879108e+16	2.7336870148191852e+16	7.613651898529722e+68	1.741262064136071e+67	7.390418122653455e+67	52.78538701332092
38198.16616502465	0.0006317938087894828	1.093254214812667	0.8293930494411064	1.1813575670813523	0.29052915736841695	0.0518110182318242	3.4147131795171434e-09	3.6365060950400704e-11	1.0011108292667472	0.9977788608347695	-0.017058285553882422	-0.017055793200652418	1.5052878538257716e+16	1.307701952251987e+16	2.7147321861397516e+16	7.510993729879695e+68	1.797143221551262e+67	7.377404933729008e+67	52.966203117599484
38218.47104754838	0.0006317842242530607	1.0932681216147921	0.8293718725921903	1.181421472310396	0.2905303908184949	0.05181204193732563	3.419345933137278e-09	3.633528204984249e-11	1.0011108474143295	0.9977788498338255	-0.017072787936791147	-0.01707028922216001	1.5021018652179124e+16	1.30969731625206e+16	2.695207420542051e+16	7.422932554620736e+68	1.8540966361204398e+67	7.360603014005491e+67	53.172850093917845
38238.775165588544	0.0006317549994650418	1.09328176079336	0.8293511221555528	1.181480912055997	0.29053114345442843	0.051813682074253554	3.4239598046954587e-09	3.630551298093876e-11	1.00111086564353	0.9977788380663551	-0.01708730483570058	-0.017084799742470902	1.4994221069129232e+16	1.3116763286436584e+16	2.674774135011244e+16	7.340358910330925e+68	1.910980164296561e+67	7.356905036522122e+67	53.379497070236205
38259.07827417809	0.0006318200775480076	1.0932975992072849	0.8293260351320929	1.1815505605705978	0.290534583312973	0.05181262228593134	3.428885527844694e-09	3.627575413958208e-11	1.0011108828710693	0.9977788256458863	-0.017101834193172117	-0.017099322705021944	1.4970376814621702e+16	1.31372418862203e+16	2.6541501576973104e+16	7.260728393875179e+68	1.9682138610796276e+67	7.357523628832899e+67	53.586144046554566
38279.380818222446	0.0006318141784388492	1.093312845036595	0.8293023615630606	1.1816117218093385	0.29053608981882234	0.05181365222581218	3.4340564574016334e-09	3.624600411977871e-11	1.0011109013984718	0.9977788118917758	-0.017116375750126155	-0.017113857850787596	1.4950850997640446e+16	1.3158073448425266e+16	2.63318114290541e+16	7.18831118922788e+68	2.0252361066032907e+67	7.356682859268181e+67	53.81862189491272
38299.68556805152	0.000631822140739038	1.0933294813501664	0.8292761578950316	1.1816727025356517	0.2905379303425919	0.05181424553781151	3.439636261544337e-09	3.6216258781435596e-11	1.0011109204678952	0.9977787948042007	-0.017130929808032547	-0.01712840548107534	1.4935466913454778e+16	1.3179004253879644e+16	2.6118460546696596e+16	7.121756239157994e+68	2.0813674544878703e+67	7.366715544545261e+67	54.05109974327087
38319.990629989785	0.0006318884649189972	1.093348744967724	0.8292450349442733	1.1817414872090326	0.2905416633339108	0.0518133018899254	3.4453645297693224e-09	3.618652081554708e-11	1.0011109393572382	0.9977787767623193	-0.01714549360669924	-0.01714296283688504	1.4922348381096288e+16	1.319949222247561e+16	2.5908528643892316e+16	7.059419215716034e+68	2.1364400156910856e+67	7.378601151626201e+67	54.283577591629026
38340.29622854025	0.0006319832590622008	1.0933421686895282	0.8292526997477345	1.181286798977848	0.29054546439170587	0.05181221532047056	3.4516544069990774e-09	3.615720033352012e-11	1.0011090625597767	0.9977824920135274	-0.017160190391070706	-0.017157653127681992	1.491294810748415e+16	1.3218426004966506e+16	2.569614249405603e+16	7.002536311704775e+68	2.1897786576252533e+67	7.393934934976556e+67	54.51605543998718
38360.60105449175	0.0006320547870370871	1.0933635804856325	0.8292179464845175	1.1813540172075436	0.29054937455746677	0.05181114235744877	3.4591123961513366e-09	3.6127477270506025e-11	1.001109079821958	0.9977824747538739	-0.017174677615708518	-0.01717213392153481	1.4906641959435728e+16	1.323605516518826e+16	2.548780579082855e+16	6.949661990651092e+68	2.241555782142386e+67	7.416919953297748e+67	54.748533288345335
38373.386532452685	0.0006320964146056328	1.09337670010373	0.8291966204730096	1.1813817529874688	0.2905517187626228	0.051810583665116046	3.4635772514295543e-09	3.61087652097579e-11	1.0011090902301711	0.9977824635819459	-0.01718379674201754	-0.017181248994361333	1.4904117883889574e+16	1.3246155774221894e+16	2.535919946721856e+16	6.9185276413149195e+68	2.2733014039469758e+67	7.431505809899924e+67	54.87768764854431
38380.90225509862	0.0006321309981640429	1.093385745680212	0.8291818366035443	1.1814213829483888	0.290553414044209	0.05180993463944371	3.4662502362853258e-09	3.609776683258327e-11	1.0011090971632806	0.9977824559965592	-0.017189157908787125	-0.017186607776057444	1.490295422920199e+16	1.3251806774635728e+16	2.528331073741942e+16	6.9005052603289605e+68	2.2916457703640136e+67	7.440668263074515e+67	54.955180264663696
38401.203609232456	0.000632200697086399	1.0934074301074412	0.829146470769109	1.1814757866963115	0.2905573478577014	0.051808987217892476	3.4738857207078878e-09	3.6068067881230765e-11	1.0011091018796063	0.99778246120963	-0.01720363210605691	-0.017201075526763934	1.4901105464531234e+16	1.3266218931058808e+16	2.507990779951726e+16	6.852963277514767e+68	2.3404087942210107e+67	7.470961438431984e+67	55.187658113021854
38421.50526704431	0.0006322382095517538	1.0934284544072763	0.8291127207288467	1.1815362755695722	0.2905603858284865	0.0518089531246958	3.4820454338397444e-09	3.6038379950245675e-11	1.0011091189653218	0.9977824438040135	-0.01721809161396181	-0.017215528583684934	1.490101820076705e+16	1.3278925919422712e+16	2.4883116598261268e+16	6.808212453229774e+68	2.388315932877845e+67	7.504874463406769e+67	55.39430508934021
38441.807437064446	0.0006322673000906073	1.093449283815747	0.8290794640211657	1.1815944038733033	0.29056319863293734	0.05180917176090172	3.490650027560089e-09	3.600871010733116e-11	1.0011091358546578	0.9977824267166824	-0.017232539304576595	-0.017229969817762616	1.490093907613494e+16	1.329157615467647e+16	2.468860546023181e+16	6.762033295424261e+68	2.435511225687078e+67	7.542139541417588e+67	55.60095206565857
38462.10948733247	0.0006323105009640584	1.0934714555563079	0.829043819680945	1.1816539372074253	0.2905664421727615	0.05180900390568795	3.4998971308730727e-09	3.597906259706101e-11	1.0011091534846506	0.9977824063917352	-0.01724697587118024	-0.017244399921973238	1.4902573918565246e+16	1.3305352097935664e+16	2.450375904876821e+16	6.717032937887881e+68	2.4815301687540734e+67	7.584083902914828e+67	55.80759904197693
38482.41169527317	0.0006323771486516774	1.0934956959359199	0.8290044617012184	1.1817162803234844	0.2905704017459209	0.05180819302239175	3.5097724734897973e-09	3.594943979222445e-11	1.001109171211136	0.9977823838577025	-0.017261402246521968	-0.017258819828669995	1.4904633291494686e+16	1.331956132883578e+16	2.432568566944255e+16	6.670347386108677e+68	2.5253083090920667e+67	7.62728062952022e+67	56.01424601829529
38502.71380841981	0.0006324557140720401	1.0935216236603202	0.8289621026611309	1.1817768896766807	0.29057473820502044	0.051807069730254764	3.520359844741306e-09	3.591984557242599e-11	1.0011091816700053	0.9977823754553273	-0.017275819110437313	-0.01727323021747288	1.4906017919898702e+16	1.333229563808941e+16	2.415376279705235e+16	6.622098425972986e+68	2.566935366986416e+67	7.674557349776395e+67	56.19506212257385
38523.01639252413	0.0006325431632005932	1.0935491981796972	0.8289169140272178	1.1818413306442948	0.2905793851715661	0.05180572090930574	3.5315859327269966e-09	3.58902770309278e-11	1.0011092011911362	0.9977823444071127	-0.017290226402230584	-0.017287631027557163	1.4906286363894996e+16	1.3343551483979006e+16	2.3991184100325216e+16	6.571931773116999e+68	2.6060297837164527e+67	7.723614679769529e+67	56.40170909889221
38543.319349449004	0.0006326324633537351	1.093577746027705	0.8288701138967701	1.1819055527761135	0.29058412645161885	0.05180434531846156	3.5435213871948626e-09	3.586073762827622e-11	1.001109219191091	0.9977823171891147	-0.017304625117668063	-0.01730202325436187	1.49049765120533e+16	1.3353974518884898e+16	2.3835091608185016e+16	6.518202168038963e+68	2.6425695182421663e+67	7.775929342392949e+67	56.58252520317078
38563.62136042114	0.0006327235903671954	1.0936070924612251	0.8288220052401811	1.1819694831368235	0.29058895109973026	0.05180293752880971	3.5561656958630998e-09	3.5831229692735994e-11	1.001109237422735	0.997782288611432	-0.017319014185997884	-0.01731640582761103	1.4901949396694962e+16	1.3361675420002324e+16	2.3688731124442236e+16	6.464036436393625e+68	2.6770363850614056e+67	7.834480412275821e+67	56.763341307449345
38583.92217157873	0.0006328142737008403	1.0936372269978034	0.8287725942326772	1.1820327380002655	0.2905938021939608	0.051801567241031195	3.569500819451559e-09	3.5801754281956525e-11	1.001109255540866	0.9977822594618582	-0.01733339336599067	-0.01733077850620075	1.48948261923188e+16	1.3366141275980206e+16	2.3544421676497748e+16	6.407819632578453e+68	2.709542103967187e+67	7.900841610551639e+67	56.91832653968811
38604.22382235406	0.000632912589645533	1.093668171709723	0.828721775759491	1.182094145653578	0.2905989016163093	0.05180000332991195	3.5834898867859195e-09	3.577230955414964e-11	1.0011092706637716	0.9977822352660625	-0.017347764019614978	-0.017345142651525768	1.4885999665112852e+16	1.3367833343318236e+16	2.3405106388651196e+16	6.351381865817666e+68	2.739205258860871e+67	7.968876874063528e+67	57.07331177192688
38624.527740148405	0.000633012924435495	1.09370003036678	0.8286694435326003	1.182157678092223	0.29060410225702016	0.05179840639277073	3.5981042357608413e-09	3.574289241957256e-11	1.0011092895720268	0.9977822021922093	-0.017362127903282218	-0.017359500019139412	1.4878419513388394e+16	1.3369523892194092e+16	2.3270105772082468e+16	6.2939719148217825e+68	2.767624122044143e+67	8.0249682781941e+67	57.254127876205445
38644.82981890706	0.0006331143137720851	1.093732514313526	0.8286160960971587	1.182220701533843	0.29060936962035877	0.05179679932650623	3.6133264852950528e-09	3.571351014103015e-11	1.0011093072989736	0.9977821714530635	-0.0173764828987788	-0.017373848491849652	1.4871905640410292e+16	1.3371420706261216e+16	2.314395752438177e+16	6.239681432218463e+68	2.795893705820362e+67	8.076572164852417e+67	57.38328223640442
38665.131698202735	0.0006332140248604064	1.0937655799208512	0.8285618250688219	1.1822827819017472	0.29061462210969685	0.05179526812135687	3.629200067899795e-09	3.568416015972112e-11	1.0011093260443922	0.997782137348088	-0.017390829371251235	-0.017388188434624693	1.4863146926461608e+16	1.337216831089051e+16	2.3030237718154332e+16	6.181700778396499e+68	2.8219144050104115e+67	8.139152736954503e+67	57.53826746864319
38685.43187247382	0.0006333159936354057	1.0937994385922423	0.8285062361069316	1.1823448107663017	0.29061996972820237	0.05179368776126319	3.645724086003712e-09	3.5654845327674836e-11	1.0011093444757406	0.9977821032521051	-0.01740516601878934	-0.017402518546172686	1.485299356540006e+16	1.3372053149557558e+16	2.29266163148179e+16	6.12100830013405e+68	2.845845838568872e+67	8.204968310035633e+67	57.667421828842166
38705.73230354174	0.000633430276389128	1.0938339246652387	0.8284494013421884	1.182397109861744	0.29062568658949595	0.05179179083415329	3.6628859865669197e-09	3.5625568413663264e-11	1.0011093382582528	0.9977821171218668	-0.017419496083559617	-0.017416842067449728	1.4841908588607634e+16	1.3371865017728382e+16	2.2826596060920484e+16	6.061783095565614e+68	2.8688450714441225e+67	8.264210802100415e+67	57.79657618904114
38726.036352320254	0.0006335464172609428	1.093869825005311	0.8283902972363282	1.1824598759949767	0.29063151832811235	0.0517898608475619	3.6806983953885076e-09	3.5596314318235203e-11	1.0011093574503842	0.9977820788627416	-0.017433817579221918	-0.017431157012500843	1.4827088469756508e+16	1.3371129631846562e+16	2.273256436253213e+16	5.996939500785669e+68	2.888442078057628e+67	8.327309052870067e+67	57.92573054924011
38746.33905923433	0.0006336579389756397	1.0939063570697078	0.8283302153061219	1.1825216773016887	0.2906372460192559	0.051788077843768175	3.6991949618922858e-09	3.556709610750852e-11	1.0011093767181365	0.9977820401712032	-0.017448130662969543	-0.01744546353872566	1.4809723646417784e+16	1.3368706144785372e+16	2.265215266291541e+16	5.929345682422113e+68	2.9048938477371886e+67	8.390005872099686e+67	58.05488490943908
38766.642949151676	0.0006337778379438797	1.093944041234254	0.8282681500717446	1.1825846682649694	0.29064324235224637	0.05178607350389318	3.7184243574524765e-09	3.553791078200599e-11	1.001109395530573	0.9977820017229182	-0.01746243744441232	-0.01745976375478096	1.4787924188208872e+16	1.3363846860034654e+16	2.2571012729376624e+16	5.862304387239139e+68	2.919521708968262e+67	8.445752380696313e+67	58.158208397598266
38786.94748028233	0.0006339072613329611	1.0939830094987695	0.8282038110146479	1.1826468820540972	0.29064954574589996	0.05178382462788915	3.7383785098146394e-09	3.550876012625106e-11	1.0011094117933987	0.9977819664265929	-0.017476738159000752	-0.0174740578960368	1.4763176068660002e+16	1.3356155840089766e+16	2.249719721690278e+16	5.792125885468831e+68	2.93060571843904e+67	8.504164493339532e+67	58.26153188575744
38807.25139053724	0.000634053234372425	1.0940208207737177	0.8281408808291192	1.182661634115353	0.29065628707804514	0.051781190579834824	3.759130787234124e-09	3.5479658141012445e-11	1.0011093712724666	0.9977820402749386	-0.017491033656808142	-0.017488346812762	1.4737840009769538e+16	1.3346638847072488e+16	2.243184785607698e+16	5.724309629594545e+68	2.940380568420685e+67	8.557037581894144e+67	58.33902450187683
38827.55239299402	0.0006341984823665185	1.0940621776249957	0.8280724221050515	1.1827274873121474	0.29066310688318153	0.0517785295708842	3.780467289587987e-09	3.545058384490904e-11	1.001109389906627	0.9977819981516397	-0.017505320781768887	-0.01750262734910759	1.4711833326821396e+16	1.3335785946532568e+16	2.236724377950638e+16	5.6559896498575615e+68	2.948365920466859e+67	8.604384077334394e+67	58.442347990036005
38847.85675358962	0.000634347683683047	1.0941043060688385	0.8280026411037763	1.182793019796615	0.2906700726928268	0.0517757785115136	3.802470399606921e-09	3.54215398341527e-11	1.00110940801037	0.9977819568728775	-0.017519621067687847	-0.01751692102957314	1.4685922519651416e+16	1.332337827981513e+16	2.230746732857591e+16	5.587799691509625e+68	2.9555349180517944e+67	8.650187423141918e+67	58.51984060615539
38868.15831732941	0.0006344972798848532	1.0941469262193462	0.8279320601302341	1.1828595165085751	0.2906770691102528	0.05177302983846897	3.8250521033726035e-09	3.539253309435046e-11	1.0011094259070532	0.9977819156589022	-0.01753393018567491	-0.017531223527230924	1.4660200862565352e+16	1.331113584256821e+16	2.225017445153534e+16	5.52161618954693e+68	2.963416105584816e+67	8.68945145940187e+67	58.57150235023498
38888.46024859578	0.0006346473857959685	1.0941898491308635	0.8278609942549394	1.182925883084764	0.2906840965622756	0.05177027418724609	3.848166698054262e-09	3.5363557567383486e-11	1.0011094443115394	0.9977818728357715	-0.017548249671861648	-0.017545536377463523	1.4634332351236202e+16	1.3298859858770502e+16	2.219260952379944e+16	5.453018416416176e+68	2.971280942366039e+67	8.727864698842904e+67	58.648994966354365
38908.76190341588	0.0006347944151838833	1.0942329669606128	0.827789627119328	1.1829911659868715	0.29069105895945274	0.05176762499974921	3.871767859913457e-09	3.53346132775831e-11	1.0011094628471446	0.9977818296411286	-0.01756257853473883	-0.017559858589194007	1.4607678100068778e+16	1.328536239167744e+16	2.2138893454220556e+16	5.386031279008495e+68	2.980051845639591e+67	8.762190542187437e+67	58.70065671043396
38929.06588567524	0.0006349474305741971	1.0942763867439003	0.8277177290246871	1.1830570647098448	0.29069820699818133	0.051764816495901145	3.895772097292045e-09	3.530569588994122e-11	1.0011094816090378	0.9977817853417039	-0.017576918214567007	-0.01757419160198156	1.4578820010203338e+16	1.327104911032342e+16	2.208694948290801e+16	5.315479135365427e+68	2.988210737793072e+67	8.794704991057204e+67	58.75231845451355
38949.3694023898	0.0006351020199850117	1.0943200242121516	0.8276454307460506	1.1831226349265662	0.2907054288630532	0.05176198146294692	3.9201036610737486e-09	3.527680905786719e-11	1.001109500634133	0.9977817401836951	-0.017591266987360545	-0.01758853369261014	1.454579041880714e+16	1.3256631603603562e+16	2.2036753715541536e+16	5.2434285941608005e+68	2.996276873086347e+67	8.824007189872381e+67	58.77814932655335
38969.67474329505	0.0006352564452242122	1.0943636154966878	0.8275732214636898	1.183188119812265	0.2907126696201912	0.05175917110923764	3.944662141263073e-09	3.524794961016079e-11	1.0011095192969526	0.9977816959216197	-0.017605626619855503	-0.017602886626968257	1.45101269200562e+16	1.3244663545227762e+16	2.199141248616855e+16	5.168614111280832e+68	3.0042752018174576e+67	8.849786317873829e+67	58.829811070632935
38989.975515796985	0.0006354063521845329	1.0944068671207565	0.8275016387685524	1.1832528443818509	0.2907198078803813	0.05175650457436225	3.969343943354399e-09	3.521912655499297e-11	1.0011095386314617	0.997781650245909	-0.017619992833350043	-0.017617246128309717	1.4471368197855138e+16	1.3230289588247922e+16	2.1944929240618828e+16	5.092268669974153e+68	3.0117956215438654e+67	8.873491424759487e+67	58.85564194267273
39010.27920793003	0.000635553334548517	1.0944497487809968	0.827430707833502	1.1833166530562402	0.2907268827884327	0.05175393521485765	3.994123942085967e-09	3.5190329737012187e-11	1.0011095577859548	0.9977816051140059	-0.017634371331930025	-0.01763161789803425	1.4426983841764414e+16	1.321471317463123e+16	2.1901832548649404e+16	5.015121498114603e+68	3.020052202758625e+67	8.894026102938024e+67	58.881472814712524
39030.58213356247	0.00063570124551033	1.0944923742312183	0.827360189726988	1.1833802648298266	0.29073400787427445	0.05175135511155819	4.018918039133993e-09	3.5161564588080156e-11	1.001109577734146	0.9977815584602336	-0.017648759789566443	-0.017645999611156225	1.437962885894381e+16	1.3200656666078274e+16	2.185818685515911e+16	4.937071028925657e+68	3.0285156845008436e+67	8.912657575047205e+67	58.90730368675232
39050.885662901965	0.0006358455427310884	1.0945345907254171	0.8272903748547223	1.1834432352819926	0.29074105476012313	0.051748895015444434	4.043646253125392e-09	3.513282988905294e-11	1.0011095971990172	0.997781512900199	-0.017663159652987162	-0.017660392713705987	1.4329954420795438e+16	1.3186115242904688e+16	2.1816766199218868e+16	4.861502999949642e+68	3.037406778619329e+67	8.927501552044643e+67	58.93313455879212
39071.18926948945	0.0006359897109570223	1.09457634728526	0.8272213313047821	1.183505549542986	0.2907481181202197	0.05174645415182612	4.068216807515092e-09	3.51041266958468e-11	1.0011096170381117	0.997781466877655	-0.01767757045612653	-0.01767479673979258	1.4279697388115528e+16	1.3172310767389516e+16	2.1776059034071016e+16	4.787267483549527e+68	3.046596975115832e+67	8.940832763060462e+67	58.95896543083191
39091.490917388066	0.000636130430046002	1.0946175398905773	0.8271532454806535	1.183566733633966	0.2907551087483431	0.05174412992589441	4.092575114228125e-09	3.5075458365092466e-11	1.00110963712704	0.9977814206327104	-0.01769199103934554	-0.017689210530290878	1.422716703698632e+16	1.3159328130499222e+16	2.173456582242066e+16	4.7158014622997735e+68	3.056380473797804e+67	8.950301195141862e+67	58.98479630287171
39111.79425896416	0.0006362708796500173	1.0946581725577067	0.827086102954011	1.1836278400423788	0.29076211075130676	0.05174182578072637	4.116670023543575e-09	3.504682019086035e-11	1.0011096573307428	0.9977813745581859	-0.017706424049610307	-0.01770363673088706	1.417433496186894e+16	1.3145867580809274e+16	2.1695836352714144e+16	4.6455533731175725e+68	3.065714273034234e+67	8.958083568375654e+67	59.0106271749115
39132.094618353316	0.0006366580137250606	1.0946205886368299	0.8271346375653075	1.1821197421588212	0.2907740011781645	0.051734720102244	4.141432067101607e-09	3.501895801110529e-11	1.0011061555451959	0.9977882169670889	-0.017721056640291444	-0.017718262445711782	1.4119982131723888e+16	1.3131830358737602e+16	2.1655624908861776e+16	4.577007730969964e+68	3.0753168616109405e+67	8.962917863791985e+67	59.036458046951296
39152.39811219291	0.0006366869878994282	1.0946568949490247	0.8270756220028802	1.1821597282861975	0.2907778256377401	0.051735577534729106	4.167233671274089e-09	3.499038561061834e-11	1.0011061709377476	0.9977881842671298	-0.017735324838106095	-0.017732523889706257	1.4066780322669634e+16	1.311896294866712e+16	2.1617979842590348e+16	4.510639551604026e+68	3.0854841890522354e+67	8.96567071711288e+67	59.036458046951296
39172.6998280651	0.0006368745783836618	1.0946966479146174	0.8270095661912911	1.182231089002807	0.29078618477742074	0.05173195216968411	4.1908358920566804e-09	3.496184941152348e-11	1.0011061866216067	0.997788147841829	-0.017749602995299832	-0.017746795277479032	1.4012821089043592e+16	1.3104897879892242e+16	2.157899894548413e+16	4.445851751090292e+68	3.095580477561237e+67	8.966714848852179e+67	59.062288918991094
39193.00069333075	0.0006370255356841579	1.0947358816631274	0.8269443399377957	1.1822921423919914	0.29079358665132077	0.051729420886237894	4.21464565309721e-09	3.4933348305221086e-11	1.001106202089053	0.9977881117757293	-0.017763891798724944	-0.01776107729553012	1.395986315896533e+16	1.309182084927651e+16	2.1541947276084656e+16	4.383325394766598e+68	3.1060691971589506e+67	8.96524806747837e+67	59.088119791030884
39213.30426675624	0.0006371559537194444	1.0947728348568984	0.8268832505858191	1.1823476011578324	0.2908004189632311	0.05172748743807126	4.23759329629893e-09	3.490487695011564e-11	1.0011062173304024	0.9977880785470339	-0.017778193167858274	-0.017775371862389627	1.390742438844908e+16	1.3078366382105842e+16	2.150423201428123e+16	4.322112584211078e+68	3.116721964629715e+67	8.962626037813596e+67	59.11395066307068
39233.607514987336	0.0006372626471860617	1.0948075608073637	0.8268261225397768	1.1823992673051829	0.29080658443621205	0.05172622648952188	4.259407716629142e-09	3.4876438823383445e-11	1.001106232289965	0.9977880476749811	-0.01779250426691389	-0.01778967614358666	1.3854852521635364e+16	1.306474272964289e+16	2.146630606894244e+16	4.263460484397841e+68	3.128381550829249e+67	8.958234551796518e+67	59.13978153511047
39253.911127159336	0.000637368085538551	1.0948410088999296	0.8267711106346387	1.1824509133136354	0.2908127210210341	0.05172500834958655	4.2802837169318805e-09	3.4848032442978524e-11	1.0011062473535224	0.9977880172430751	-0.01780682485926313	-0.017803989902570025	1.3803166032101378e+16	1.3051770571842526e+16	2.1429535485775796e+16	4.2056519396770476e+68	3.1402649278632505e+67	8.953619246710146e+67	59.16561240715027
39274.21554843096	0.0006374776637220692	1.0948736437417437	0.8267173513788189	1.182503114222393	0.290818995237803	0.051723685428325665	4.300204239154258e-09	3.481965664835891e-11	1.00110626249158	0.9977879871883955	-0.017821155150721708	-0.01781831334502663	1.3752829032477748e+16	1.303915343246331e+16	2.1391779653513944e+16	4.1506271246953507e+68	3.1531677761235597e+67	8.947057150734662e+67	59.21727415122986
39294.520714887374	0.0006375854341972843	1.0949053700155413	0.8266649590787648	1.182554364672034	0.2908252580362006	0.05172243215359712	4.3190786749670595e-09	3.4791311464020766e-11	1.0011062772980617	0.9977879578218822	-0.017835494787991065	-0.017832646117800582	1.3703936546122872e+16	1.3027755631079196e+16	2.135654907326018e+16	4.0963632226711717e+68	3.1668256783337067e+67	8.940493655332029e+67	59.26893589530945
39314.82445829603	0.0006377254243316398	1.0949355532483995	0.8266150718861681	1.1826079688559243	0.2908324735254255	0.05172030347817069	4.336679307476169e-09	3.4762999904168384e-11	1.0011062918402993	0.9977879307952745	-0.017849841979869094	-0.017846986430518085	1.3655677007941178e+16	1.3016274484027602e+16	2.1320127823110984e+16	4.0447486899480296e+68	3.18158950651322e+67	8.932923414666675e+67	59.294766767349245
39335.12511164533	0.0006377481291736614	1.094960709863156	0.8265745828171195	1.1826412415216017	0.2908363156988596	0.05172145027782053	4.3535039036252046e-09	3.473472407607367e-11	1.001106307255952	0.9977879056810167	-0.017864194792881732	-0.017861332350595026	1.3609420016477952e+16	1.3006608590949444e+16	2.128665106116976e+16	3.994610242483883e+68	3.197353409152854e+67	8.926351109750385e+67	59.37225938346863
39355.42618364262	0.0006378014659489349	1.0949853150140103	0.8265347945730478	1.1826817262892648	0.2908410758916114	0.05172171584558508	4.369516725850087e-09	3.470648000890005e-11	1.0011063220756191	0.9977878823829867	-0.017878555614315107	-0.01787568626416316	1.35634031079287e+16	1.2997122634537644e+16	2.12549722700205e+16	3.94576779672169e+68	3.21338366021998e+67	8.922223793538819e+67	59.42392112754822
39375.726551140804	0.0006378748472330252	1.0950104615641536	0.8264936819118129	1.1827243156062959	0.29084646992171276	0.05172137198572343	4.384712354339227e-09	3.46782714135596e-11	1.0011063306848904	0.9977878713730829	-0.01789292328287363	-0.01789004701052392	1.351938816376005e+16	1.298830931745332e+16	2.122657671564611e+16	3.898756528664277e+68	3.2298714825577316e+67	8.922961214692211e+67	59.47558287162781
39396.03193844857	0.0006379874135772454	1.0950337276300766	0.8264553192117136	1.1827238450132929	0.2908526727907042	0.0517202859001332	4.3989208010616456e-09	3.465008898912064e-11	1.0011063444064412	0.997787847186121	-0.017907302933373677	-0.017904419721859164	1.3475449904453956e+16	1.297932161983605e+16	2.119471835285099e+16	3.852964249570724e+68	3.246199430469624e+67	8.923886261390017e+67	59.55307548774719
39416.33264354568	0.0006380509216392214	1.0950581773020278	0.8264151825811943	1.1827672770508302	0.29085777573854943	0.051720360267729415	4.412078971378337e-09	3.462194775298162e-11	1.0011063596294743	0.9977878216034143	-0.01792168857442125	-0.017918798409677514	1.3433621334970264e+16	1.2971145577952918e+16	2.1155252694363236e+16	3.8092441362387363e+68	3.2628970192803005e+67	8.915086332595096e+67	59.63056810386658
39436.636580793805	0.000638164309086727	1.0950815374220197	0.8263767067935608	1.1828195214209576	0.290864320028871	0.051719038237215534	4.424121989639411e-09	3.4593838588111223e-11	1.001106370196691	0.9977878078926082	-0.017936087080573426	-0.01793318994525357	1.3392046903143488e+16	1.2961757182347644e+16	2.1116185273979588e+16	3.766869756755634e+68	3.27985059980867e+67	8.904415702181946e+67	59.733891592025756
39456.93983718168	0.0006381723648642724	1.095100890727917	0.8263457323545603	1.182851994164868	0.29086785589343345	0.051720689572702996	4.4354187240356335e-09	3.456576435353264e-11	1.0011063848237904	0.9977877882357363	-0.017950495138284513	-0.017947591016509935	1.3352102063838508e+16	1.2951240890082688e+16	2.108571927031946e+16	3.7264548205672982e+68	3.296892423922085e+67	8.901271625493172e+67	59.81138420814514
39477.242602539176	0.0006382164709914054	1.0951196677231287	0.826315530758054	1.1828889069880282	0.2908724167317675	0.0517213262164895	4.445957403031635e-09	3.453772374076771e-11	1.0011063986117368	0.9977877715362756	-0.017964911469018116	-0.017962000345556985	1.331407937571714e+16	1.294202936299742e+16	2.1057782719188124e+16	3.6871444820706496e+68	3.3141162566849815e+67	8.899216842385102e+67	59.91470769630432
39497.54380314343	0.0006382670950265337	1.0951383036142865	0.8262853586603179	1.1829269111580816	0.29087718343829055	0.05172179075793565	4.455722579067398e-09	3.450971512771077e-11	1.0011064129643241	0.9977877528075143	-0.01797933418488641	-0.01797641604538134	1.3278237844027578e+16	1.2935383621481886e+16	2.1026170396738296e+16	3.6492794287661645e+68	3.332914195464409e+67	8.891127758253611e+67	60.04386205650329
39517.84415970446	0.0006383205787329718	1.0951565233551546	0.826255792090054	1.182965723282599	0.29088205868921696	0.051722190553363814	4.4647215186026405e-09	3.4481734634925006e-11	1.0011064269510572	0.9977877353215031	-0.01799376204145617	-0.017990836872143433	1.3244783679249928e+16	1.2928734033306562e+16	2.1002234689044424e+16	3.6126125407431883e+68	3.3532214133282996e+67	8.8928153249762e+67	60.14718554466248
39538.1445574031	0.0006383636257882502	1.0951737541197117	0.8262279547287839	1.183003358944234	0.29088665503535815	0.05172289437050552	4.4730041860993285e-09	3.4453777746601974e-11	1.0011064418823303	0.9977877161352919	-0.018008193105992037	-0.018005260894015475	1.3213184376340058e+16	1.292385374632353e+16	2.0979329156294364e+16	3.5778575551786035e+68	3.3753254573081944e+67	8.894536473355115e+67	60.27633990486145
39558.44482264796	0.0006383988650638625	1.0951899286485876	0.8262019714237498	1.1830387748735298	0.29089103794488014	0.0517238259963993	4.480690783727259e-09	3.442584230670338e-11	1.001106455475563	0.9977877014261712	-0.018022626172461784	-0.018019686905565345	1.3184865851142992e+16	1.2922835055421154e+16	2.095145650915195e+16	3.5445025722325424e+68	3.399049180075737e+67	8.890683199323535e+67	60.43132513710022
39578.74582587706	0.0006384306105310731	1.0952054509804647	0.8261770962876226	1.1830726390911255	0.29089532819644565	0.051724862288062765	4.487911683533279e-09	3.439792421537279e-11	1.0011064696139027	0.9977876857490435	-0.01803706007714613	-0.01803411374360816	1.3157980083485292e+16	1.2921362632445748e+16	2.0928435783799216e+16	3.5134797057593194e+68	3.422978269270499e+67	8.894407013258852e+67	60.56047949729919
39599.046348090895	0.000638467447914829	1.0952209055114879	0.8261522321818234	1.1831068987103832	0.29089977293556607	0.05172576149648783	4.494702787483275e-09	3.437002320872931e-11	1.001106484025307	0.9977876692402208	-0.01805149089968839	-0.01804853748970331	1.3134216095123866e+16	1.2921560492885496e+16	2.090717139174455e+16	3.4844303024193643e+68	3.4475659898951817e+67	8.897810683370075e+67	60.71546472953796
39619.346966211386	0.0006385061761683188	1.0952363502622933	0.8261272871318341	1.1831415377964083	0.29090429843629106	0.05172662356180525	4.5010661316052755e-09	3.434213803560728e-11	1.0011064978154531	0.997787654273722	-0.018065915169453318	-0.018062954674930246	1.3112848671363254e+16	1.2923015575853012e+16	2.088403293153286e+16	3.4574851438834235e+68	3.473226955433444e+67	8.900491546157242e+67	60.896280833816526
39639.648670611605	0.0006385415323714147	1.0952514344470095	0.8261029512381101	1.1831755758328586	0.29090875791183146	0.05172759885913563	4.507029586284394e-09	3.4314267134421926e-11	1.0011065118501181	0.9977876388695208	-0.018080333360463108	-0.018077365773073988	1.309399191161072e+16	1.2924570848938126e+16	2.0865192814158132e+16	3.432077277663213e+68	3.4988729363091766e+67	8.90807333137463e+67	61.05126606605529
39659.95037916871	0.0006385939800667651	1.0952645581490672	0.8260815568518848	1.1831786105267086	0.2909136568435197	0.05172813765693551	4.5127222123170895e-09	3.42864286759784e-11	1.0011064444810394	0.99778778313166	-0.01809474743880069	-0.01809177275022345	1.3077306453027026e+16	1.2928014523941084e+16	2.084600638232511e+16	3.40829279311823e+68	3.5254968645249865e+67	8.914149725544327e+67	61.23208217033386
39680.25248885994	0.0006386285600810127	1.0952787473005292	0.8260587640381374	1.1832113892180094	0.29091808136901	0.05172912883156296	4.518166313495578e-09	3.425858855991259e-11	1.0011064585112606	0.9977877681928384	-0.018109148044001527	-0.018106166248605584	1.306231063315536e+16	1.293144788259126e+16	2.082801296728828e+16	3.385511382408964e+68	3.552260137635741e+67	8.922928425510369e+67	61.41289827461243
39700.554911416584	0.0006386501246491729	1.0952926357681685	0.826036476021685	1.1832422423344078	0.29092218311138585	0.05173051585859756	4.523320316994443e-09	3.4230763666204204e-11	1.0011064722513143	0.9977877541387906	-0.018123542153692003	-0.01812055324338627	1.304943179470652e+16	1.2936466692783346e+16	2.081216883772008e+16	3.364032506657309e+68	3.5795758593375015e+67	8.933217420680087e+67	61.59371437889099
39720.857492031915	0.0006386875381640514	1.0953064306528337	0.8260143059349228	1.1832764016505435	0.2909267465720479	0.0517314610446184	4.528265303035594e-09	3.42029541088247e-11	1.001106486140258	0.9977877398276351	-0.018137929891670557	-0.018134933858303722	1.3037720935806188e+16	1.294213751894908e+16	2.079582592298499e+16	3.342906135296546e+68	3.607544277757641e+67	8.943503550736026e+67	61.774530483169556
39741.160315469606	0.000638718401780693	1.0953193575057274	0.8259935607113577	1.1832990135333932	0.2909310991495456	0.05173259877578651	4.533107450922053e-09	3.4175162961725356e-11	1.0011064848396352	0.9977877550146622	-0.018152311609597457	-0.01814930844503374	1.3027463573593112e+16	1.2948414087266322e+16	2.0782451694768364e+16	3.3224213284455347e+68	3.6358499307453463e+67	8.95758009631139e+67	61.98117745948792
39761.46325686783	0.0006387457908764385	1.0953327279334173	0.8259721552668636	1.1833306233451282	0.2909353779891035	0.05173382837403669	4.537832397121495e-09	3.41473843274069e-11	1.0011064984593565	0.9977877414175731	-0.018166686189929712	-0.01816367588623326	1.3018041313768862e+16	1.2956201226075796e+16	2.0768149033645696e+16	3.3018659428885944e+68	3.6653201168077775e+67	8.970147223246701e+67	62.16199356376648
39781.76650059548	0.0006387781545648451	1.0953462950284185	0.8259503768306461	1.1833631151768957	0.29093980759388477	0.051734923624984885	4.5424988343558205e-09	3.411962107658173e-11	1.0011065125083494	0.9977877263756377	-0.018181054982244593	-0.018178037530989014	1.301004245159743e+16	1.2964434467356988e+16	2.075644338962279e+16	3.2818109595359945e+68	3.6955821764742754e+67	8.987175823081257e+67	62.34280966804504
39802.06927299765	0.0006388114276862945	1.095360049866324	0.8259282646094307	1.1833956581999725	0.29094427348192614	0.05173599972399112	4.547162792326758e-09	3.4091874630182274e-11	1.0011065263082672	0.9977877117179753	-0.01819541769271489	-0.018192393085633182	1.3003006477996362e+16	1.2974722589829554e+16	2.0744231706205376e+16	3.2621176628290335e+68	3.72729676824413e+67	9.002889179191177e+67	62.5494566443634
39822.37194540703	0.0006388450533868191	1.0953739959184237	0.8259058287725239	1.1834282092535222	0.2909487611686284	0.05173707259250154	4.55185846029968e-09	3.4064144680560527e-11	1.0011065402312165	0.9977876964813568	-0.01820977487743487	-0.018206743105983282	1.2997399092965684e+16	1.2986039921896174e+16	2.0734503789518484e+16	3.2432326531841525e+68	3.7598562015472056e+67	9.022313953529749e+67	62.730272748641966
39842.675436103615	0.0006388798690430233	1.0953880823612951	0.8258831376324899	1.183458858273577	0.2909532892573426	0.05173812072077095	4.556654813111502e-09	3.403643123206695e-11	1.0011065497713405	0.9977876895462965	-0.018224127496288295	-0.018221088551501792	1.2992734058669716e+16	1.2998922673686458e+16	2.072476363911301e+16	3.2251555740297626e+68	3.7929680521750735e+67	9.041226330582993e+67	62.936919724960326
39862.979437207025	0.0006389158374265241	1.0954025846818545	0.8258597635089973	1.1834916234368815	0.29095786347675634	0.05173913996603743	4.561595869531052e-09	3.400873326537264e-11	1.0011065637072691	0.9977876737197673	-0.01823847527479399	-0.0182354291477405	1.2989251895900428e+16	1.301289696097316e+16	2.0717263888302828e+16	3.2079609678042735e+68	3.826276622093293e+67	9.062165287557822e+67	63.11773582923889
39883.28301630194	0.0006389531244393599	1.0954174961420162	0.8258356930489604	1.183524464204435	0.2909624852434056	0.05174012818463377	4.5667414253895875e-09	3.398105329793561e-11	1.0011065777069241	0.997787657242041	-0.018252818091344446	-0.018249764773207937	1.298634731937176e+16	1.3027667932063554e+16	2.0709983698143236e+16	3.191512691296745e+68	3.8591503822937734e+67	9.083516107995717e+67	63.32438280555725
39903.58649995923	0.0006389946587363596	1.0954328586348134	0.8258108214690939	1.183556306642228	0.29096723815362857	0.05174100713025723	4.572126652049979e-09	3.395339187060693e-11	1.0011065883349273	0.9977876468428667	-0.018267156587010145	-0.018264096068697257	1.298390117488939e+16	1.3043238736915328e+16	2.0703215414480012e+16	3.1752394562338035e+68	3.8924664262814127e+67	9.10549691664205e+67	63.5310297818756
39923.890654631476	0.00063903897715961	1.0954488553576485	0.8257848854094645	1.183590379676518	0.2909720844164635	0.05174181192597285	4.5777940005226295e-09	3.392574679622571e-11	1.0011066023758812	0.997787629230113	-0.01828149146839967	-0.0182784237403799	1.2981410143654344e+16	1.3059417163049372e+16	2.0696380141706824e+16	3.159389616725264e+68	3.927014520296706e+67	9.12962180763166e+67	63.71184588615418
39944.19486711511	0.0006390860857725916	1.095465408062692	0.8257580043262128	1.1836249890132091	0.29097702178373436	0.05174254527212238	4.583777002076687e-09	3.389811978238008e-11	1.0011066163214066	0.9977876113104571	-0.018295822843430298	-0.018292747896161237	1.2979010162083712e+16	1.3077848232396794e+16	2.0689226372376304e+16	3.143884328723805e+68	3.9633261992040014e+67	9.153714978463605e+67	63.91849286247254
39964.49960477916	0.0006391343903797579	1.0954824815888873	0.8257302529710413	1.1836597026238769	0.2909820041807601	0.05174325127904203	4.590115386753514e-09	3.3870510266174105e-11	1.0011066303528509	0.9977875926405918	-0.01831015117297041	-0.018307068996674176	1.2976846159246796e+16	1.3097360475418822e+16	2.06838233898953e+16	3.128716827951068e+68	3.9998425238232416e+67	9.180102802838254e+67	64.0993089667511
39984.80447897481	0.000639185119267701	1.0955001265477344	0.8257015418717512	1.1836949095492908	0.2909870674542632	0.05174389636080911	4.596840366475037e-09	3.384291874191286e-11	1.0011066445568686	0.9977875729511428	-0.0183244778423379	-0.018321388426533355	1.297476149400565e+16	1.311814294873742e+16	2.0677809561071596e+16	3.1133399983291156e+68	4.036938865746019e+67	9.205215923463226e+67	64.28012507102967
40005.109469530325	0.0006392394258919939	1.0955179757947788	0.8256724055338619	1.1837223144851055	0.29099222934461	0.05174445720649498	4.603999341498457e-09	3.381534895460907e-11	1.0011066379524214	0.9977875942163165	-0.018338807360083406	-0.018335710692260476	1.297303904994274e+16	1.3139854869592958e+16	2.067403011803132e+16	3.098089676790827e+68	4.0752462420816156e+67	9.232757262459967e+67	64.48677204734803
40025.41447847769	0.0006392954279601378	1.095536919287335	0.8256415060064874	1.1837585401111943	0.29099746329049275	0.051744965612516236	4.611617071184814e-09	3.378779171411347e-11	1.001106652879089	0.9977875711046775	-0.018353136229212492	-0.018350032298096324	1.2971268230975654e+16	1.3163132707306346e+16	2.06690775838164e+16	3.082574993551913e+68	4.114089221220663e+67	9.258327305893909e+67	64.66758815162659
40045.71984126354	0.0006393559820564603	1.0955566348797434	0.8256092872324973	1.1837956431267969	0.29100283563325774	0.05174535166528794	4.619690806149179e-09	3.376025042671574e-11	1.0011066670367168	0.9977875494792129	-0.01836746636378263	-0.018364355157393847	1.296938021369342e+16	1.3186729442678404e+16	2.066664408289275e+16	3.067190025546126e+68	4.152777861422529e+67	9.285518505243776e+67	64.84840425590517
40066.02051233487	0.0006394217339524081	1.095577149087908	0.8255756971945546	1.1838339762786843	0.29100836536911834	0.05174559625101278	4.628238859877568e-09	3.373273113103356e-11	1.0011066812976275	0.9977875267728921	-0.018381793681161624	-0.018378675189575703	1.296708091254714e+16	1.3210038219914896e+16	2.06621681865412e+16	3.051717944846722e+68	4.191504662555842e+67	9.311036999369715e+67	65.00338948814392
40086.32180730869	0.0006393335070993132	1.0956433000180816	0.825474819717904	1.1847840585111165	0.29101083817930645	0.05174890914303074	4.636969404232094e-09	3.370460541376427e-11	1.0011097686580008	0.9977814534055701	-0.018395922625447654	-0.01839279690003509	1.2964305507112426e+16	1.3233037576051008e+16	2.0658595530317336e+16	3.0363832390233547e+68	4.2301146143738566e+67	9.337475550885175e+67	65.1842055924225
40106.62297564109	0.0006394655455578029	1.0956668247351704	0.8254356965459944	1.1848364420361488	0.2910182154089398	0.05174725375711334	4.644612886925561e-09	3.3677115237106943e-11	1.0011097863342453	0.9977814210192864	-0.018410415111564125	-0.01840728199393723	1.2960768367201436e+16	1.325526478738248e+16	2.0653604860488464e+16	3.020961221250136e+68	4.2682197355804773e+67	9.363081954869634e+67	65.33919082466124
40126.92768446723	0.0006395177681060767	1.0956891645497118	0.8253990794932865	1.1848727406568982	0.2910235062967828	0.05174796884436634	4.6542660237854365e-09	3.364963389075938e-11	1.0011098035636234	0.9977813906474606	-0.018424909590424428	-0.018421769067926936	1.2957079139913236e+16	1.3277549098861304e+16	2.065017378532206e+16	3.0052594281531845e+68	4.305643803614192e+67	9.388286923879133e+67	65.49417605690002
40147.232288581254	0.0006395748574871673	1.09571101696777	0.8253635492382617	1.184909512952606	0.29102882322745977	0.05174847726140626	4.663958298507123e-09	3.3622165448245496e-11	1.0011098215633158	0.9977813589643922	-0.018439402950154823	-0.018436255011694738	1.2953297525310814e+16	1.3299382823163542e+16	2.0647737144535828e+16	2.988655255673622e+68	4.3414533659600416e+67	9.412231468015457e+67	65.64916128913879
40167.536951434835	0.000639641329111208	1.0957339555400267	0.825326064225949	1.1849483202912714	0.2910344084211981	0.05174872149662379	4.674311738175401e-09	3.359470924466329e-11	1.0011098392814701	0.9977813268534617	-0.018453895206985507	-0.01845073984146924	1.2948090329553804e+16	1.3320119124355448e+16	2.0644779808240988e+16	2.971647827385766e+68	4.376412344270835e+67	9.435674708342358e+67	65.80414652137756
40187.84108997469	0.0006397244275157935	1.0957583762001335	0.8252859263828164	1.1849908909841174	0.29104048420044987	0.051748506698164165	4.685449129493382e-09	3.35672652481965e-11	1.001109857487615	0.9977812921062972	-0.018468385549736146	-0.018465222746470607	1.2941131305838938e+16	1.3339055234265306e+16	2.064132418284496e+16	2.9543246015967573e+68	4.410118738079849e+67	9.458731063075412e+67	65.95913175361633
40208.14129676647	0.0006398124184077248	1.095783859479911	0.825243959123726	1.1850350297409413	0.2910467130908414	0.05174816126182893	4.697254905617374e-09	3.3539837467373956e-11	1.0011098757199257	0.9977812564588575	-0.018482871216727384	-0.01847970096644161	1.2932834944354438e+16	1.3357474905692624e+16	2.063766347279791e+16	2.9364406680301863e+68	4.4429982464562704e+67	9.480230213883993e+67	66.08828611381531
40228.44675750981	0.0006399005279300689	1.0958099581575464	0.8252009702289695	1.1850776091670903	0.29105295758634203	0.05174782394213786	4.709664725931805e-09	3.351241365271178e-11	1.0011098898452993	0.9977812282296956	-0.018497359046821312	-0.01849418133677497	1.292375877213758e+16	1.3375228333503548e+16	2.06350065157419e+16	2.9178145750341736e+68	4.4744962949083e+67	9.501160838547317e+67	66.21744047401428
40236.5319293677	0.0006399360416198042	1.0958206115654805	0.8251834276339416	1.1850963352273	0.29105545800282023	0.05174767478415787	4.7147672481806566e-09	3.350149649727348e-11	1.0011098970619705	0.9977812137498833	-0.01850312708248648	-0.018499946399214453	1.291967975928093e+16	1.3382034677264736e+16	2.0633458647054484e+16	2.910166663497537e+68	4.486701469475018e+67	9.508932607772801e+67	66.26910221809388
40431.45385795468	0.0006408476736070313	1.0960947525593574	0.8247321545205133	1.185582158451674	0.2911192253087043	0.05174309279940616	4.861013641226168e-09	3.3238676417089375e-11	1.0011100704649005	0.9977808464146594	-0.01864206780250504	-0.01863881493860812	1.2747594709160876e+16	1.3494446772075422e+16	2.0591569127137092e+16	2.705211149929685e+68	4.7272758578420414e+67	9.631588382926657e+67	67.1731827394867
40634.459679051404	0.00064192327366669	1.0964356687320054	0.8241729263554001	1.1866883941840758	0.29118983215827093	0.05173449058833712	5.036046739699519e-09	3.2965564692761936e-11	1.0011105784117444	0.9977798244032147	-0.018786660344452318	-0.018783331208701407	1.2502363203199352e+16	1.3534857524946354e+16	2.0504226916371468e+16	2.494991514130089e+68	4.920876763351178e+67	9.612418394903203e+67	67.58647669212343
40837.46193497655	0.0006429825420683198	1.0967376389616177	0.82367468105712	1.187292524716534	0.2912594819346586	0.05172724896659735	5.204133032840647e-09	3.269299985418213e-11	1.0011107372356147	0.9977794583426524	-0.018931380796543787	-0.01892797414182617	1.2253328397566178e+16	1.3579791673156578e+16	2.0414514759157236e+16	2.312305197511478e+68	5.175723251790616e+67	9.51553784029144e+67	67.79312366844177
41040.47424309286	0.0006438848444833007	1.09699159279722	0.8232561704165537	1.1877587476397269	0.2913260406831695	0.05172546858633541	5.3483446817801335e-09	3.242061635034417e-11	1.0011105483372282	0.9977798180725529	-0.01907584998696378	-0.01907236476200115	1.209305246769598e+16	1.3677674279832126e+16	2.034896038235672e+16	2.1837335405041656e+68	5.56538466971307e+67	9.429478982156018e+67	68.30974110923766
41243.479257476974	0.0006445355393855993	1.0971875578487402	0.8229356502883395	1.1882238010952728	0.29138621104720974	0.051729948785388224	5.442367571900751e-09	3.214819633365537e-11	1.0011107915165247	0.9977793758479689	-0.01922000085194622	-0.019216436029164008	1.2045143576234894e+16	1.3848021747524054e+16	2.031652839696643e+16	2.1087661347700835e+68	6.119323856588966e+67	9.410724438461144e+67	69.20090619461058
41446.49663629032	0.0006450765020315938	1.0973559777784598	0.8226611648746603	1.1886683846287567	0.2914424120827584	0.0517384048587494	5.511352681174582e-09	3.187561236807353e-11	1.001110928443654	0.9977791692493158	-0.019363897158625954	-0.01936025168079998	1.2071450502741236e+16	1.4052577264473718e+16	2.031604707697513e+16	2.0743839541876756e+68	6.790956324001282e+67	9.475265093230366e+67	70.44078805252076
41649.50469739692	0.0006456758032766816	1.0975297424283372	0.8223764868639885	1.18905648935007	0.2915002610798122	0.0517449761272331	5.582597396155236e-09	3.1602777877689753e-11	1.0011106966679246	0.9977796759310918	-0.019507180714411525	-0.019503453731025067	1.2092229266791428e+16	1.427194848060703e+16	2.034239362619341e+16	2.0387420390225734e+68	7.46773298229348e+67	9.579457097065395e+67	71.83565514266968
41852.52039643535	0.0006464204680638272	1.0977433369821448	0.8220257496275614	1.1896069125560387	0.2915626365163419	0.0517476906160052	5.678052339519009e-09	3.133020400432953e-11	1.0011108310704506	0.9977794310225246	-0.01965016852527983	-0.019646358997235845	1.2059381338875892e+16	1.4449105176268326e+16	2.0346857791820336e+16	1.9942294618815393e+68	8.022228155183065e+67	9.672248455464768e+67	73.28218397689818
42055.52492947967	0.0006472812443365297	1.0979893374323138	0.8216213926767881	1.190276095932965	0.29162757418347296	0.051747844142069635	5.797072435480042e-09	3.105753261757523e-11	1.001111285163086	0.9977785244965065	-0.019792892981707135	-0.019788999849851892	1.1974292538502926e+16	1.4549221003253596e+16	2.0333625234706916e+16	1.9425501818736843e+68	8.367955715009285e+67	9.715302621644969e+67	74.3025034224701
42258.533763741936	0.000648205004668386	1.0982427933731032	0.8212038256382941	1.190895261934744	0.29169496746479695	0.05174558985901308	5.925353823888058e-09	3.0785220465586845e-11	1.0011113607214788	0.9977783505264453	-0.01993551865469165	-0.019931540770104957	1.1856063515026838e+16	1.4576793896527774e+16	2.029577850291162e+16	1.8804013273722736e+68	8.557363228403264e+67	9.683010002066454e+67	74.87078260734559
42461.55467976109	0.0006490883863815187	1.0984883563164578	0.8207997782070606	1.1915012624446752	0.2917620098872861	0.05174369498287041	6.049965209404147e-09	3.0513982420741474e-11	1.001111263485526	0.9977785242641994	-0.02007815007250411	-0.020074086213663262	1.1726475679350742e+16	1.459499943351978e+16	2.0257755164241736e+16	1.8134677277554975e+68	8.765473905367253e+67	9.610564077959022e+67	75.19366850784301
42664.561686869805	0.00064994220343428	1.0987255484824652	0.8204098513125412	1.1921411305172558	0.2918274554480951	0.05174340485473248	6.166188732886078e-09	3.0244584481094675e-11	1.0011114271962351	0.9977781752789137	-0.020220552078155877	-0.020216401152453215	1.1637000870218274e+16	1.463788682798035e+16	2.022515763698293e+16	1.7642574278711163e+68	9.080252154825952e+67	9.541547235102244e+67	75.45197722824096
42867.568159367176	0.0006507416511472146	1.0989385403764218	0.8200592188612092	1.1926622813651178	0.2918903502735856	0.051745619557685564	6.2704308002524804e-09	2.9978233642864316e-11	1.0011113323694547	0.9977784997039324	-0.020361652579176236	-0.02035741416918022	1.161288518625625e+16	1.4714138727804198e+16	2.021346710540237e+16	1.74010213542861e+68	9.505829602704827e+67	9.512712614094404e+67	76.00734097709658
43070.57583739466	0.0006514270920856627	1.099138782217244	0.8197311803634537	1.193264171740095	0.2919508481001573	0.05174995347318316	6.360468393703224e-09	2.971462992304539e-11	1.0011116095733164	0.9977778542211934	-0.020501230506522975	-0.02049690434930984	1.1644662774964424e+16	1.4809888857205078e+16	2.021799606646092e+16	1.73774690814342e+68	9.985365885306057e+67	9.51642384073166e+67	76.98891411460876
43273.580607251664	0.0006521306102685846	1.0993233351032303	0.8194272840266897	1.1937238401587633	0.29201239296654385	0.05175320328830584	6.443871812106327e-09	2.945239682655178e-11	1.001111445780033	0.9977782021229893	-0.02063996326452573	-0.020635548707605516	1.1698492717034744e+16	1.4897898548243482e+16	2.0222992443184036e+16	1.7436452540745547e+68	1.0432510648715568e+68	9.534318639374964e+67	78.19004966445924
43476.59065034817	0.0006528246355175948	1.0995159598371507	0.8191113674697366	1.19404305889406	0.29207339306365704	0.05175577797993896	6.525615840039436e-09	2.9190753040127966e-11	1.0011115624647593	0.9977780164340491	-0.020777404132076526	-0.020772900814621187	1.1726025886299786e+16	1.4967851359122368e+16	2.0221955181681996e+16	1.739505900537267e+68	1.0798898582396246e+68	9.547311208558866e+67	79.53325501052856
43679.59715424384	0.0006535481799207818	1.0997168761130702	0.8187810462313182	1.194273717524052	0.2921354268379677	0.05175669093338917	6.610360291636319e-09	2.893010821211286e-11	1.0011117035881796	0.9977775158870653	-0.020913975805970354	-0.020909383118550555	1.1704120213050402e+16	1.5013150700724934e+16	2.0211708814605372e+16	1.718740382890031e+68	1.107378880404753e+68	9.553380262975917e+67	80.8764603565979
43882.60173282966	0.0006543297945898639	1.0999207161354392	0.8184461578258915	1.1943648499022013	0.2921982598255927	0.05175588906548447	6.702499196390083e-09	2.8671146437827754e-11	1.001111554778428	0.9977781046941377	-0.021049952194724626	-0.02104526936569775	1.1651902073207098e+16	1.5042084263976112e+16	2.0197089611659252e+16	1.6878010732979922e+68	1.1260638031477703e+68	9.543654925153373e+67	82.11634221450805
44085.61858408508	0.0006551411485887081	1.1001368135966458	0.8180900602532187	1.194567701355813	0.29226216544174366	0.05175381509144215	6.799497877160724e-09	2.8414212992356293e-11	1.0011114169651083	0.9977781386039434	-0.0211856163361875	-0.021180842404980714	1.1590193320400662e+16	1.5053803579528824e+16	2.0184363664106044e+16	1.655052371065081e+68	1.1391334613724245e+68	9.512064437285767e+67	83.09791535202027
44288.6232460346	0.0006559465891112247	1.1003538381514493	0.8177333296073125	1.1947492083257123	0.2923263993234096	0.05175119271094524	6.896523626717466e-09	2.815906883187862e-11	1.001111960952183	0.9977774772532522	-0.021320903691529423	-0.021316037729279196	1.1530988999761286e+16	1.5069168656507456e+16	2.015415684937724e+16	1.6230898713616861e+68	1.153427273848849e+68	9.473488845263693e+67	83.82117976913452
44491.645243818304	0.0006567714980719766	1.1005579979911655	0.8173994502030857	1.1947401008323002	0.2923903507314318	0.05174873777426984	6.989836346288858e-09	2.790558880195106e-11	1.0011119196033036	0.9977774174857278	-0.021455911655480882	-0.02145095269249568	1.1490991973928242e+16	1.5095579029391308e+16	2.015632729976232e+16	1.5977719208725084e+68	1.1721109488585854e+68	9.436427671834991e+67	84.44112069808959
44694.657171895364	0.0006575532161767905	1.100768241841598	0.8170542378175999	1.1949282267707015	0.29245263842393354	0.0517478605346364	7.080540810802323e-09	2.7653853985283172e-11	1.001111993295235	0.9977772768139775	-0.021590473099346075	-0.021585420269660004	1.147550311200242e+16	1.5130457133624322e+16	2.015209714777181e+16	1.5831911099787242e+68	1.1946450993243916e+68	9.409787064140365e+67	84.94482270286561
44897.660675764564	0.0006583342774488527	1.1009755281884122	0.816713648735817	1.1951179129485099	0.2925163576394784	0.051745565408724443	7.169522883725271e-09	2.7404386592380373e-11	1.0011118604687437	0.9977775459810346	-0.021724832860043786	-0.021719685134532686	1.1486650932767772e+16	1.5171410724654656e+16	2.0156885460260584e+16	1.578104183300043e+68	1.2186945553987254e+68	9.393197781114025e+67	85.52601732376098
45100.6709612793	0.0006590738925487313	1.1011783818152054	0.816380895345229	1.1953639350098635	0.29257692555841947	0.051745417545038655	7.25397065219503e-09	2.715709834831339e-11	1.0011119693056798	0.9977773400931409	-0.02185898654662358	-0.021853742888188275	1.1515940793047576e+16	1.5213249033859496e+16	2.017970325714571e+16	1.5801230031170062e+68	1.242850233791638e+68	9.385217631738652e+67	86.23636630485535
45303.67947033653	0.0006598138272866034	1.1013794354113677	0.8160507537812246	1.1956537637939142	0.2926394894844075	0.0517442260992935	7.334301978181382e-09	2.6911486385420686e-11	1.0011120819651367	0.9977768394529033	-0.021992527320048697	-0.021987186990879804	1.1554158322215506e+16	1.524986330209974e+16	2.0177512586379424e+16	1.5847909189770434e+68	1.264995875610423e+68	9.382185759184267e+67	87.07586964614869
45506.6836927372	0.0006605393821591974	1.101575328239335	0.8157301887898124	1.1959056148779028	0.29269936817809245	0.05174443987947806	7.4122726649661115e-09	2.666698104723066e-11	1.0011122272107114	0.9977768527058133	-0.02212514322635162	-0.022119705727008106	1.1589943470573302e+16	1.5279538431468026e+16	2.0185281435547116e+16	1.5876893528689794e+68	1.2845913173166673e+68	9.376059207625472e+67	87.94120385948182
45709.68917976275	0.0006612944634730547	1.1017766084748262	0.815400140805927	1.1961913531494177	0.2927612645725464	0.0517432368898215	7.490978821676282e-09	2.6423342304421088e-11	1.0011123563768243	0.9977766046388586	-0.022256677987398703	-0.022251142953469142	1.16190344527639e+16	1.5306385224540084e+16	2.0196097732461024e+16	1.5871371267903135e+68	1.302394824485114e+68	9.368375223878937e+67	88.76779176475526
45912.697694418515	0.0006620651100230157	1.101980077836793	0.8150669075746966	1.1964614859659453	0.29282326590086055	0.05174154609277766	7.571793828897699e-09	2.6180662224719134e-11	1.001112382722345	0.9977766228829499	-0.022387157131279225	-0.022381524202717076	1.1636678185536146e+16	1.5329317352016998e+16	2.019852712394372e+16	1.5836462830537148e+68	1.3191035924524548e+68	9.359940624593631e+67	89.54271792594909
46115.69943442641	0.0006628394136045928	1.1021913644526065	0.8147216575032183	1.196851370726344	0.2928855199008637	0.05173942738168376	7.65311439613438e-09	2.5939142664818308e-11	1.0011130241304709	0.9977754821739789	-0.022516662057746967	-0.022510930817142623	1.1651819208654834e+16	1.5356655459399126e+16	2.0209289162883404e+16	1.5795824727125128e+68	1.3352156599162017e+68	9.34764450894825e+67	90.11099711082458
46318.71148353737	0.0006636166168852371	1.102399434883746	0.8143807203586487	1.1971784326233486	0.29294764170784976	0.05173734807874364	7.733490514307963e-09	2.5699348654415874e-11	1.0011131530772883	0.9977752275567107	-0.022645585272095804	-0.0226397550435465	1.166297390549528e+16	1.538085588112927e+16	2.0211287436028948e+16	1.5756280070439777e+68	1.3511590786038093e+68	9.331603918571572e+67	90.5759528075409
46521.717900204836	0.0006644017615636364	1.1026097724299857	0.8140365839573107	1.197523963894028	0.29301062895891844	0.051734316088771694	7.81355537916085e-09	2.5461466346363944e-11	1.001113262369914	0.9977750020556428	-0.02277404148585301	-0.022768111501664974	1.1676239038557334e+16	1.5409821259964606e+16	2.021902241111556e+16	1.5739255782222867e+68	1.3677762208352266e+68	9.315679560965513e+67	90.95050045211792
46724.72027848803	0.0006652161177800219	1.1028141474724031	0.8136987622731802	1.1976964166946464	0.293072746702549	0.05173213616204433	7.89494711134209e-09	2.5225508941318904e-11	1.0011127040282324	0.9977759075782789	-0.02290201992109526	-0.02289598944365315	1.1698211068122998e+16	1.5445017396896246e+16	2.0228844371712716e+16	1.575814345961106e+68	1.385670500448588e+68	9.302282194384233e+67	91.1442319924164
46927.74140577149	0.0006660199648535306	1.1030306664283438	0.8133450260820725	1.1981047341521713	0.29313649809663256	0.05172827572332997	7.97589480864313e-09	2.4991496867411983e-11	1.0011130842391955	0.9977751552223104	-0.023029310642106456	-0.023023179069227736	1.1729182367514802e+16	1.548503831071456e+16	2.024229874462351e+16	1.5824574311670026e+68	1.4051615535548342e+68	9.293350130415333e+67	91.29921722465517
47130.754146495536	0.0006668239752410926	1.103240563612545	0.8130003356087196	1.1984360778274596	0.29319892706949663	0.05172528558456671	8.054593057430633e-09	2.4760713318410787e-11	1.0011129556976033	0.9977753968175197	-0.023156080379978544	-0.023149847021722857	1.1769657595786862e+16	1.5529150110372348e+16	2.025736157128788e+16	1.593172879065703e+68	1.425754029882631e+68	9.287135255406304e+67	91.51877963699341
47333.766600247305	0.0006675886763087613	1.1033707823992915	0.8127785724952699	1.1978173667605538	0.29325763873599725	0.05172528599679012	8.123886476935811e-09	2.4534291753889758e-11	1.0011125052487149	0.9977762262869688	-0.0232811209921521	-0.023274786148124484	1.1816000516201978e+16	1.557146336690902e+16	2.0272816203896024e+16	1.606306951711943e+68	1.446501122370813e+68	9.282031488911356e+67	91.72542661331177
47536.78719290177	0.0006681206461956914	1.1035267225024312	0.8125259148905621	1.198267317191487	0.2933111552166599	0.05172981793179254	8.15436901956087e-09	2.4311450947534773e-11	1.001112621091458	0.9977760415476257	-0.023404453994572007	-0.023398017963642943	1.1865214871388498e+16	1.5613728588644148e+16	2.0290393822043384e+16	1.6195787268730356e+68	1.4665575873005144e+68	9.276268095998812e+67	92.03539707778931
47739.798283680655	0.0006689679254095359	1.1037422634974734	0.8121724240394864	1.1987339646740633	0.29337219125248926	0.05172488191867666	8.227227092672185e-09	2.409029051936403e-11	1.0011127414205345	0.9977758048790938	-0.023526979515591084	-0.023520441899223497	1.1910421294056076e+16	1.565074660025994e+16	2.030729654134784e+16	1.6328933391458314e+68	1.486031161531216e+68	9.280247942767967e+67	92.33245210624695
47942.80422055399	0.0006698390902375794	1.1039749687812321	0.8117913467961666	1.199274465764738	0.2934333750244131	0.05171739570090386	8.314369085121273e-09	2.386987576292566e-11	1.0011131039522352	0.9977750662476471	-0.02364848339026247	-0.02364184397938228	1.1953288505645904e+16	1.568848863784756e+16	2.0316662308126576e+16	1.6428457225969988e+68	1.502587661673371e+68	9.271727211978298e+67	92.70699975082397
48145.823053720436	0.0006706924241845922	1.1041971932882584	0.8114271035130101	1.1997217184779523	0.29349615072228624	0.05171087409827549	8.395888449740336e-09	2.3650507306527766e-11	1.0011129611520682	0.9977753426281762	-0.023769190170927428	-0.023762448606329926	1.1990670944741114e+16	1.5732696952879014e+16	2.030828641306424e+16	1.6561592467283264e+68	1.516175084053058e+68	9.266472762063855e+67	93.06863195938111
48348.838017994465	0.0006714996968983274	1.1044127708158609	0.8110747331174245	1.200228156628633	0.2935571700674218	0.05170660614001163	8.468579254384498e-09	2.3432576160262984e-11	1.0011130796619483	0.9977751071147379	-0.023889412134089752	-0.023882567783226196	1.2026748240692478e+16	1.574576837912288e+16	2.0292817993553884e+16	1.6683015809804637e+68	1.5139883666206838e+68	9.214615329700476e+67	93.68857288833618
48551.843839846326	0.0006722934231980189	1.1046246896715435	0.810728538284893	1.2007548141563091	0.2936164503758357	0.05170324048870997	8.53628664332295e-09	2.321544754443594e-11	1.0011131958623092	0.9977748800085345	-0.02400874170481234	-0.024001794303173625	1.2026039255538568e+16	1.5721678407162062e+16	2.0274796006281764e+16	1.662152365271714e+68	1.507679955526698e+68	9.147795613586219e+67	94.03728966087343
48754.84925204289	0.0006731072209446911	1.1048405143736995	0.8103758855584723	1.2013074570975133	0.29367746258411503	0.05169731530777929	8.604549960243793e-09	2.2998758123985974e-11	1.0011133106221806	0.9977746519170466	-0.024126914029422047	-0.02411986356252501	1.201856107206334e+16	1.5757718070181714e+16	2.0287493465642652e+16	1.651475732528993e+68	1.5264979354606635e+68	9.144884112963496e+67	93.74023463241576
48957.859541832724	0.0006739529417597056	1.1050625188693544	0.8100129154963766	1.2018700116113008	0.2937382959146302	0.05169109443248701	8.675748412007096e-09	2.2782838547060946e-11	1.0011134246190645	0.9977744226806513	-0.024244156739918265	-0.024237003016580872	1.2065920101956054e+16	1.583675679927942e+16	2.0321925745846284e+16	1.6562465573472526e+68	1.5537238822891752e+68	9.163833596960254e+67	93.27527893569946
49160.87671292208	0.0006747978731377455	1.1052844770367343	0.8096502960526634	1.2024485874634658	0.2937988566853025	0.051684737835469896	8.746115737841716e-09	2.2568031810218046e-11	1.0011135380246798	0.9977741893620097	-0.024360978232367964	-0.02435372062612501	1.212082631632279e+16	1.587841712379115e+16	2.0337078168233492e+16	1.6692946298350091e+68	1.572079222505912e+68	9.172207355580876e+67	93.17195544754028
49363.88099901184	0.0006756237789037945	1.1055045856290375	0.8092911211688678	1.20303669573943	0.2938585060991979	0.05167876836562779	8.811980387460888e-09	2.235355308326656e-11	1.0011136506051146	0.9977739640210118	-0.024477353142315538	-0.02446999105560024	1.2153845242099762e+16	1.5897393044836016e+16	2.034208771676946e+16	1.6833215558710407e+68	1.5809205774978464e+68	9.167063909226163e+67	93.22361719161987
49566.89237777697	0.0006765110349335925	1.1057370853724982	0.8089112155753889	1.2036437215838796	0.2939195046258286	0.05167066062476396	8.885202279095124e-09	2.2139292222392273e-11	1.0011137625622484	0.9977737266167238	-0.024593370177984478	-0.024585902939173617	1.2184338350428502e+16	1.5916467832946584e+16	2.0356697279466404e+16	1.697051397357411e+68	1.5869624229034798e+68	9.158900836152721e+67	93.22361719161987
49769.90180348054	0.0006774055887577633	1.105964953217972	0.8085385263404566	1.2042687930797984	0.2939795149752558	0.05166297068242871	8.955761126769035e-09	2.1924765447794326e-11	1.0011138718951957	0.9977735016126371	-0.024708856950262852	-0.024701284050761132	1.2226795208816114e+16	1.5946634421924756e+16	2.037517595124034e+16	1.7102806392871198e+68	1.5984704921401815e+68	9.156710249309605e+67	93.21070175559998
49972.915117676996	0.0006781580340143358	1.1061684054753016	0.8082072061503798	1.2049124769800936	0.29403683321046764	0.051657770071231124	9.008995484008544e-09	2.170959264784204e-11	1.0011139780631133	0.997773302308426	-0.024823068216089355	-0.024815389847697867	1.2275421450232356e+16	1.5996567253109066e+16	2.0396043329321052e+16	1.7201937212586147e+68	1.6178896579979852e+68	9.158375942069639e+67	93.22361719161987
50175.916949285835	0.0006789424710559351	1.1063770694156798	0.8078672236972727	1.2055488293628709	0.2940933899799366	0.051653310441693856	9.060568470536706e-09	2.149465055864126e-11	1.0011140861236045	0.9977730952109576	-0.02493682114501055	-0.024929036762463944	1.2320484387969942e+16	1.6040783015473292e+16	2.0417098996962908e+16	1.729062151513621e+68	1.6352658371279392e+68	9.162969352889681e+67	93.26236349967957
50378.92358104428	0.0006798072442383273	1.1066032890013613	0.8074975359666278	1.206244435021918	0.294153476668907	0.051644338457541364	9.12169047771931e-09	2.1280048700697726e-11	1.0011142590036632	0.9977725506854239	-0.025049999497563306	-0.025042108670716805	1.2357459070821772e+16	1.6062889071965064e+16	2.0431564511120744e+16	1.7359519552705077e+68	1.643311352885559e+68	9.166326838658689e+67	93.41734873191834
50581.93389804915	0.0006807004534836803	1.1068305851351228	0.8071267567512067	1.20689510978788	0.2942123216314704	0.05163612173059302	9.184351016575119e-09	2.1064458032734956e-11	1.0011142993884727	0.9977726610157103	-0.025161821569486882	-0.025153824629847114	1.2385616419445652e+16	1.6082079347819774e+16	2.0447354060755144e+16	1.7413391123673312e+68	1.6481971758653091e+68	9.178292681664387e+67	93.57233396415711
50784.93714630598	0.0006815484748222184	1.1070536708599095	0.8067626675729674	1.2076126031439445	0.29427050382228553	0.05162827463538506	9.24121856495427e-09	2.0847128126438574e-11	1.00111446928146	0.99777212258317	-0.025272150658393576	-0.025264048090774247	1.2413501181778158e+16	1.6101121170478662e+16	2.0461891580963024e+16	1.746042033602575e+68	1.6529010444056218e+68	9.179321213339824e+67	93.67565745231629
50987.95747113229	0.0006823752952316981	1.1072684159133461	0.8064132632495934	1.2082864937454325	0.29432865921183565	0.051620189941094075	9.292503606573468e-09	2.0628644562779264e-11	1.0011145062960833	0.9977722482514368	-0.025382431029027784	-0.025374221959382586	1.2441336157076308e+16	1.6119514424505636e+16	2.0475859736841756e+16	1.747590176494323e+68	1.6570734269691666e+68	9.16376185884326e+67	93.79189637649536
51190.96572092392	0.0006832052367240517	1.1074890024307256	0.8060536513557539	1.2090191133003123	0.29438526886422134	0.0516135981497836	9.34396234981948e-09	2.0406393178285788e-11	1.001114673908159	0.9977717187217634	-0.02549333698463927	-0.025485019867811497	1.2454279617356942e+16	1.6133006010810708e+16	2.048759004471401e+16	1.7453258725796872e+68	1.6632561693942118e+68	9.15729168477219e+67	93.67565745231629
51393.969937564216	0.0006840898049440167	1.1077150484148348	0.8056851247094065	1.2097344151857967	0.29444535908174824	0.05160389039597777	9.396943230742634e-09	2.0176137180698462e-11	1.00111477475785	0.9977715126878696	-0.025603107580906052	-0.025594682596110307	1.247876997620354e+16	1.6165774946902726e+16	2.0503228297681564e+16	1.7446570219671878e+68	1.6742784989697743e+68	9.157959289516184e+67	93.48192591201781
51596.98068180478	0.0006849617480619803	1.1079426202358122	0.8053144136448495	1.2104572388706558	0.2945040043220012	0.051595335719677386	9.450485938626166e-09	1.9937135303570097e-11	1.001114874307745	0.9977713083690788	-0.02571357147208536	-0.025705037001075907	1.2515713060457172e+16	1.6200087913624796e+16	2.0524936934424836e+16	1.7507279847018838e+68	1.6841702257216315e+68	9.167013996775518e+67	93.32694067977906
51799.99043857796	0.0006858486307829272	1.1081657201862332	0.804951338516866	1.2111641713419914	0.2945630176435526	0.051586406815229184	9.500002168166622e-09	1.968647920540162e-11	1.001114906351345	0.997771440740407	-0.02582206285796891	-0.025813419939204017	1.2552940280179932e+16	1.6228267338787216e+16	2.054388375151252e+16	1.7591209516467977e+68	1.6906487130299794e+68	9.169862937229889e+67	93.32694067977906
52003.00886480053	0.0006866999712132305	1.1083876607072276	0.804590152791665	1.211900022045242	0.29462107943125104	0.05157853715579377	9.54596270361436e-09	1.94266157748968e-11	1.0011150038404597	0.9977712466937196	-0.025929518496760232	-0.02592076726196121	1.2587645432081028e+16	1.6247999228937154e+16	2.0555572081028216e+16	1.7662272404799926e+68	1.6968095781574976e+68	9.162374659968757e+67	93.27527893569946
52206.01144638563	0.0006875885445761747	1.1086135655068894	0.8042222070824342	1.21264617102261	0.2946800956118889	0.05156951545883452	9.592426447579956e-09	1.9159738963469975e-11	1.0011150989606874	0.9977710537680297	-0.02603673117023314	-0.026027870966664212	1.2623816072766574e+16	1.6273665974817616e+16	2.0575388754547224e+16	1.7730404316174678e+68	1.705217191734574e+68	9.163350223097417e+67	93.26236349967957
52409.030594775984	0.0006884489309265989	1.1088362902670021	0.8038594123500594	1.2134239622157708	0.29473831300650266	0.051561610077676165	9.635439919715087e-09	1.888400303347685e-11	1.0011152597234627	0.9977705348757295	-0.026142572957396845	-0.02613360429281253	1.2667708436986506e+16	1.6309503424875894e+16	2.0594956137575348e+16	1.7796939939821861e+68	1.715278261457167e+68	9.16788396044797e+67	93.22361719161987
52612.04063113173	0.0006892922514573354	1.1090535030533417	0.8035066892816213	1.2141534348332947	0.29479619007183533	0.051553880962327506	9.674592348657392e-09	1.859623385353238e-11	1.0011152858723023	0.997770684627267	-0.026246815945548875	-0.026237739601848168	1.2708968268042226e+16	1.6339759116259702e+16	2.0615672611312216e+16	1.7863902609073108e+68	1.7252427096288164e+68	9.175304634885034e+67	93.26236349967957
52815.04573417457	0.0006901742245287947	1.1092794459255535	0.8031386501204701	1.2149560058160924	0.29485488701423135	0.05154498886774969	9.714576507596091e-09	1.8292096457477625e-11	1.0011154450549389	0.997770167914893	-0.026349903486958856	-0.02634071980900846	1.2745155781896628e+16	1.6362774072477562e+16	2.0632004546207164e+16	1.7914865111418303e+68	1.7312317085809135e+68	9.177158188548486e+67	93.32694067977906
53018.06576938072	0.0006910699390687085	1.1095043124624888	0.8027731508332627	1.2157062686359257	0.2949140465949725	0.051535957676303236	9.754189478769616e-09	1.7966787399749e-11	1.0011154697535118	0.9977703174786844	-0.026452112715253537	-0.02644282179074745	1.277340520926606e+16	1.637322917963009e+16	2.064490356622043e+16	1.7939897013921144e+68	1.734078129128485e+68	9.176688330641486e+67	93.37860242385864
53221.07273995479	0.0006919616641739004	1.1097302732778047	0.8024056646435702	1.216503152232822	0.29497261885952947	0.05152700173246458	9.792298419243373e-09	1.761641421876388e-11	1.0011155587935727	0.9977701377574055	-0.026553647416604754	-0.026544249127831605	1.2802910901143282e+16	1.6394005254501288e+16	2.066313385171746e+16	1.7952626961982496e+68	1.7381562943879358e+68	9.177543383352418e+67	93.37860242385864
53424.07936043757	0.0006928180588643035	1.1099532059834831	0.8020438440350243	1.217347399027247	0.2950304484110501	0.051518521892337577	9.826664443321516e-09	1.723767830673946e-11	1.0011175418753888	0.997766186956325	-0.02665451419621342	-0.026645008362100833	1.2831732398966568e+16	1.6419652978913576e+16	2.068119241259403e+16	1.797086595545874e+68	1.7433394723060354e+68	9.176717849549118e+67	93.32694067977906
53627.08491780468	0.000693684670221491	1.1101753924993212	0.8016830160907746	1.2181641473159672	0.29508822198630136	0.051509957491195774	9.859904492757645e-09	1.682655973557984e-11	1.0011176294651862	0.9977660127296383	-0.02675437641858742	-0.026744763376941864	1.285932824271845e+16	1.6449160261506516e+16	2.0693371245946296e+16	1.7971544955713063e+68	1.7480078045101412e+68	9.171870670987985e+67	93.22361719161987
53830.08858893185	0.0006945898516594398	1.110402280076195	0.8013141807207684	1.2189965415588826	0.29514588344911774	0.05150107377276996	9.893138889740892e-09	1.6376765911386884e-11	1.001117716377748	0.9977658366633543	-0.026852800323983177	-0.02684308083352765	1.2893223142988938e+16	1.6473321722747356e+16	2.0713420763084216e+16	1.7999513421232783e+68	1.7550946440557697e+68	9.173575062467068e+67	93.1073782674408
54033.10017058447	0.0006954865784330163	1.1106294050973509	0.8009453064225214	1.2198430869337682	0.2952050646423959	0.05149055220098529	9.926246617654549e-09	1.5881767576207352e-11	1.0011178020589326	0.9977656638624566	-0.026949933928906242	-0.026940108617939603	1.292823155141739e+16	1.6499746625492046e+16	2.072927946739295e+16	1.8045171300581272e+68	1.761136620480865e+68	9.174677893128395e+67	92.96530847122192
54236.11306182244	0.0006963729641444354	1.1108539513605604	0.8005807580802607	1.2206996728967632	0.2952623825430688	0.051481251135429035	9.95627968389302e-09	1.5333447418106257e-11	1.0011178869998867	0.9977654950917936	-0.027045748162014834	-0.027035817718507032	1.296638817123057e+16	1.652838966379164e+16	2.0748585451776748e+16	1.811356957490014e+68	1.7675932083239822e+68	9.179384565565512e+67	92.86198498306274
54439.12266067055	0.0006972589026464823	1.1110783072368229	0.800215998703399	1.2215628989131044	0.2953197102040541	0.051471761439825646	9.985181459886589e-09	1.4722635944253954e-11	1.0011180354043843	0.9977649947977035	-0.02714112467387599	-0.02713108883376895	1.3004000572767678e+16	1.6552172029373634e+16	2.0760950895509064e+16	1.8169402352142122e+68	1.7725794691864737e+68	9.175246485782757e+67	92.81032323898316
54642.126192970274	0.0006981244065296773	1.1113004089128913	0.7998567831391681	1.222459173970682	0.2953760268861091	0.05146248906248155	1.001028857216445e-08	1.4051504733323747e-11	1.0011182835685553	0.9977646667750122	-0.027237185304485136	-0.027227042557022442	1.3044144134545724e+16	1.6585531482395026e+16	2.078501659004813e+16	1.8224413789852037e+68	1.780226540016747e+68	9.176957270364343e+67	92.70699975082397
54845.13850568186	0.0006990446076934472	1.1115245689483675	0.7994922083954518	1.22330929732679	0.29543381050221723	0.0514514776929359	1.0035570914459822e-08	1.3398300164443633e-11	1.0011181409300431	0.9977649893609803	-0.027329416570401468	-0.027319170481389602	1.3082017243331478e+16	1.6604278163539096e+16	2.0798101991046144e+16	1.8278304130317728e+68	1.7863102660242232e+68	9.177050430720526e+67	92.60367626266479
55048.15196866064	0.0006999312552265995	1.1117531955939548	0.7991224706330701	1.2242707243022097	0.2954903993363801	0.051441360382741164	1.0060428074172905e-08	1.2788189011791552e-11	1.0011184796309895	0.9977643069082271	-0.02741991784582078	-0.02740956965429292	1.3121170381943462e+16	1.6632534365963482e+16	2.0820275464568096e+16	1.8328013625501202e+68	1.7928126058044806e+68	9.180735980731922e+67	92.50035277450561
55251.16340951653	0.0007008399936105422	1.1119772315164658	0.7987580618333322	1.2251435432119444	0.2955471599354205	0.05143065661725129	1.0083304252871008e-08	1.222230049260961e-11	1.001118311290742	0.9977646499560612	-0.027508637476536847	-0.027498188557473786	1.3158111828653426e+16	1.6657388855285964e+16	2.0837651103561748e+16	1.8358328154338786e+68	1.795133903102754e+68	9.178224687152941e+67	92.39702928634644
55454.1712930822	0.0007017399094163875	1.1122061832363952	0.7983879505856265	1.226123378723023	0.2956028708520706	0.051420738547489735	1.0104876497253672e-08	1.1702365658852288e-11	1.0011186404312864	0.9977639869668553	-0.02759584570040609	-0.0275852971143871	1.3190925593257614e+16	1.6682380607971944e+16	2.085445702896695e+16	1.838914454101006e+68	1.7990183213054507e+68	9.177139483095712e+67	92.28079036216735
55657.173383449575	0.0007026643873954989	1.1124306418273648	0.7980229100495925	1.2270270506723167	0.29566031434265944	0.051408478394649314	1.0125394737157079e-08	1.122999520373037e-11	1.0011184706343093	0.9977643310956443	-0.027681512226358167	-0.027670865141456343	1.3223597821801522e+16	1.6702574409412972e+16	2.0865398669516972e+16	1.841354822350419e+68	1.8021552125310528e+68	9.170735356898383e+67	92.19038231002808
55860.17886603754	0.0007035731606729036	1.1126564623594057	0.7976568870045047	1.2279857995936385	0.2957164601287664	0.051397359778304626	1.0144424008613762e-08	1.0804534258866346e-11	1.0011185482110398	0.9977641777413213	-0.027766600442420724	-0.027755854908319774	1.3252806171138642e+16	1.67267233150909e+16	2.088124548125378e+16	1.8445932171264488e+68	1.8077376211815054e+68	9.171322323037156e+67	92.03539707778931
56063.19036471777	0.0007044836612162906	1.1128858604448233	0.7972861814959604	1.2289933514098073	0.29577164386578125	0.0513865157323204	1.0162838862668571e-08	1.0423701140069185e-11	1.0011188772689312	0.997763514940691	-0.02785130629124578	-0.027840462138838177	1.3289159312746326e+16	1.6756139225635912e+16	2.0903815954954852e+16	1.847366724384313e+68	1.8121793703565215e+68	9.171880497137769e+67	91.86749640953063
56266.207897998225	0.0007053815991403329	1.113108581720501	0.7969246656343698	1.2298256212472676	0.29582804977461297	0.051373825929977406	1.01794022353414e-08	1.0085328533710267e-11	1.0011187053450763	0.9977638663784572	-0.02793455385413799	-0.027923612217032653	1.3324677739014994e+16	1.6777211387525996e+16	2.0914808439758364e+16	1.8519253860182803e+68	1.816909801884301e+68	9.17103609055761e+67	91.67376486923219
56469.219381962605	0.000706310911018056	1.1133354667025193	0.7965569533696412	1.2307220959170837	0.29588433064032027	0.05136073596937161	1.0195074649990821e-08	9.786964936231141e-12	1.0011187821909817	0.9977637117837627	-0.02801583715568774	-0.02800479976164518	1.3365099078423888e+16	1.6809715847262796e+16	2.0936606771394884e+16	1.8555719722369322e+68	1.8202660142265006e+68	9.167012462981595e+67	91.570441381073
56672.2289094986	0.0007072193071935969	1.1135608646613937	0.7961921105050077	1.231623931175449	0.29593991491934557	0.051348229337847585	1.020865308746605e-08	9.525088009613978e-12	1.0011188591534075	0.9977635592259189	-0.028097007465407466	-0.028085873891940446	1.3400330075252932e+16	1.6832406401758846e+16	2.095361971662833e+16	1.8606960036050758e+68	1.8243762956570502e+68	9.169005329737733e+67	91.40254071281434
56875.244818690124	0.0007081319487474835	1.1137867557215286	0.795826453126242	1.2325447405445489	0.29599571718653367	0.05133488682949709	1.0221537126602309e-08	9.29656722007307e-12	1.0011189364718338	0.997763406261816	-0.02817782856625414	-0.028166598673896925	1.343638386685403e+16	1.6861456271067728e+16	2.096501949419945e+16	1.8639828406008993e+68	1.8277387411496902e+68	9.165238470862421e+67	91.26047091659547
57078.25607061607	0.0007090829514618941	1.1140031649424074	0.7954773950851496	1.2332906963702055	0.29605083358146944	0.05132212425058955	1.0232371016520404e-08	9.098964328326077e-12	1.001119262065295	0.9977627532242981	-0.028257929638905176	-0.02824660372826777	1.3473586674633082e+16	1.6889028333574526e+16	2.0982155310347864e+16	1.8674426969730806e+68	1.831282096717608e+68	9.162370768020224e+67	91.1054856843567
57281.27194475204	0.000709977583997684	1.1142356871632082	0.7951037305211884	1.2343677616810564	0.2961057333406529	0.05130906561878462	1.0241928615073233e-08	8.929894776974823e-12	1.001119815491859	0.9977618480239717	-0.028337985832006828	-0.028326563401426127	1.350825677676931e+16	1.691210063026584e+16	2.0999390882226996e+16	1.870780070553137e+68	1.83518304483359e+68	9.162774600303291e+67	91.00216219619752
57484.28264723366	0.0007109068525958895	1.1144620160295307	0.7947371743796494	1.2353053953874409	0.29616004855860284	0.05129651939633695	1.025148264625084e-08	8.786629417820308e-12	1.0011199046532757	0.9977616705394464	-0.028417026757300155	-0.028405508515603407	1.3544058210836066e+16	1.6937970012215142e+16	2.1020086969589556e+16	1.8733275040294943e+68	1.837959006190028e+68	9.160917619741547e+67	90.83426152793885
57687.28693899067	0.0007118283201440267	1.1146888356114775	0.794370484231459	1.2362719108582503	0.2962147579937546	0.05128307698273011	1.0260476190656362e-08	8.666163773956363e-12	1.0011199824573125	0.9977615173364952	-0.028495571878424397	-0.028483957898150343	1.3580227380277138e+16	1.6964653008305832e+16	2.1038185304331296e+16	1.8743764220242335e+68	1.8394360551352473e+68	9.153746687693149e+67	90.67927629570008
57890.29826172663	0.0007127772783476148	1.1149071360378484	0.794014414540733	1.237072426748456	0.29626975310358367	0.051269289234660384	1.0268280047597478e-08	8.565386089146132e-12	1.0011193216052445	0.9977626507043346	-0.028574086467222547	-0.028562376291689468	1.361164261374876e+16	1.6989672867646108e+16	2.104805574042872e+16	1.8765263671912945e+68	1.84081397944418e+68	9.149800085751813e+67	90.5372064994812
58093.31439476784	0.0007136734448463614	1.1151429574044391	0.7936362641571977	1.2382510551843968	0.29632472338423654	0.05125501144557751	1.0275334629584467e-08	8.481245364354985e-12	1.0011201381052377	0.9977612106170365	-0.028651702239077204	-0.028639896380064228	1.364443442886196e+16	1.7009702735946126e+16	2.106559605997677e+16	1.8787043485840771e+68	1.844422928630779e+68	9.149918509715378e+67	90.38222126724243
58296.33084862562	0.0007146547263754687	1.1153609320721534	0.7932807600843741	1.2390649820049162	0.2963802097010215	0.051240176643427046	1.0281459298099839e-08	8.411397180777929e-12	1.0011194748970873	0.9977623479700299	-0.028728472743007407	-0.02871657180121584	1.368233195208645e+16	1.7039828475600902e+16	2.1086695024097604e+16	1.8804686130977269e+68	1.846431276849964e+68	9.144217224064466e+67	90.17557429092406
58499.33761697036	0.0007155486417316756	1.115595901451599	0.7929044535284939	1.240253300658782	0.2964338256863845	0.05122681848297779	1.0286823856359433e-08	8.353575967757334e-12	1.0011202939339552	0.9977609049192283	-0.028804340598327313	-0.028792345121365425	1.3718187754463626e+16	1.7065112361753546e+16	2.1102778893153164e+16	1.88284941197813e+68	1.849013183116744e+68	9.140236486105369e+67	90.0205890586853
58702.34440692274	0.0007165217365682775	1.115813949958602	0.7925489943060752	1.2410926498638268	0.29648769594255603	0.05121298295671736	1.029070909197153e-08	8.305907555730886e-12	1.0011196277373364	0.9977620468677392	-0.028879458992228404	-0.028867369493446798	1.3753099120946738e+16	1.7091045324528064e+16	2.111502109372561e+16	1.8853691046280548e+68	1.8512601242754015e+68	9.138498098934101e+67	89.86560382644653
58905.347294435385	0.000717444387817869	1.1160399809262103	0.7921839242778339	1.2421300500246317	0.29654131116704247	0.05119908916096448	1.0293849728039573e-08	8.26651354760575e-12	1.0011196994519689	0.99776190141279	-0.02895295046692366	-0.028940768473713567	1.3789480195545764e+16	1.7120467861403944e+16	2.112954136321017e+16	1.886703341744971e+68	1.8524775198177207e+68	9.131355611906291e+67	89.64604141410828
59108.35769800586	0.0007183748645718716	1.116265196906565	0.7918205448409076	1.2431651635773453	0.29659491148207634	0.051184949420563675	1.0295266963427547e-08	8.23363759041824e-12	1.0011197802081302	0.9977617480478781	-0.029025002624274418	-0.02901272949105231	1.3826749426489666e+16	1.714550351334613e+16	2.115154393677702e+16	1.888024835365023e+68	1.854463177859745e+68	9.12398596701842e+67	89.5039716178894
59311.3764819047	0.0007193050093162481	1.1164976359255785	0.7914464682462417	1.2443393033050376	0.29664962691021085	0.05116950178442808	1.0296082952235802e-08	8.205713562354387e-12	1.0011201487475114	0.9977610216528033	-0.029095935424951647	-0.02908357211067475	1.3859727723394058e+16	1.7167988109589236e+16	2.1165146795339364e+16	1.8902902506970408e+68	1.856305639931139e+68	9.122553166094806e+67	89.33607094963074
59514.39700053696	0.0007202333323961448	1.1167246805041886	0.7910802345076214	1.245419410072715	0.2967028439311528	0.05115523132751959	1.029550517606112e-08	8.181436606458203e-12	1.0011202834129287	0.997760768220918	-0.029166833901061128	-0.029154380020823482	1.3893753562125064e+16	1.7195640265802986e+16	2.117656075088576e+16	1.8910450420500284e+68	1.8572012953124954e+68	9.11704459522018e+67	89.12942397331238
59717.40108373136	0.0007211636072832802	1.1169523504118561	0.7907134057542258	1.2465243310237026	0.2967549927208283	0.0511418163930271	1.0294670371780053e-08	8.159904121503005e-12	1.0011205871060729	0.9977601560773414	-0.029237759119244876	-0.02922521418921323	1.3929390106104946e+16	1.7223940652814678e+16	2.1192806732574508e+16	1.8915258416564512e+68	1.8577865676422503e+68	9.108296083519026e+67	88.92277699699403
59920.420618379954	0.0007221160894526599	1.1171785701805663	0.7903485048519862	1.2476181775493556	0.296809423139148	0.05112575642478104	1.0293169667438772e-08	8.140447041760215e-12	1.0011206641113366	0.9977600048098988	-0.029308834174169945	-0.029296197569574838	1.3965526376486256e+16	1.7248062755440566e+16	2.121341997168945e+16	1.892092034208075e+68	1.8590682229227116e+68	9.100066561503198e+67	88.72904545669556
60123.431517903235	0.00072305789238821	1.1174044223544288	0.7899841681921683	1.248723724345688	0.296862514854962	0.05111100381868469	1.0290751469563214e-08	8.122510166881648e-12	1.0011207411343706	0.9977598533312283	-0.029380008515589244	-0.029367279662173833	1.3999692530582042e+16	1.7272643915770926e+16	2.1223983854613296e+16	1.8939328700463103e+68	1.8605008936983248e+68	9.097484800053194e+67	88.52239848037719
60326.43380232312	0.0007239996761419685	1.1176291639882878	0.789621917929978	1.2498292669860818	0.29691425050572656	0.05109714877222502	1.0288080207985886e-08	8.105644824987052e-12	1.001120818119061	0.9977597026297891	-0.029451138409678175	-0.029438316917879688	1.4035898536630726e+16	1.7299577128231576e+16	2.124505012773936e+16	1.8947483408235447e+68	1.8616179665740922e+68	9.087301292145379e+67	88.30283606803894
60529.4407142157	0.0007249423176886305	1.1178523515861274	0.7892617962145327	1.2509202128470764	0.29696789944369784	0.051081333518007685	1.0284385163612907e-08	8.089536775023917e-12	1.0011206677296423	0.9977600143473099	-0.029522239391321294	-0.029509324862682696	1.407290976295129e+16	1.7328386123644646e+16	2.125891048670166e+16	1.8954491591156667e+68	1.8629032492916745e+68	9.078773899003818e+67	88.10910452774048
60732.444752886746	0.0007258841709793081	1.1180768407882824	0.7889000285946436	1.2520545516900854	0.29702030741609214	0.05106636546412651	1.0280079144633297e-08	8.074020782134882e-12	1.0011207447384654	0.9977598636531269	-0.02959341142704009	-0.029580403307442604	1.4109156546764344e+16	1.7355954550236128e+16	2.1273586560512612e+16	1.8967376088136345e+68	1.8638640604781281e+68	9.071536360507318e+67	87.85079580734254
60935.452148960336	0.0007268250969249472	1.1183011332219612	0.7885386700180347	1.2531971975749892	0.2970725303991298	0.051051473661929817	1.0275107933662966e-08	8.058978266751403e-12	1.0011208102827693	0.9977597247299366	-0.02966483559171081	-0.02965173309702254	1.4145030040182086e+16	1.7381943223210996e+16	2.128936067565933e+16	1.8977997978792541e+68	1.864555917452024e+68	9.063640709112792e+67	87.64414883102417
61138.464860555454	0.0007277617435580841	1.1185254626753431	0.7881773563542868	1.2543492277861072	0.2971242839027467	0.051036893610674636	1.0269485602157532e-08	8.044111633422203e-12	1.001120886896107	0.9977595751648078	-0.0297362903450959	-0.029723092978944987	1.4179557873270292e+16	1.7407421869879066e+16	2.1304327255890416e+16	1.899005971578497e+68	1.864715207678425e+68	9.056842648740783e+67	87.43750185470581
61341.47282179283	0.0007287093229326143	1.1187499838132346	0.7878157661241643	1.2555124450568007	0.2971766456318799	0.05102137858975107	1.0263475928790643e-08	8.028989282356142e-12	1.0011209645831203	0.9977594243789405	-0.029807189938431573	-0.029793897986562623	1.4213907788855862e+16	1.7433492167664826e+16	2.1317519270265348e+16	1.899850300910635e+68	1.8651539007498626e+68	9.049695089437324e+67	87.23085487838746
61544.48338759271	0.0007296639810220407	1.118974761673919	0.7874539073765376	1.2566863669871606	0.2972277404797744	0.051006984672968284	1.0256920409462451e-08	8.013372213490098e-12	1.0011210406988214	0.9977592752410404	-0.029877138424254258	-0.029863752714007655	1.4249073786114016e+16	1.7460821356931086e+16	2.1330335889316332e+16	1.899955930505533e+68	1.8652762164482272e+68	9.039712224834681e+67	87.0242079020691
61747.488283543695	0.0007306172306790548	1.1192016186288956	0.7870883895704756	1.2579125532553403	0.29727962765041593	0.05099141334604645	1.0249453554484553e-08	7.997226780928202e-12	1.0011211491849268	0.9977587953908217	-0.029946232833761154	-0.029932754076575363	1.4284629743749928e+16	1.7487642980516748e+16	2.134497059505969e+16	1.8996805700312074e+68	1.8650376813321776e+68	9.028542076446652e+67	86.76589918167114
61950.50398977949	0.0007315645981585695	1.119426233871219	0.7867268194993332	1.2591123125099184	0.29733223572710904	0.05097503123023203	1.0241488646976802e-08	7.980846397796528e-12	1.0011212666857776	0.997758604996823	-0.030015314145390996	-0.03000174192860509	1.4319910544455474e+16	1.7514522925822574e+16	2.1360732017002764e+16	1.8994032760325437e+68	1.8646142421101827e+68	9.017095889840386e+67	86.55925220535279
62153.5139464652	0.000732516700772991	1.1196507000698919	0.7863658105616903	1.2603285279629062	0.29738371681293096	0.05095952812502854	1.0233069157189711e-08	7.964268696311005e-12	1.0011213029956993	0.9977584958485642	-0.03008475859801297	-0.030071092000632876	1.4354853381197296e+16	1.7540208152481788e+16	2.1376828222698932e+16	1.8994129621034024e+68	1.8645404993662305e+68	9.006829397152306e+67	86.35260522903442
62356.524524927445	0.0007334780094445596	1.119876203820153	0.7860040698328612	1.2615778281981762	0.2974353986869982	0.05094369432036915	1.0224623044916661e-08	7.947374388547644e-12	1.0011216317126064	0.997758093381996	-0.030154179452386465	-0.030140418054394328	1.4388937634817334e+16	1.7571489937964014e+16	2.139015543810447e+16	1.8998861198715764e+68	1.8646146144724482e+68	8.998499153545693e+67	86.08138107261658
62559.52782442023	0.0007344238536406234	1.1200992503903269	0.7856451921834327	1.2628068791130322	0.2974865050046632	0.050928419416647865	1.0215875786717018e-08	7.930014937652642e-12	1.0011217350506854	0.9977579143222396	-0.030223621502018978	-0.030209764849573106	1.442418009067949e+16	1.7599178529570296e+16	2.1402235413302676e+16	1.8995469150104433e+68	1.8642477943883e+68	8.987196125788993e+67	85.88764953231811
62762.537712321355	0.0007353832324353692	1.1203223041838555	0.7852865459965873	1.2640512148189902	0.2975378117675752	0.05091268729033897	1.02070830457786e-08	7.912253423952264e-12	1.0011218121681589	0.9977577647586946	-0.03029326252831876	-0.030279309909800455	1.4460296765011094e+16	1.7625586061169478e+16	2.141819150073121e+16	1.8984103291983197e+68	1.8629226446838395e+68	8.973657308968119e+67	85.62934081192016
62965.54867046467	0.0007363364746222164	1.1205450799046837	0.7849283789688739	1.2652998336298698	0.2975885610076363	0.05089756663946174	1.0197420079142034e-08	7.893682521250337e-12	1.0011218893145566	0.9977576151738785	-0.030362580816596114	-0.03034853223801087	1.4494129208121418e+16	1.76529037450971e+16	2.1432826946768164e+16	1.8983085884763025e+68	1.8624494116358628e+68	8.963789295921636e+67	85.4226938356018
63168.55425655388	0.0007372953925962342	1.1207673772759272	0.7845711004716059	1.2665625311508888	0.29763992707490533	0.050881622386667345	1.0187513432266597e-08	7.87426228109857e-12	1.0011219662289506	0.9977574662357684	-0.030431498526545756	-0.03041735410752593	1.4528943721031076e+16	1.76802918359844e+16	2.1444140530916732e+16	1.897658746327344e+68	1.8616285109470415e+68	8.951812386812315e+67	85.21604685928344
63371.565460308	0.0007382470250338311	1.1209892265622379	0.784214584446259	1.2678301157645542	0.297689678283161	0.050867227896167926	1.0176855578988737e-08	7.853419068515112e-12	1.001122043044633	0.9977573177280115	-0.030498875803755123	-0.030484637266268	1.456377241224843e+16	1.7705009890445868e+16	2.1460114105651428e+16	1.896216047997761e+68	1.860091139178841e+68	8.937867244916325e+67	84.99648444694519
63574.57384641042	0.000739198393016737	1.121210033300664	0.7838598946282033	1.2691052344637872	0.2977403785282242	0.05085186382599352	1.0166055360848669e-08	7.83135666941584e-12	1.0011221196205011	0.997757170121926	-0.030566222681567203	-0.030551889652051724	1.4597331279044714e+16	1.7733535554977266e+16	2.147109919615095e+16	1.8956821486198866e+68	1.8592592227314197e+68	8.926873447206996e+67	84.73817572654724
63777.592091106875	0.0007401594378401369	1.1214284925911988	0.7835082986037757	1.2703453546802441	0.29779219825261527	0.05083503368990018	1.0154589014714612e-08	7.80789915659161e-12	1.0011219068460149	0.9977575950407406	-0.030633322834749985	-0.030618895261459785	1.463255018685468e+16	1.7759641493677564e+16	2.148528373992403e+16	1.8934803012472717e+68	1.8571657924519974e+68	8.911045755194053e+67	84.59610593032836
63980.603275030546	0.000741091084094002	1.1216517052213772	0.783150855472358	1.2716965566782872	0.2978423547929763	0.050819821302195436	1.014241772323332e-08	7.782645072600825e-12	1.001122343300276	0.9977567378730046	-0.030700906169074893	-0.030686382914490273	1.466599903101783e+16	1.7785444545948342e+16	2.1499629826718684e+16	1.8920964974172216e+68	1.855914207404441e+68	8.89817657994402e+67	84.38945895401001
64183.6086078301	0.0007420557595267224	1.1218676886026355	0.7828031844206547	1.272755548008916	0.2978920807954656	0.05080447688530787	1.0129501902310647e-08	7.755245089008494e-12	1.001122059326993	0.9977573028904146	-0.030768340461853352	-0.030753721358463253	1.4699499277150822e+16	1.781354552442677e+16	2.1509427563821652e+16	1.8909540102819512e+68	1.853933118403954e+68	8.885469552196802e+67	84.16989654167175
64386.61988019664	0.000743006206519492	1.122089357578373	0.7824469576111579	1.273572459027808	0.2979432138895669	0.050786701585115925	1.011501175982607e-08	7.72687738304394e-12	1.0011226747935358	0.9977562521617179	-0.03083612615977865	-0.030821410231465216	1.4733419635117016e+16	1.7839886836956802e+16	2.152111093234334e+16	1.8885177781907358e+68	1.8515681420840634e+68	8.870239402912167e+67	84.01491130943297
64589.62267773852	0.0007439619268706271	1.1223076947614652	0.7820965184571667	1.2743165359159203	0.29799569685005184	0.05076755321832283	1.0099789617463034e-08	7.69816567112085e-12	1.0011227499075561	0.9977561079397386	-0.03090272422359509	-0.03088791278279832	1.4766394977574712e+16	1.786534488389701e+16	2.153275879500813e+16	1.885987734962316e+68	1.8492231507516065e+68	8.855108237203649e+67	83.92450325729371
64792.633089381714	0.0007449083983656878	1.1225251214930119	0.7817476542467858	1.275015589633093	0.2980470100917616	0.05074923904827272	1.0083988387926906e-08	7.669597494915852e-12	1.0011228247404287	0.997755964532761	-0.030968825225385795	-0.030953918577454442	1.4798861420708484e+16	1.7890615262116336e+16	2.154717271760078e+16	1.883506350149543e+68	1.8468849695384771e+68	8.8397951286077e+67	83.75660258903503
64995.64963239372	0.0007458917554490866	1.1227398286121175	0.7814033272204325	1.2756654574953286	0.29809923237759134	0.05073004059442368	1.0067992583810622e-08	7.641650212322377e-12	1.0011223612329023	0.9977567260682587	-0.031034644445780895	-0.03101964262455429	1.483130648921958e+16	1.791607672742703e+16	2.1558965041516856e+16	1.878878618498511e+68	1.8429368752720942e+68	8.820535185137299e+67	83.66619453689576
65198.66040212485	0.000746828918124988	1.1229575675076935	0.7810533072057536	1.276428964084069	0.2981492618280199	0.0507131049311236	1.0051886593508961e-08	7.61446173854956e-12	1.0011229030439748	0.9977557485096871	-0.031100094017031846	-0.03108499709614816	1.486287937809362e+16	1.7940975575787914e+16	2.1570872895740016e+16	1.875194128874195e+68	1.8396670114830715e+68	8.803120059513995e+67	83.60161735679625
65401.669796593866	0.0007477768047556002	1.1231723405214629	0.7807091737773949	1.2771715784331592	0.29820152742350414	0.050693681135129905	1.0036318638247639e-08	7.588163402696516e-12	1.0011230491790775	0.997755536316619	-0.03116540877946473	-0.031150216579072885	1.4890778264787554e+16	1.7960622458851154e+16	2.157933683554382e+16	1.8707589783765825e+68	1.836104351274757e+68	8.789795289188439e+67	83.54995561271667
65604.68726875637	0.0007487210513246349	1.1233832383136917	0.7803714933233391	1.277860303603181	0.2982519992145161	0.050676053218385725	1.0019881311680684e-08	7.56271924920603e-12	1.0011226025241304	0.997756284468387	-0.031230498663130015	-0.031215211149704786	1.4920483794316142e+16	1.7980389716411774e+16	2.1587903025618188e+16	1.8658582857771292e+68	1.8314308984509564e+68	8.7691799504418e+67	83.56287104873657
65807.70346057919	0.0007496685308255356	1.123596241555035	0.7800298708669763	1.278609960612559	0.29830337009398694	0.05065749848241576	1.0003558386193573e-08	7.5380083577647e-12	1.0011226772008974	0.9977561434959272	-0.03129519070668121	-0.031279808037166755	1.4952491644484314e+16	1.80153461514924e+16	2.1606121342674468e+16	1.8588311018874105e+68	1.825656304532369e+68	8.750992298009754e+67	83.61453279281616
66010.70602839053	0.0007506085170845132	1.1238079522373328	0.7796904399426672	1.2793715363293299	0.2983536408571886	0.05063986468605264	9.986865522003188e-09	7.51397344438671e-12	1.001122751942018	0.9977560034547048	-0.03135947353093086	-0.03134399591717633	1.4980723257140052e+16	1.803785943644428e+16	2.161480982661446e+16	1.853160211022441e+68	1.8207062537780625e+68	8.732560386796389e+67	83.71785628097534
66213.71221350593	0.0007515515331467162	1.1240188068117412	0.7793523577271352	1.2801371142277693	0.2984047516112945	0.050621478820458365	9.969540751444358e-09	7.490510916472217e-12	1.0011228264349639	0.9977558638947011	-0.03142322037862035	-0.031407648227487234	1.5006577882535826e+16	1.8051710466691428e+16	2.1621656072545404e+16	1.8458404696595595e+68	1.8146288968967994e+68	8.71129368117947e+67	83.85992607719422
66416.72026189748	0.000752494787545911	1.1242291608776618	0.7790150802426596	1.2809047798156492	0.2984542736250062	0.05060467883238764	9.951763325540094e-09	7.467541161694494e-12	1.0011229008707367	0.9977557244203695	-0.03148635739225473	-0.03147069122968033	1.5035623501512306e+16	1.8072382819190164e+16	2.1631959246366356e+16	1.837794866442572e+68	1.8078084400734204e+68	8.691173241010515e+67	84.16989654167175
66619.73150546484	0.0007534212173424096	1.124436310146184	0.7786830672481311	1.2816876219900308	0.29850432966224705	0.05058721921033214	9.933104605442649e-09	7.44506019039804e-12	1.0011229575317997	0.997755604622815	-0.0315490067264579	-0.031533246906694554	1.5053778057491862e+16	1.808542364472007e+16	2.1638402610759404e+16	1.8283261986772866e+68	1.7998985828277345e+68	8.667029877819405e+67	84.54444418624878
66822.74050308474	0.0007543376496613173	1.1246423416555917	0.7783528982692836	1.2824771897910925	0.29855413267409764	0.05057015085262607	9.913628160132132e-09	7.423079589681348e-12	1.0011230314050854	0.9977554683014059	-0.03161139520562378	-0.03159554174758678	1.508086640846707e+16	1.81116829973969e+16	2.1650019216024172e+16	1.8172008849134998e+68	1.7916731535589347e+68	8.644776078121313e+67	84.99648444694519
67025.746348938	0.0007552653613216249	1.1248495648212629	0.7780211814756611	1.2833256029388305	0.29860549680452086	0.05055152419222055	9.893679719625952e-09	7.401557811000427e-12	1.0011233973970222	0.9977547539652786	-0.03167351569137755	-0.031657568611145104	1.5099435751830606e+16	1.8124547579947544e+16	2.1655278351034176e+16	1.806154394001483e+68	1.782485355286883e+68	8.622782303700039e+67	85.66808711997986
67228.76365057082	0.0007561762190428797	1.1250515771999705	0.7776965020797365	1.284120997542804	0.29865493628013046	0.05053472546829064	9.873269742363556e-09	7.380503835363257e-12	1.001123145427787	0.9977549481063023	-0.031735515935552155	-0.03171947508726095	1.511796009976895e+16	1.813875251669396e+16	2.1662040636177644e+16	1.7924234848671697e+68	1.7713234457673335e+68	8.596937438255916e+67	86.45592871719361
67431.7732471865	0.0007570862415026852	1.1252523313773344	0.7773746245155856	1.2849375080933192	0.2987033052167074	0.05051913452452977	9.852961792474585e-09	7.359780556279967e-12	1.0011233031668056	0.9977547301444114	-0.0317970796650338	-0.031780945319939864	1.513218253543201e+16	1.8153257610700004e+16	2.1669758181996348e+16	1.776505922283088e+68	1.7588617366445124e+68	8.570032195759271e+67	87.33417836654664
67634.78210025012	0.000757985911321127	1.1254482630884164	0.7770609249608645	1.2857393299243802	0.2987535242991833	0.05050173701797505	9.832225966398392e-09	7.339340018980602e-12	1.00112330406619	0.9977549732522718	-0.03185825239953599	-0.031842024802619565	1.5158272368427114e+16	1.816777879295204e+16	2.1674594576123556e+16	1.7588262014338412e+68	1.7441236960274467e+68	8.542591843339778e+67	88.31575150405884
67837.78615259757	0.0007588671803140634	1.125645715636864	0.7767448408918293	1.2866125629595466	0.2988010305249088	0.050486881874364266	9.81115597966332e-09	7.319101141603622e-12	1.0011236213317505	0.997754356091156	-0.03191898537348543	-0.03190266482001329	1.5159408430517366e+16	1.817303152791059e+16	2.167968873293633e+16	1.7391691721607446e+68	1.7294389290905714e+68	8.513422048652748e+67	89.24566289749146
68040.79436245446	0.0007597548484757417	1.1258379332854278	0.7764362681117267	1.2874161446961445	0.2988494855911925	0.05047092632672395	9.789768143743356e-09	7.29913871089198e-12	1.0011234024319404	0.9977548014907212	-0.03197964732676175	-0.03196323360705003	1.5165063490287856e+16	1.817677632668988e+16	2.1682430204625344e+16	1.7174358726842308e+68	1.7123255882913098e+68	8.482758514945011e+67	90.21432059898376
68243.81371887636	0.0007606539880145854	1.126026154288341	0.776133083301378	1.2881555848225352	0.2988995112522581	0.050453801259127205	9.767899917169219e-09	7.279324798796275e-12	1.0011231645506407	0.9977552774966484	-0.03203974337718594	-0.03202323701312286	1.5163157186636378e+16	1.817511129554599e+16	2.1683671108924276e+16	1.6942730969826243e+68	1.693473484575896e+68	8.45128629360619e+67	91.0925702483368
68446.82985271636	0.0007615181920399739	1.1262202358169728	0.7758232423228688	1.2890743791528536	0.2989475599414103	0.05043849692801314	9.744917439116747e-09	7.25947143763073e-12	1.0011235288927427	0.9977545875381639	-0.03209887932529211	-0.032082281417983936	1.5158845001577398e+16	1.817183263137616e+16	2.168381683001062e+16	1.670327289675838e+68	1.673664644333663e+68	8.417329691735019e+67	91.88041184555054
68649.84869797692	0.0007623735663867132	1.1264085077987118	0.7755211583912159	1.2899402955069588	0.29899479592448447	0.050424002270031805	9.721026432736885e-09	7.239620261320379e-12	1.0011235629297939	0.9977544955414555	-0.032157408270009055	-0.032140719448382954	1.5155586613499e+16	1.8169974087267932e+16	2.1682955303803124e+16	1.6472702678291679e+68	1.6549406066495827e+68	8.382518526123828e+67	92.55201451858521
68852.85894657887	0.0007632451071450399	1.1265952285712562	0.7752211729443683	1.2907683281694735	0.2990420882746397	0.05040956944649295	9.697024133075174e-09	7.219966933440981e-12	1.0011233659146803	0.9977549141184572	-0.03221591949053378	-0.0321991394666188	1.5157536403615086e+16	1.817992600430453e+16	2.16839272245254e+16	1.6260331574853857e+68	1.6375859976895598e+68	8.348268234241014e+67	93.1073782674408
69055.86772873148	0.0007640907767716814	1.126784083476749	0.7749185553815539	1.291697263220638	0.2990906749719603	0.05039378974340048	9.67280742603259e-09	7.2007165498795395e-12	1.0011234765664645	0.9977544596339942	-0.03227499731507979	-0.03225812484865737	1.5163401696123388e+16	1.818056985594781e+16	2.168445996734122e+16	1.6061485434386575e+68	1.6208927290598902e+68	8.313017620521937e+67	93.48192591201781
69258.8815759719	0.0007649369582314593	1.126969596637048	0.7746213809478864	1.2925951269925646	0.2991375027196727	0.050379699306655056	9.64799508708362e-09	7.181776360805517e-12	1.0011235841313937	0.9977542910552849	-0.03233427429911113	-0.03231730873840992	1.5173408778397818e+16	1.8185166587136084e+16	2.168368053384101e+16	1.587942825559722e+68	1.6051221383003458e+68	8.278378754692932e+67	93.79189637649536
69461.88864253399	0.0007657795645278902	1.1271545404192729	0.7743252403218659	1.2935020427849993	0.2991841426204891	0.05036592041664066	9.622816857869543e-09	7.163129135425344e-12	1.001123626011747	0.997754186055488	-0.03239365122076231	-0.032376592070889956	1.518405561208671e+16	1.819012626577344e+16	2.1682705041657084e+16	1.5708602595380912e+68	1.590053243525257e+68	8.24211870946698e+67	93.88230442863465
69664.89159142491	0.0007666257503623125	1.1273370915673884	0.7740330477701337	1.2943853536384273	0.29923115561224717	0.050351831669793935	9.597424626978318e-09	7.144651687969374e-12	1.0011236644701955	0.997754367341939	-0.03245279853189049	-0.03243564581367742	1.519748505937861e+16	1.8199178687190148e+16	2.1682722941126124e+16	1.5557428024707936e+68	1.5766252589300953e+68	8.206359062770851e+67	93.89521986465454
69867.89421691925	0.000767449317325603	1.1275210280404204	0.7737383460384547	1.295348446477638	0.2992789865244182	0.050336835794380225	9.5719860909832e-09	7.126313547892033e-12	1.0011238094086812	0.9977538762847848	-0.03251175271743073	-0.032494506389464856	1.5216326758062848e+16	1.821180468607735e+16	2.1682451922486956e+16	1.5426107665757102e+68	1.5645033229212848e+68	8.170986231336066e+67	93.79189637649536
70070.90072308842	0.0007682770494616273	1.1277028208272897	0.7734473226915991	1.2962816016909222	0.2993246884939267	0.05032399666948839	9.546303684370478e-09	7.10808417290312e-12	1.0011238850320257	0.9977537364163277	-0.03257063200687727	-0.03255329185378883	1.5238441254293362e+16	1.822627944978964e+16	2.1682142941934824e+16	1.530031891382043e+68	1.5522460880048262e+68	8.132888010306631e+67	93.52067222007751
70273.90243164553	0.0007691407299094102	1.1278734208197605	0.7731745081154633	1.2970016605442898	0.299371686668681	0.050309991589086375	9.520359094879627e-09	7.089860816279541e-12	1.0011238869775854	0.9977539556093453	-0.032629406519943394	-0.03261197237529785	1.5261247064387786e+16	1.8243454918144596e+16	2.16833191090292e+16	1.519944833872386e+68	1.5426734549958713e+68	8.097679177418225e+67	93.15904001152039
70476.91186588023	0.0007699678421860976	1.1280531517975643	0.772887292699915	1.2979445145522792	0.2994183235276518	0.050296382479063234	9.494879981099093e-09	7.0716944612724824e-12	1.0011238901485566	0.9977540469931431	-0.032688486175579776	-0.03267095720990058	1.5284720624262664e+16	1.8259518862336544e+16	2.1679912793948684e+16	1.5110129853768275e+68	1.53377860094352e+68	8.063850291980793e+67	92.75866149490356
70679.9145256257	0.0007707916543545986	1.1282334709096298	0.7725983202319747	1.2989232489098346	0.2994648789650898	0.05028278195878889	9.469403895885445e-09	7.053338133680064e-12	1.0011240586145684	0.9977536332460495	-0.032747433976478516	-0.032729810047994315	1.5314749156260106e+16	1.828135052523583e+16	2.1681346412742548e+16	1.502672159700638e+68	1.5250839882831462e+68	8.02701422280244e+67	92.17746687400818
70882.92445583429	0.0007716009692276997	1.1284189361809709	0.7723035846322693	1.299985824814053	0.2995112793457432	0.050269673076541656	9.44451443955535e-09	7.034881662933768e-12	1.0011244211728372	0.9977529484346764	-0.03280666664589071	-0.03278894693741044	1.5345966944742306e+16	1.830420958269441e+16	2.168140217056099e+16	1.4958787390158666e+68	1.5178991401235878e+68	7.992429713787088e+67	91.570441381073
71085.93287112997	0.000772386763641207	1.1285927640887023	0.7720250193856107	1.3009689277344227	0.2995566905594263	0.050256911447502835	9.417914998209051e-09	7.0162658207310816e-12	1.0011244988556496	0.9977527986497507	-0.03286595544784408	-0.03284813954218961	1.538066323522135e+16	1.8330524978319124e+16	2.16832160078507e+16	1.4902824610478836e+68	1.511488135422929e+68	7.956140656353332e+67	90.88592327201845
71288.93740777732	0.0007731441157792511	1.1287717773027883	0.7717425465491208	1.3020922525224907	0.29960133234111314	0.05024546076159245	9.39195662252733e-09	6.997536146155625e-12	1.001125090368579	0.997751837867216	-0.032925266312380616	-0.03290735378955238	1.5417958924536878e+16	1.835888262343807e+16	2.168357061818179e+16	1.4863069531268213e+68	1.50652843373694e+68	7.921739425618542e+67	90.12391254684448


==> plotdata/ccsn_s15_nulib_weakhubcon/point_data_working_lv12_weakhubcon_sssg.csv <==
t	rho_c	psi_c	alp_c	ent_c	Ye_c	Ynue_c	Yanue_c	rho	psi	alp	W_vel1	vel1	eps_rms_fluid1	eps_rms_fluid2	eps_rms_fluid3	eps_av_fluid1	eps_av_fluid2	eps_av_fluid3	lum_fluid1	lum_fluid2	lum_fluid3	eps_rms_euler1	eps_rms_euler2	eps_rms_euler3	eps_av_euler1	eps_av_euler2	eps_av_euler3	lum_euler1	lum_euler2	lum_euler3	r_sh	r_pns
-38827.13395198074	1.5652744960968384e-08	1.0028591980527675	0.994298487973663	0.7709249142732066	0.4217090576265827	0.0	0.0	9.652397083810155e-11	1.0010720755462452	0.9978583346539687	-0.00295549944588214	-0.002955486482414673	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
-38624.13224398073	1.542670462589295e-08	1.0028606233562385	0.9942956486135541	0.771689952336347	0.4217528102299473	9.488627800717214e-06	1.32866859224181e-12	9.641852549165655e-11	1.0010713075296653	0.9978598650993261	-0.0029674700224942186	-0.002967456900912165	4528398066961736.0	4685179473809781.0	2860806001203870.5	65495954.19130923	67325411.72207649	51267808.79629991	4.938272119008555e+62	6.475838255914695e+58	4.0784718453244174e+60	4530603885552749.0	4685083030246386.0	2860156983687762.5	65512401.03370267	67324810.50177407	51262351.12516358	4.846690132995273e+62	6.46372389436382e+58	4.042343727859923e+60	0.0	0.0
-38421.13053598074	1.522192435251998e-08	1.0028633236063094	0.9942902781232553	0.7721459625851737	0.4217620357173824	1.0158644287415377e-05	5.5682050632473375e-11	9.633927437899731e-11	1.0010713957664399	0.9978596873286152	-0.0029972268339257687	-0.0029972133136325334	4267797956597778.5	5013534311067540.0	3205225899816134.0	62838078.08819617	69355260.48419106	54025404.06983697	4.6330135227045214e+63	1.9498703225557338e+60	2.1510557896941818e+61	4269889038085009.0	5013478880244213.0	3204189771831479.0	62854298.28635774	69354914.43742314	54016624.07083926	4.610139165596201e+63	1.9463210952389014e+60	2.142942035394674e+61	0.0	0.0
-38218.128827980734	1.5148533693116253e-08	1.0028661618924832	0.9942846353448204	0.7722918679232459	0.42176251248127	1.0009112096042706e-05	1.9019967567418257e-11	9.609143390029194e-11	1.001071485813439	0.9978595081823647	-0.003017856877214732	-0.003017843075809481	4077336969588126.5	5010108539818401.0	3269757223695624.0	61455283.628550485	69334582.26942055	54525639.94557229	5.370371317508212e+64	2.415604732449237e+60	3.205177520474008e+61	4077872326182011.5	5010052285176887.0	3268796176750280.0	61459488.20845312	69334229.74176422	54517453.25311805	5.359078778760642e+64	2.4109863695109706e+60	3.1946728135473184e+61	0.0	0.0
-38015.12711998074	1.5182543571532726e-08	1.0028691788360138	0.9942786396107804	0.7724771978451527	0.42175949552737707	9.984742662191926e-06	7.588060401512804e-11	9.59098066270619e-11	1.00107157882341	0.9978593253775363	-0.0030218756370758945	-0.0030218617804559458	3855867952785172.0	5046301532795934.0	3381779352351955.0	59449277.657843955	69555644.18924627	55332819.79282999	1.4452338381407658e+65	3.327357091640545e+60	4.0633927236931166e+61	3855889265989327.0	5046241704436970.0	3380778070996026.5	59449594.43818752	69555270.21577904	55324397.299530536	1.4425708392694893e+65	3.321001304653577e+60	4.051138452569401e+61	0.0	0.0
-37812.125411980734	1.5316784449204142e-08	1.002872370989754	0.9942722934726284	0.772606676051465	0.42175429468405795	9.970236085149984e-06	3.779601112625635e-11	9.594952615869006e-11	1.0010716683267886	0.9978591478123703	-0.003042380096694813	-0.003042365956087175	3885421493010108.0	5059084512016347.0	3431233251451474.0	59658285.54039152	69633987.23738092	55692852.92494592	2.0656922774870027e+65	3.8439143116191984e+60	4.651956027038961e+61	3885437112406011.5	5059026262670123.0	3430243053484243.0	59658484.97434951	69633622.81837626	55684554.74104332	2.0618446205181387e+65	3.836408326758488e+60	4.638322077740756e+61	0.0	0.0
-37609.12370398074	1.5472446409913397e-08	1.0028757203758794	0.9942656324784743	0.772679954839661	0.4217473876129063	9.996593350960942e-06	3.520228625640804e-11	9.581970575381166e-11	1.0010717556443272	0.997858972647456	-0.003049763306862106	-0.0030497490630511923	3899702317859985.5	5068824054992557.0	3455804673244736.5	59788853.51117564	69695036.5047678	55886090.33044762	2.0958280249705365e+65	4.331776014364993e+60	5.1466578706036e+61	3899728055075640.0	5068767498070003.0	3454846662519364.0	59789154.901779085	69694682.04138921	55878058.602399744	2.091889586651817e+65	4.32326636088993e+60	5.1319793625094806e+61	0.0	0.0
-37406.121995980735	1.56080960949911e-08	1.0028792015471328	0.994258708876777	0.7727943062774799	0.4217390709502832	1.0055939879444744e-05	3.5577035666560454e-11	9.55657019518435e-11	1.0010718424715097	0.997858797950549	-0.003059666947398169	-0.003059652564368018	3909394851016341.0	5068768793315087.0	3465094745553673.5	59868106.90841211	69699459.85401389	55994553.408652276	2.081248797785265e+65	5.012085934627904e+60	5.695187846300887e+61	3909420883003551.5	5068717236529016.0	3464189528223801.5	59868416.20447892	69699135.12694703	55986922.82404981	2.0772946230186902e+65	5.0021772813144876e+60	5.679337059312925e+61	0.0	0.0
-37203.12028798074	1.5703521248085454e-08	1.0028824315703126	0.9942522855916198	0.7729081508401529	0.421729624409613	1.015147175075972e-05	3.694377852285414e-11	9.539525431563854e-11	1.0010719214319705	0.9978586398143999	-0.0030768981558462216	-0.003076883528437629	3913231735013581.5	5052540780152501.0	3426971090755738.0	59894494.826193586	69597123.1002049	55721104.1885541	2.0877139204297111e+65	5.388851812556782e+60	6.24812996843106e+61	3913257834141957.0	5052494700860943.0	3426167562179966.5	59894805.46900768	69596833.73196518	55714305.9724959	2.0836758564811452e+65	5.378007074366654e+60	6.231005744750539e+61	0.0	0.0
-37000.118579980735	1.5792310300539773e-08	1.002885763634849	0.9942456618802648	0.772969342235795	0.4217192847139636	1.0254516779290234e-05	3.77314676895902e-11	9.534523040979727e-11	1.0010716435200708	0.997859197244293	-0.0030973277777306073	-0.0030973128570371796	3916399086919551.5	5053516225491898.0	3395323912106006.0	59916740.916270636	69602603.29383917	55455905.52215537	2.104024098756082e+65	5.500695270205627e+60	6.613962070269262e+61	3916425066523271.0	5053468337925858.0	3394596295369245.5	59917050.93887449	69602303.29107063	55449777.10658273	2.099866112597557e+65	5.489374654582473e+60	6.595898518992876e+61	0.0	0.0
-36797.11687198074	1.591497853323952e-08	1.0028895421450907	0.9942381477592902	0.7730142560402851	0.4217081416751131	1.0339050935704494e-05	4.1361463923696374e-11	9.525982073162861e-11	1.0010717312960993	0.9978590212786242	-0.0030931908667919485	-0.0030931760057991736	3920407174027354.0	5068149571241466.0	3422828625936170.0	59947872.516910516	69691696.71355924	55652294.60191513	2.1246824280581037e+65	5.1530549460825655e+60	6.103475141665628e+61	3920432626348081.0	5068098782773708.0	3422060137319715.5	59948177.29762514	69691379.06380276	55645861.02446442	2.1205029759605434e+65	5.142471480537141e+60	6.086583666928905e+61	0.0	0.0
-36594.115163980736	1.6061432361318933e-08	1.0028934032757582	0.9942304691959417	0.7731139375538542	0.4216961801297968	1.0410017635851052e-05	4.3520900710197756e-11	9.508954624319847e-11	1.0010718201750326	0.9978588428773436	-0.0030713074341906393	-0.0030712928863767387	3924751825455742.5	5071823590851177.0	3440471897746070.0	59982044.34164506	69714849.54819962	55794192.708653376	2.146512265178341e+65	5.195977083477566e+60	5.957406569372781e+61	3924776623473848.0	5071774424929202.0	3439679632927985.5	59982342.29544503	69714541.92754853	55787556.14817027	2.1423863633178887e+65	5.185553891074331e+60	5.941126523237322e+61	0.0	0.0
-36391.11345598074	1.6180629754396013e-08	1.0028973190807036	0.9942226828729599	0.7732312186868375	0.42168343935143654	1.0500280998004582e-05	4.001561127369973e-11	9.530946123569815e-11	1.0010719083722348	0.9978586666345177	-0.0031592954522555233	-0.003159279617966619	3929359778923359.5	5071995973813077.0	3445514348282826.5	60018075.16562997	69716025.88869937	55834754.53488654	2.1694714663362045e+65	5.290511179928935e+60	5.954689036114727e+61	3929384571273528.0	5071945913135075.0	3444664024048993.5	60018375.12188135	69715712.26170546	55827603.98058212	2.1649177200597963e+65	5.2789580295143165e+60	5.937149040438373e+61	0.0	0.0
-36188.111747980736	1.624113913233646e-08	1.0029012765097156	0.9942148146272536	0.7733099107477553	0.421670087027372	1.0629696723604258e-05	4.000985865498649e-11	9.571862572004293e-11	1.0010719970154895	0.9978584901515386	-0.003355954225963273	-0.003355935246861353	3934230321899692.0	5073285561336977.0	3447756998130534.0	60055910.18275316	69724466.36812133	55855201.0769737	2.1935619518815054e+65	5.390123818514834e+60	6.007964107976166e+61	3934255776581136.5	5073231627344854.0	3446847957723195.5	60056221.06485641	69724127.80070193	55847546.223211184	2.18808867751435e+65	5.376194596495701e+60	5.987606157350064e+61	0.0	0.0
-35985.11003998074	1.625868060483511e-08	1.0029052815034647	0.9942068520102794	0.7734230057048266	0.4216563247109892	1.0788594436945013e-05	4.0762108775750644e-11	9.540355582089735e-11	1.0010720871802936	0.9978583106888519	-0.0034630587322610484	-0.003463037877411498	3939111451126478.5	5074835499965157.0	3450010157200700.5	60093822.43967014	69734419.05754125	55876459.13789807	2.218018912369561e+65	5.482340656956021e+60	6.062223199136669e+61	3939136930410829.0	5074779633162822.0	3449074547333105.0	60094136.1814556	69734068.01107939	55868576.75355397	2.212007076965108e+65	5.466980993140184e+60	6.040257821944915e+61	0.0	0.0
-35782.10833198074	1.626884893277155e-08	1.0029093530816042	0.9941987567042881	0.7735578691513232	0.42164228308639434	1.0957140951035632e-05	4.148542928496626e-11	9.469741955781967e-11	1.0010721785179428	0.9978581284908389	-0.003481936960280892	-0.0034819157625039644	3944003623328253.5	5075717551840799.0	3450304017137646.5	60131853.7369221	69739808.6915054	55878590.13373698	2.242877677932938e+65	5.563932596678566e+60	6.110103499144662e+61	3944028600877661.5	5075662144962151.0	3449369438351333.5	60132163.20265064	69739460.69005382	55870719.21410245	2.236714903516572e+65	5.548136576527284e+60	6.087757516272798e+61	0.0	0.0
-35579.10662398074	1.6299865140817064e-08	1.0029130190592375	0.994191467016338	0.7736585461260762	0.4216279879858112	1.111961512987459e-05	4.207952961458245e-11	9.409791610088835e-11	1.0010721885451694	0.9978581079654478	-0.0034575281891489774	-0.003457507434047217	3948963754727432.0	5078449064967066.0	3450521227780563.0	60170444.943618126	69756501.80949612	55877207.6534591	2.2683444998495686e+65	5.611030207852043e+60	6.1403112768855e+61	3948987939664534.0	5078394354775194.0	3449596897228330.5	60170746.39312125	69756158.45855793	55869427.47600024	2.2622246380053714e+65	5.59538314976419e+60	6.118237182041933e+61	0.0	0.0
-35376.10491598074	1.6365175861946128e-08	1.002917267268408	0.9941830200842448	0.7737352230835478	0.4216133808274642	1.1270006727453632e-05	4.2702727564740725e-11	9.429388054772705e-11	1.0010722797090486	0.9978579256097819	-0.0035601709685809594	-0.003560148309610977	3954187070366411.0	5083130082104060.0	3452975733995350.5	60211020.92150298	69785464.56838107	55893530.34494549	2.2952781903182806e+65	5.6408851585388944e+60	6.151991882078096e+61	3954211108470312.0	5083072642989849.0	3452023477736746.5	60211323.51066504	69785103.87741806	55885520.05712902	2.2886124477621273e+65	5.623976431356764e+60	6.128469878247013e+61	0.0	0.0
-35173.103207980734	1.6456805997267145e-08	1.002921621872636	0.9941743623043479	0.7738318154234624	0.42159838045055803	1.140765314037699e-05	4.304853096755218e-11	9.413267564326322e-11	1.0010723708182936	0.9978577439687885	-0.003587869159573341	-0.003587845967611631	3959502295015940.0	5085653739248806.0	3456206909745215.0	60252281.454624526	69801086.50913684	55917889.567170285	2.3228305872820078e+65	5.706642270009126e+60	6.163766999476605e+61	3959525776749778.0	5085596310642744.0	3455245166563633.5	60252579.49897488	69800725.86203846	55909801.33747173	2.315957112957295e+65	5.689222395825356e+60	6.139838519071318e+61	0.0	0.0
-34970.10149998074	1.6558191152704056e-08	1.002926082213783	0.9941654948505442	0.7739051696279775	0.42158294084123155	1.1547001652378644e-05	4.317502845779957e-11	9.380756267604532e-11	1.001072461900817	0.9978575628722192	-0.003609787798880918	-0.0036097641792656823	3964948071518934.0	5087675255822246.0	3459156545497302.5	60294554.78947816	69813538.6838129	55940608.93120186	2.351380895098684e+65	5.780203991309822e+60	6.182588163774708e+61	3964970963937466.5	5087618058248816.0	3458186878448527.0	60294847.79061187	69813179.55875872	55932454.538683884	2.3443210950248236e+65	5.762309306812308e+60	6.158307932784132e+61	0.0	0.0
-34767.099791980734	1.666034368491086e-08	1.0029306440326313	0.9941564260137494	0.7739747346310453	0.42156705101864334	1.1691503820663412e-05	4.349703771337485e-11	9.350454177611042e-11	1.0010725531302465	0.9978573818052984	-0.0036237783885055457	-0.0036237544931873706	3970501419871912.0	5089956487604719.0	3461818823014970.0	60337694.6291688	69827587.74973448	55961085.8466555	2.380915175317816e+65	5.852536368880554e+60	6.204947618733017e+61	3970523667998875.0	5089899557914169.0	3460844193361820.5	60337981.86880547	69827230.43618016	55952890.207950026	2.3737016960417314e+65	5.8342585514509086e+60	6.180415722761733e+61	0.0	0.0
-34564.09808398074	1.676142750587088e-08	1.0029353028494072	0.994147164217552	0.7740533600252515	0.4215507164892708	1.1845264121358108e-05	4.3866906825102454e-11	9.346466825429561e-11	1.0010726444240843	0.9978572004550523	-0.003622027952926741	-0.003622004092210206	3976154261418422.0	5092343311280545.0	3464226474768388.5	60381640.93049486	69842276.90491442	55979137.35091735	2.411366093790044e+65	5.923870360818634e+60	6.228416019525442e+61	3976175745681302.0	5092286996508107.0	3463251550468823.5	60381920.9376222	69841923.63451411	55970939.929290205	2.4040710842775616e+65	5.905398868117236e+60	6.203851715494856e+61	0.0	0.0
-34361.096375980735	1.6862743783332805e-08	1.0029400562320583	0.9941377139999662	0.77414041813645	0.4215339460409827	1.200696636126002e-05	4.422831944584635e-11	9.355217900091705e-11	1.0010727363653857	0.997857017350755	-0.0035961351851417677	-0.003596111832482811	3981889372902342.0	5094733447561285.0	3466459890977855.0	60426174.58287666	69856905.88797371	55995305.100200884	2.442766662798845e+65	5.994687339253625e+60	6.251547766082795e+61	3981909978117789.5	5094678401374514.0	3465491186689021.0	60426445.69361538	69856560.89122163	55987160.63266122	2.4355064391566703e+65	5.976319897614333e+60	6.227295814164499e+61	0.0	0.0
-34158.09466798074	1.6965361864115785e-08	1.0029449019232466	0.994128079932347	0.7742326048059414	0.42151671884895053	1.2182645053746731e-05	4.459900993468073e-11	9.346637669432283e-11	1.001072829076259	0.9978568323119699	-0.0035752977859243745	-0.0035752748368497217	3987781848330824.5	5097330970839352.0	3468704007314107.0	60471887.31625767	69872823.54084247	56011172.102587424	2.475337484991877e+65	6.064877556958825e+60	6.274356844250057e+61	3987801597951857.5	5097277019703893.0	3467739745098809.5	60472149.83887261	69872485.71092081	56003065.061697155	2.468086737423441e+65	6.0465610189924355e+60	6.250350664935829e+61	0.0	0.0
-33955.092959980735	1.706919005537252e-08	1.0029494721096852	0.9941190210727183	0.7743255397068824	0.42149899209442654	1.2365193374707412e-05	4.500216723854509e-11	9.320424280704037e-11	1.0010730448988674	0.9978564288485552	-0.003586349018680351	-0.003586325856122118	3993878522595938.5	5100085139961016.0	3471030862451975.0	60519144.161834285	69889796.93823203	56027519.05926834	2.5091444940861645e+65	6.136374233296118e+60	6.296876698319083e+61	3993897590932876.0	5100031515203516.0	3470062049552292.5	60519400.49065108	69889461.347473	56019373.51587893	2.5017423453138624e+65	6.117714512275305e+60	6.27266852110664e+61	0.0	0.0
-33752.09125198074	1.7173695983429936e-08	1.002954514533369	0.9941089692740632	0.7744252829532727	0.4214807664456674	1.2553989328678306e-05	4.538582277391588e-11	9.282254849770871e-11	1.001073166457726	0.9978561589685605	-0.003617709568757002	-0.0036176857932328425	4000116964707265.0	5102718457401350.0	3473462697381949.0	60567526.31262178	69906061.35831092	56044707.54814655	2.5441416502519413e+65	6.210957937953215e+60	6.319488513479053e+61	4000135403488185.5	5102664717118740.0	3472483554620834.0	60567777.46159286	69905725.2133934	56036474.69355754	2.5364781017839624e+65	6.191683125988894e+60	6.294784878551553e+61	0.0	0.0
-33549.089543980735	1.727909617753993e-08	1.0029586622645987	0.994100717437756	0.7745213938514101	0.42146204557288386	1.2749716374970232e-05	4.571699769188879e-11	9.21462996105846e-11	1.0010714567286843	0.9978595686595355	-0.0036648545864592453	-0.0036648298694359066	4006497483713037.0	5105458411264166.0	3475397804252973.5	60616982.415778205	69923030.53879414	56057452.689875044	2.580035294511795e+65	6.287188879357858e+60	6.346028126067208e+61	4006515343959452.0	5105404490475989.0	3474402975970699.0	60617229.2221332	69922693.39137709	56049085.57603265	2.572003084405687e+65	6.26704293229341e+60	6.320564098461565e+61	0.0	0.0
-33346.08783598074	1.7385640756778402e-08	1.0029638485392047	0.9940904068623178	0.7745622601790552	0.4214428472539917	1.2952146206830431e-05	4.608826856634142e-11	9.187393771921044e-11	1.0010715499636869	0.9978593827765254	-0.0037095832661793757	-0.0037095576330664613	4013163474850497.0	5108181023465160.0	3478018799597594.5	60668309.39892807	69939853.15924291	56076371.21742403	2.617559663014449e+65	6.3658935561153146e+60	6.370025686857233e+61	4013180614984008.5	5108126565324923.0	3477009615194642.5	60668550.64711516	69939512.66478147	56067882.77346465	2.6091772601310373e+65	6.3449238444918544e+60	6.343861739690022e+61	0.0	0.0
-33143.086127980736	1.749369015814917e-08	1.0029691202040152	0.9940799267432122	0.7745752111440156	0.42142319886256013	1.315924371947733e-05	4.6486489422486286e-11	9.15773699996507e-11	1.0010716438605762	0.9978591956556863	-0.003733837482529895	-0.0037338113433284096	4020025215253985.0	5110923098473141.0	3480607555169864.5	60720991.87163322	69956723.06524232	56094955.5405206	2.656259537495431e+65	6.446083837842651e+60	6.39453637765932e+61	4020041561640421.0	5110868688256492.0	3479589955607827.0	60721226.345282495	69956382.86602402	56086396.01721285	2.647626012733163e+65	6.424540584950846e+60	6.367963053786271e+61	0.0	0.0
-32940.08441998074	1.7603444953088885e-08	1.0029744773683822	0.9940692768217905	0.7745834743315465	0.4214031040942211	1.3374519019034271e-05	4.691941071500977e-11	9.126716055877961e-11	1.0010717387093162	0.9978590066690429	-0.0037463274490199374	-0.0037463010466190993	4027091910649537.0	5113700782181507.0	3483203616890073.0	60775120.724662684	69973761.71419284	56113522.20428138	2.696297115020093e+65	6.527103962798317e+60	6.419092957348077e+61	4027107417546411.0	5113646853604708.0	3482180884354835.0	60775347.79538004	69973424.44234535	56104919.24748679	2.687468248379099e+65	6.505133699478384e+60	6.392278421497166e+61	0.0	0.0
-32737.082711980736	1.771554455989955e-08	1.0029799173565348	0.9940584624807213	0.7745862984732709	0.4213825646243281	1.359309666151387e-05	4.7347016492561614e-11	9.099333754353147e-11	1.0010718330563197	0.9978588187814541	-0.0037625629131549767	-0.003762536165996418	4034362536479108.0	5116550074239383.0	3485767873607459.0	60830683.668658346	69991239.75816733	56131618.39686471	2.7377836803692176e+65	6.608970027935659e+60	6.443428721214253e+61	4034377172221924.0	5116496766104720.0	3484738567691977.0	60830903.20834318	69990906.28191884	56122959.476431884	2.728732138910738e+65	6.586515802360698e+60	6.416318781896445e+61	0.0	0.0
-32534.081003980737	1.7830988164740757e-08	1.0029848320832273	0.9940486898736786	0.7745826886816994	0.4213615771883566	1.3813511680952264e-05	4.7749670233584024e-11	9.077049472678547e-11	1.0010721485182392	0.9978581892827848	-0.003789315682483751	-0.003789288360691547	4041858462618990.5	5119527921285670.0	3488368800547215.0	60887932.30704094	70009563.51739146	56150016.99086416	2.7805181642236424e+65	6.69136937041404e+60	6.467958586238804e+61	4041872200427057.0	5119475093465053.0	3487329930217496.0	60888144.38222972	70009232.98817308	56141276.80114347	2.7711807375222866e+65	6.668286418959282e+60	6.440404132721873e+61	0.0	0.0
-32331.079295980737	1.7950278063990766e-08	1.0029898797756385	0.9940386555364037	0.7745788179510826	0.4213401355935103	1.4043262183474315e-05	4.818235283159985e-11	9.055264113199142e-11	1.0010722294813734	0.9978580280152641	-0.003819970892431234	-0.003819942902163831	4049546331286035.5	5122253486000153.0	3491037079305815.5	60946482.08285793	70026369.1238719	56168835.215888105	2.8248341868866316e+65	6.778895424650434e+60	6.493688467347545e+61	4049559100705886.0	5122200912130911.0	3489987346190843.5	60946686.22889774	70026040.15879421	56160002.85389566	2.815176314171752e+65	6.755097155148332e+60	6.46561966774123e+61	0.0	0.0
-32128.077587980737	1.8072584671663377e-08	1.002995547713067	0.9940273882293291	0.7745814568207158	0.4213182313670433	1.427667190234469e-05	4.859752588912958e-11	9.03126486835462e-11	1.001072319264997	0.9978578490633608	-0.003849884308170723	-0.0038498556551770594	4057548201400433.5	5124889841433708.0	3493612842582080.5	61007399.77055378	70042638.66986753	56186840.12956563	2.8715643412076986e+65	6.851034571983255e+60	6.51743400791137e+61	4057560036053256.0	5124837696477927.0	3492552718423221.0	61007596.13687112	70042312.52610977	56177919.58120873	2.8615766801656556e+65	6.826573210545622e+60	6.48886652432996e+61	0.0	0.0
-31925.075879980737	1.819591993194952e-08	1.003001296151247	0.9940159610759863	0.7745849381013677	0.4212958624714299	1.4511647130647961e-05	4.8895747228718504e-11	9.00320619578087e-11	1.0010724106691955	0.9978576668916527	-0.0038744374344291646	-0.0038744082297109458	4065649660851351.0	5127277228661702.0	3496188755123564.5	61068930.562882766	70057352.299582	56204859.04500685	2.9194132093470726e+65	6.929712006067785e+60	6.541489479071118e+61	4065660486033894.5	5127225230929130.0	3495119309314491.0	61069118.57032639	70057027.3863967	56195859.177553795	2.9091177399669267e+65	6.904631137124055e+60	6.512498212917798e+61	0.0	0.0
-31722.074171980737	1.8318684286553905e-08	1.003007122587636	0.9940043791070611	0.7745907976824409	0.4212730345412743	1.475541027819731e-05	4.89948521574503e-11	8.975714774654207e-11	1.0010725029235756	0.9978574830886808	-0.003901718088124794	-0.0039016882621383943	4073926840141996.0	5129782994293460.0	3498776457766838.0	61131751.15373862	70072800.98245913	56222909.23863468	2.9689314632875437e+65	7.009220811279624e+60	6.565725314216108e+61	4073936613129240.5	5129730818338277.0	3497696706650126.5	61131930.31957102	70072475.11825089	56213821.838314384	2.9583014397558643e+65	6.983471091922785e+60	6.536267404811068e+61	0.0	0.0
-31519.072463980738	1.8439991002944067e-08	1.003013025455752	0.9939926453923265	0.774601982329189	0.4212497572430083	1.5003918864757689e-05	4.9349780011688015e-11	8.954111036028705e-11	1.0010725953673423	0.9978572989303295	-0.00393836599403477	-0.003938335319679767	4082426556595795.5	5132341782751782.0	3501401511842614.0	61196285.672973625	70088585.06514765	56241204.88906735	3.020495221923936e+65	7.090061437509834e+60	6.590145568979455e+61	4082435237604059.0	5132289037932235.0	3500308650373002.0	61196455.927408695	70088255.68831557	56232006.49950225	3.00946098180624e+65	7.063494190993599e+60	6.560079392219674e+61	0.0	0.0
-31316.070755980738	1.856068480307223e-08	1.0030190050460939	0.9939807592723575	0.7746200060916789	0.4212260403400928	1.5257026783966368e-05	4.975631266961985e-11	8.933183019235964e-11	1.0010726880310492	0.9978571142683106	-0.003969429556303972	-0.003969398150378284	4091064236784244.0	5134886010033481.0	3504097788981054.5	61261681.34927144	70104200.38328125	56260029.18468813	3.073440337887459e+65	7.171548359181604e+60	6.614504047285249e+61	4091071798617308.0	5134832776560143.0	3502993401410599.0	61261842.35144462	70103867.99062672	56250733.27855758	3.0620238126592463e+65	7.144230925799409e+60	6.58390985778501e+61	0.0	0.0
-31113.069047980738	1.868291142808647e-08	1.0030250628149073	0.993968717837273	0.7746433626864077	0.4212018880059981	1.5523814611072174e-05	5.020465616615126e-11	8.907257674452465e-11	1.0010727811212352	0.9978569286670402	-0.003989333122357465	-0.003989301241622887	4099829211677008.5	5137485250998712.0	3506786723242648.0	61327889.01069051	70120111.86849894	56278694.73777568	3.1277783385738395e+65	7.253281520623985e+60	6.638785895405944e+61	4099835627326923.0	5137431904394403.0	3505673703368169.5	61328040.2245165	70119778.86578964	56269325.55918206	3.1160380709446137e+65	7.225367945856196e+60	6.607826570355101e+61	0.0	0.0
-30910.067339980735	1.880787315968409e-08	1.0030305833419235	0.993957744376683	0.7746650893689033	0.42117729842967744	1.5789808445050776e-05	5.0590427733834474e-11	8.879187783954313e-11	1.0010728655043164	0.9978567603381696	-0.004008786738100165	-0.0040087543886900626	4108822567569741.0	5140169911802080.0	3509485531301728.0	61395605.219372734	70136541.21808547	56297309.403795764	3.183878261743328e+65	7.335532878346714e+60	6.66304559791576e+61	4108827811882818.5	5140116554402132.0	3508363781469861.5	61395746.4273405	70136208.25497477	56287865.94814015	3.1718061431203645e+65	7.307021433650833e+60	6.631725932176061e+61	0.0	0.0
-30707.06563198074	1.893506586656121e-08	1.0030367936453253	0.9939453999542037	0.7746943207568018	0.4211522685465092	1.606296543739944e-05	5.102859719801506e-11	8.851268241223527e-11	1.001072959733267	0.997856572340106	-0.00402925763226502	-0.00402922478473426	4117980929058385.0	5142924456082032.0	3512265071226644.0	61464375.887264356	70153427.97094573	56316471.93554682	3.241534042607745e+65	7.425035222426783e+60	6.687864225904703e+61	4117984992095290.5	5142871195996176.0	3511134132334094.0	61464507.0120537	70153095.71708958	56306950.181111574	3.229113348988301e+65	7.39587695865377e+60	6.656165493239548e+61	0.0	0.0
-30504.063923980735	1.9064032689360465e-08	1.0030430854817565	0.9939328937199471	0.7747276539053469	0.42112679666361347	1.633915361994616e-05	5.1423397744654384e-11	8.825365858415796e-11	1.0010730540547605	0.9978563842212267	-0.004054908360723302	-0.004054874881849254	4127403662039501.0	5145873665533771.0	3515035444436516.5	61535157.80183005	70171564.3442131	56335428.483497255	3.301513977778037e+65	7.517272126941512e+60	6.713867263710714e+61	4127406593622308.5	5145820357566650.0	3513893644656836.5	61535279.377600946	70171231.86580586	56325814.11151937	3.288696661511458e+65	7.487369582375376e+60	6.68170445097336e+61	0.0	0.0
-30301.06221598074	1.9194587006057816e-08	1.0030494603344173	0.9939202228236961	0.7747656293241085	0.421100882143884	1.662034173842153e-05	5.1929172998099904e-11	8.801531367844975e-11	1.001073148606585	0.9978561957854826	-0.00408637571127761	-0.004086341446913607	4136969007082463.0	5148743005972172.0	3517942411330868.5	61607039.22248606	70189094.21414727	56355435.56715843	3.363678102872077e+65	7.611719628462441e+60	6.740181970661933e+61	4136970796567909.5	5148689599231190.0	3516788235080730.5	61607151.298272595	70188761.23290169	56345715.8838582	3.350410201093255e+65	7.580964451418777e+60	6.707465010640412e+61	0.0	0.0
-30098.060507980736	1.932679962983326e-08	1.00305591995262	0.9939073838466564	0.7748100470514487	0.4210745223167355	1.690622910658786e-05	5.230030837055438e-11	8.777713430505653e-11	1.0010732435087015	0.9978560068522836	-0.004118816691722853	-0.004118781604801591	4146698960683075.0	5151854330348850.0	3520835072181753.0	61679964.61370199	70208238.01419368	56375166.430620335	3.427625114701259e+65	7.7085183118633e+60	6.766856489528763e+61	4146699590502373.0	5151800721636446.0	3519667734940776.5	61680067.0713906	70207903.8382887	56365334.49016558	3.4138850676247208e+65	7.676873802269193e+60	6.733564566509784e+61	0.0	0.0
-29895.058799980736	1.9461286195800318e-08	1.0030624658165226	0.9938943738174689	0.7748606673225281	0.42104760499097205	1.7206256724516483e-05	5.28668705571436e-11	8.750958645990356e-11	1.0010733386200406	0.9978558176753828	-0.004146047345354605	-0.00414601155790636	4156629599552846.0	5154934402871207.0	3523768837597702.0	61754202.48848836	70227149.46218912	56395178.34992911	3.493472880736637e+65	7.807978210553037e+60	6.793738485614619e+61	4156629056100814.5	5154880740577579.0	3522589907776595.5	61754295.09291215	70226815.0873696	56385247.42276113	3.4792813979770624e+65	7.775503644589517e+60	6.759947097341815e+61	0.0	0.0
-29692.057091980736	1.959932227360669e-08	1.0030690993481586	0.9938811898410723	0.7749171718198058	0.4210200444851694	1.750824631665616e-05	5.334531296329908e-11	8.722782636482773e-11	1.0010734336159182	0.9978556288301738	-0.004172230885232715	-0.004172194415460061	4166729176081857.0	5158023797267012.0	3526645908645068.0	61829617.16652606	70246069.6103271	56414577.98925342	3.5610327202481343e+65	7.909811751799607e+60	6.820567530625825e+61	4166727437007709.5	5157970052234459.0	3525455179688569.0	61829699.72751502	70245734.86902198	56404546.09070751	3.5463832229827397e+65	7.876503355413612e+60	6.786288736087432e+61	0.0	0.0
-29489.055383980736	1.97426039109667e-08	1.0030758223110043	0.9938678282142316	0.774980472274391	0.42099181599579066	1.781464544794048e-05	5.3842686748058685e-11	8.695407407899464e-11	1.0010735286257066	0.997855439866666	-0.004201537352001946	-0.0042015001083014	4177035299715271.5	5161223993089839.0	3529561047500011.0	61906388.842755355	70265646.66279419	56434229.21154155	3.6305258305550884e+65	8.014640296001402e+60	6.847720883092795e+61	4177032344437726.0	5161170075771753.0	3528357559534864.5	61906461.281465866	70265310.9925471	56424088.30576357	3.615380547104578e+65	7.980424006477888e+60	6.81290347026368e+61	0.0	0.0
-29286.053675980736	1.9893659207760602e-08	1.0030819502297585	0.9938556491219345	0.7750019415527938	0.42096289366891043	1.8125002964141035e-05	5.433870349149346e-11	8.670842707724138e-11	1.0010736142412402	0.9978552693384266	-0.004238378825998288	-0.004238340593955772	4187498293191582.5	5164547709400546.0	3532469407937971.5	61984305.84690791	70286022.52200717	56453657.40772079	3.702480711732248e+65	8.124040112083862e+60	6.87557342278215e+61	4187494104205218.5	5164493480182208.0	3531250359311729.0	61984368.15826855	70285685.00274776	56443383.68141519	3.686765020493439e+65	8.088759655706641e+60	6.840094322993646e+61	0.0	0.0
-29083.051967980737	2.0055114166935288e-08	1.0030888432307081	0.9938419492526565	0.7750272771490512	0.4209332368547034	1.8430685243946236e-05	5.4777723838101685e-11	8.647734680151395e-11	1.0010737098040965	0.9978550786177508	-0.004280230014161309	-0.004280190638345943	4198145983917320.0	5168022225498475.0	3535424074485580.5	62063491.72742678	70307378.74584673	56473411.250532314	3.7767736325775377e+65	8.236634667477375e+60	6.904120533794592e+61	4198140580277120.0	5167967494978723.0	3534187921424173.0	62063544.109048456	70307038.15144895	56462991.85372937	3.7604290895163944e+65	8.20017642807949e+60	6.867896419368194e+61	0.0	0.0
-28880.050259980737	2.022770078303522e-08	1.0030956787262921	0.9938283607483883	0.7750411195700933	0.4209028005938559	1.8738193537820684e-05	5.537416107646944e-11	8.624658903644625e-11	1.0010734834300143	0.9978555290703074	-0.004323603644663403	-0.004323563059682717	4209003210674110.5	5171485689177670.0	3538415183019377.5	62144032.62320667	70328624.54367356	56493311.681157105	3.8533344031368475e+65	8.352766299229674e+60	6.933195302678633e+61	4208996617128594.0	5171430511810919.0	3537161188121961.0	62144075.41563212	70328281.21938126	56482740.42536915	3.836321947635106e+65	8.315059507002272e+60	6.896186732201727e+61	0.0	0.0
-28677.048551980737	2.040563225643788e-08	1.003102921401843	0.993813968245967	0.7750475538238163	0.42087155136812543	1.9050731353268777e-05	5.596290688296126e-11	8.597496176600996e-11	1.0010735808224704	0.9978553364357365	-0.004357977276202774	-0.004357935715519747	4219979211109630.5	5174985656972611.0	3541567615741509.5	62225207.21011449	70350036.67742942	56514657.118951164	3.931904862232475e+65	8.470601481812092e+60	6.962447801110072e+61	4219971457916512.5	5174930355743000.0	3540299093057414.5	62225240.37844862	70349692.74995047	56503962.19290135	3.9142782549749223e+65	8.431783761356111e+60	6.924800437076201e+61	0.0	0.0
-28474.046843980737	2.0577262171349025e-08	1.003109583854802	0.9938007285946157	0.7750702633769568	0.4208395020497476	1.9373508474076543e-05	5.63869514047706e-11	8.568267658526783e-11	1.0010736703849017	0.9978551589321665	-0.004388655628382354	-0.004388613183789601	4231099805936630.0	5178545305347685.0	3544635537612974.5	62307346.313634865	70371854.18275046	56534958.09245615	4.012914813418831e+65	8.590293473037162e+60	6.991677984403386e+61	4231090859309167.0	5178489947905423.0	3543352650091986.5	62307369.50387738	70371510.01864773	56524140.4624906	3.994682050260908e+65	8.550405046358153e+60	6.953442965527515e+61	0.0	0.0
-28271.045135980738	2.0729260734948988e-08	1.0031170050379858	0.9937859802577377	0.7751109121797026	0.4208067300684137	1.9721322298539382e-05	5.695441890768716e-11	8.539260672638053e-11	1.0010737708815258	0.9978549585433777	-0.004419285860353215	-0.00441924252081994	4242356964475003.0	5182141262285702.0	3547651355127976.0	62390456.92849538	70393870.19183898	56554612.363146104	4.096545315229451e+65	8.713303707321759e+60	7.021311968070311e+61	4242346795492332.5	5182085964225946.0	3546353487776018.0	62390469.846304774	70393526.56590497	56543666.31553212	4.077685129128287e+65	8.67231580685247e+60	6.982484184271418e+61	0.0	0.0
-28068.043427980738	2.0855531931018654e-08	1.0031237453579929	0.9937725841362978	0.7751494606793777	0.4207733687066152	2.0094628132427505e-05	5.757255894936448e-11	8.513254930817648e-11	1.0010738628766138	0.9978547740028826	-0.004456051918753289	-0.00445600748850648	4253745355149093.0	5185739539113996.0	3550671917842636.5	62474570.59835032	70415935.42559318	56574179.902928196	4.183242403769433e+65	8.838226029259178e+60	7.051236311246787e+61	4253733937670837.5	5185684092032367.0	3549356571330336.5	62474572.9916765	70415590.96964811	56563083.69137692	4.163678772522647e+65	8.796004621724943e+60	7.01171356313779e+61	0.0	0.0
-27865.041719980734	2.0962285946567638e-08	1.0031313128234427	0.9937575437699719	0.7751868140185841	0.42073954923165774	2.05010808055427e-05	5.82224493360095e-11	8.490070899021818e-11	1.0010739662573032	0.9978545660451686	-0.004499014424359281	-0.004498968696569653	4265346599189376.5	5189413547432521.0	3553796464896047.0	62560310.36929434	70438390.38046551	56594539.80233658	4.273398527435247e+65	8.968712545862482e+60	7.082611885830299e+61	4265333953569612.0	5189357840109119.0	3552462082977397.5	62560302.39790444	70438044.38388968	56583280.51847186	4.253049459474332e+65	8.925100605354354e+60	7.042287782293407e+61	0.0	0.0
-27662.04001198074	2.106842558165525e-08	1.0031382107237294	0.9937438347104908	0.7752436892205888	0.42070533561077056	2.0918237750978893e-05	5.910936983597334e-11	8.467595070407203e-11	1.0010740596518672	0.9978543784674104	-0.004543916422915696	-0.00454386931226684	4277156267487087.0	5193190211998108.0	3557018235372607.0	62647516.982594214	70461536.86327998	56615612.482872136	4.366270928400512e+65	9.1014204596577e+60	7.113970854137069e+61	4277142449789520.0	5193134187653693.0	3555664125790384.0	62647499.1979534	70461188.923808	56604184.53105841	4.345090698527196e+65	9.056348677276904e+60	7.072809464734764e+61	0.0	0.0
-27459.038303980735	2.1199321822899e-08	1.003145991022415	0.993728373220482	0.7753364282479789	0.42067066977669637	2.1324161100136423e-05	5.987101969007494e-11	8.444442876262717e-11	1.0010741630039024	0.9978541718726109	-0.004587896973751946	-0.004587848481863214	4289172103855272.5	5197042044954250.0	3560097278774500.0	62736109.218653485	70485125.23294812	56635301.02092648	4.46187671205751e+65	9.237405190190249e+60	7.145609215246914e+61	4289157112006583.0	5196985724939088.0	3558722442041765.5	62736081.51208263	70484775.50169776	56623695.61940809	4.439843786724499e+65	9.190851509949597e+60	7.103613634717781e+61	0.0	0.0
-27256.03659598074	2.13766131698213e-08	1.0031531100641224	0.9937142271434537	0.7754283513096198	0.4206353748151044	2.1703055556121104e-05	6.06057717001602e-11	8.420005906599405e-11	1.001074255457103	0.997853988153661	-0.0046294533328022705	-0.004629403511245197	4301322432193240.5	5200879546955615.0	3563228568363420.5	62825429.891897336	70508567.38060804	56655371.21804139	4.559890246155879e+65	9.376192085851077e+60	7.177049283549563e+61	4301306262458325.0	5200823007597896.0	3561833616985018.5	62825392.157604635	70508216.35238688	56643593.97315467	4.536997921750895e+65	9.328164446640252e+60	7.134252766753785e+61	0.0	0.0
-27053.034887980735	2.1604653706182822e-08	1.0031611483317284	0.9936982555039942	0.7755142924935816	0.4205992100904054	2.2046429654887235e-05	6.104005193980003e-11	8.394889947022498e-11	1.0010743577950814	0.9978537855650935	-0.004670110141828833	-0.004670058996074474	4313654241117330.5	5204787259767087.0	3566383912842420.5	62915919.91389492	70532427.97098875	56675624.03177582	4.660990783894193e+65	9.518748841745658e+60	7.208834040378703e+61	4313636885557011.0	5204730528963705.0	3564968780944772.0	62915871.97608119	70532075.8277447	56663674.47879242	4.637215836734813e+65	9.469222853637975e+60	7.16524315097298e+61	0.0	0.0
-26850.03317998074	2.1864968864987065e-08	1.003169303871399	0.9936820510586445	0.7756013479734851	0.42056197365544373	2.23600839468201e-05	6.15398124126196e-11	8.369546573849005e-11	1.001074460452801	0.9978535822900013	-0.004712633302762719	-0.004712580747137112	4326168166907001.0	5208820007921878.0	3569640824569321.0	63007506.56883757	70557124.4488263	56696667.03714542	4.765226231948331e+65	9.66775771490267e+60	7.242036378766828e+61	4326149634433872.0	5208763006580136.0	3568204890883829.5	63007448.45111754	70556770.66477701	56684540.34469578	4.740518391093786e+65	9.616640422540552e+60	7.197608735250072e+61	0.0	0.0
-26647.031471980736	2.2120829641172622e-08	1.0031767191916345	0.9936673170873849	0.7757162475393857	0.4205236014979235	2.267779043178034e-05	6.1969060706902e-11	8.343545378326761e-11	1.001074553622551	0.997853397230832	-0.004759672466032433	-0.004759618320891764	4338954780255243.5	5212856104988558.0	3572836536564883.0	63100906.61568992	70581842.29460983	56716984.58199706	4.873083684128162e+65	9.821629329502022e+60	7.275988048962846e+61	4338935133091493.5	5212798696674411.0	3571377413858991.0	63100838.96388931	70581485.98702654	56704660.32455282	4.847361863077537e+65	9.768779255741552e+60	7.230637921219344e+61	0.0	0.0
-26444.029763980736	2.233328481472186e-08	1.0031850147400447	0.9936508339074334	0.7758392219961275	0.42048423248830324	2.304663055476686e-05	6.260906322946025e-11	8.315003938422785e-11	1.0010746581947747	0.9978531889064425	-0.004807522978855012	-0.004807467184222667	4351883125294836.0	5216996348203071.0	3576173996139010.0	63195430.83157181	70607145.47278059	56738415.623658195	4.984885463904865e+65	9.977942087104373e+60	7.309928995658727e+61	4351862371090010.5	5216938516889975.0	3574691460095386.5	63195353.58944931	70606786.59925364	56725892.28066248	4.958100601153444e+65	9.923301510312567e+60	7.263638926589322e+61	0.0	0.0
-26241.028055980736	2.2480993958885033e-08	1.0031925219804185	0.9936359173471102	0.7759285993629504	0.42044416534698786	2.3482942984734836e-05	6.349170981704891e-11	8.283267846933756e-11	1.0010747529674386	0.9978529999631209	-0.004855166197432877	-0.0048551087275078755	4364984647570078.0	5221204868488605.0	3579503300184349.0	63290962.624225706	70632901.16202329	56759586.62156456	5.0999283130754395e+65	1.0136822575859139e+61	7.343505038767513e+61	4364962777227852.5	5221146608092993.0	3577996754221649.0	63290875.680958696	70632539.66783488	56746859.078827634	5.072043439868638e+65	1.0080351493227513e+61	7.296272416985323e+61	0.0	0.0
-26038.026347980736	2.2569406158653393e-08	1.0032009198896175	0.9936192318833695	0.7759979801832179	0.4204037403780942	2.398855928866889e-05	6.448298730195987e-11	8.24539419510823e-11	1.0010748585161664	0.997852789906537	-0.004900260637752068	-0.004900201551572844	4378264419795287.5	5225412960345073.0	3582862845581686.5	63387456.98101696	70658619.83313957	56780884.04645092	5.218112922760967e+65	1.0299299833590917e+61	7.377255967917802e+61	4378241450739806.0	5225354428945306.0	3581332694379697.0	63387360.37662663	70658256.78085749	56767955.71804798	5.18911580713981e+65	1.02410018605146e+61	7.329114703548508e+61	0.0	0.0
-25835.024639980737	2.2626842976075552e-08	1.0032085595623512	0.9936040537427051	0.7760470176855245	0.42036320576510633	2.4540680572624443e-05	6.564878371554616e-11	8.202531946169363e-11	1.001074953687964	0.9978526009648488	-0.0049440119268569825	-0.0049439512438740766	4391732074507733.0	5229642082226276.0	3586247396060114.0	63485094.42785695	70684433.91815561	56802284.63561873	5.340054642676319e+65	1.0466391916560927e+61	7.41216140781742e+61	4391708053655819.5	5229583257214803.0	3584693598260264.5	63484988.43028077	70684069.1563248	56789155.051060446	5.309917184769846e+65	1.0406239985415171e+61	7.36311963190301e+61	0.0	0.0
-25632.022931980737	2.269045434343071e-08	1.003217185487418	0.9935869167135798	0.7761220963802132	0.4203226361823167	2.512733174516721e-05	6.686971759835965e-11	8.156829236648302e-11	1.001075059749482	0.9978523906943076	-0.0049789484735866495	-0.004978886495044371	4405469005960814.5	5233975232705336.0	3589654371329903.5	63584678.11450421	70710918.16991301	56823792.772059	5.466668213958241e+65	1.0639193630601515e+61	7.447977942535561e+61	4405444121885853.0	5233916273883494.0	3588079489307497.5	63584564.09497792	70710552.71786776	56810483.65666965	5.435439230606428e+65	1.0577316227099986e+61	7.398168093628087e+61	0.0	0.0
-25429.021223980737	2.2793502087330466e-08	1.003225956310473	0.9935694915054087	0.7762205057678069	0.42028192120365226	2.569658108151642e-05	6.806461474791096e-11	8.106718044172369e-11	1.0010751662603352	0.9978521790652631	-0.005018815964626872	-0.005018752485297677	4419413279608533.5	5238353942492955.0	3593199205358631.0	63685641.34831564	70737635.45545265	56846363.199655004	5.597369985046441e+65	1.0817685609500114e+61	7.484157159463424e+61	4419387510768225.0	5238294846345722.0	3591601907539471.0	63685519.270538345	70737269.34185524	56832863.876210675	5.564953070876916e+65	1.0753917906769699e+61	7.433492430167143e+61	0.0	0.0
-25226.019515980737	2.295707323885377e-08	1.0032341495517534	0.9935532132820646	0.7763080972775449	0.42024081919530554	2.6227931349575344e-05	6.909285620325957e-11	8.046520688421346e-11	1.0010752644104464	0.9978519835371219	-0.0050721691719167175	-0.005072103646513668	4433505571980329.0	5242921402139059.0	3596807567689076.0	63787506.67511458	70765578.87418379	56869356.12518316	5.732220399375765e+65	1.1001985108809854e+61	7.520430771129244e+61	4433478766109312.0	5242861785426588.0	3595183032843883.0	63787375.64732003	70765209.59396657	56855626.2720469	5.698415484723169e+65	1.0935964005033569e+61	7.468680035963735e+61	0.0	0.0
-25023.017807980737	2.3184529610936202e-08	1.003243437551482	0.9935347590561627	0.7763876460457576	0.4201990328045186	2.671306372308427e-05	6.995000742088774e-11	7.975403220830413e-11	1.001075374564834	0.9978517630725725	-0.005137653495749753	-0.005137585399544019	4447829529053092.5	5247762371756137.0	3600605602012475.0	63890972.88213689	70795167.19135891	56893888.342829846	5.87194968263973e+65	1.1194518036897243e+61	7.55778065290914e+61	4447801612032610.0	5247701922507585.0	3598950117338883.0	63890832.36767989	70794792.76215665	56879897.27887114	5.836556566959817e+65	1.1125880631065317e+61	7.504730195645072e+61	0.0	0.0
-24820.016099980734	2.3463178667562842e-08	1.003252012870469	0.9935177204491906	0.7764522078414992	0.42015628980741887	2.717333612494759e-05	7.080420881849404e-11	7.895024023817135e-11	1.0010754749309296	0.9978515616962423	-0.00520872351475757	-0.005208652553331901	4462426521819830.5	5252764504937061.0	3604523658625260.5	63996455.1646166	70825779.80473521	56919549.92348787	6.017269033528977e+65	1.1397937165838006e+61	7.597147767506933e+61	4462397525696833.0	5252703123902935.0	3602836015875238.0	63996305.36002141	70825399.56885207	56905288.28997786	5.980149422226767e+65	1.1326436781132153e+61	7.542682824304393e+61	0.0	0.0
-24617.014391980738	2.3769906044234082e-08	1.0032625562087558	0.9934967773662132	0.7765461661915465	0.42011240812808914	2.7623444502696898e-05	7.153883617501699e-11	7.79505403755211e-11	1.001076383596357	0.997849749313589	-0.0052793284448464295	-0.005279254558226998	4477328095435324.5	5257869137165851.0	3608719871466199.0	64103733.542204	70856919.30697384	56947850.28434359	6.16730769335905e+65	1.1610040470366926e+61	7.637781663971885e+61	4477298118274944.0	5257806862149460.0	3607002388594779.0	64103575.245011084	70856533.56761387	56933340.72901444	6.128416110530281e+65	1.1535611717359845e+61	7.581916292975997e+61	0.0	0.0
-24414.012683980734	2.4082012429078864e-08	1.0032715042581637	0.9934789991491312	0.776629329850901	0.42006732345008896	2.8081750513680352e-05	7.234050885434184e-11	7.681178310307916e-11	1.001076483101695	0.997849550095326	-0.005354531891734357	-0.005354454802418575	4492484093538894.0	5263235275047722.0	3612758580610353.5	64212364.63557274	70889736.89434527	56974334.046297505	6.321159979689006e+65	1.183117527412138e+61	7.677853768732698e+61	4492453052860016.0	5263172011039766.0	3611006142259393.5	64212197.29782805	70889345.02720034	56959531.031181976	6.280352533871663e+65	1.175355440168952e+61	7.620472508614423e+61	0.0	0.0
-24211.01097598074	2.4381668046167716e-08	1.0032816135471994	0.9934589151110949	0.7766557813347934	0.4200211561855243	2.855638689993694e-05	7.331219396607871e-11	7.561995430140924e-11	1.001076593146345	0.9978493306871895	-0.005439581952813428	-0.005439501131458732	4507872263724340.0	5268783841939721.0	3617364533228481.0	64322167.52395402	70923691.39081447	57005806.962309904	6.479228007391091e+65	1.20599377763247e+61	7.718609749998948e+61	4507840105545637.0	5268719362279485.0	3615577102592550.5	64321990.839760154	70923291.93332069	56990712.80468371	6.43630349416216e+65	1.1978768525883543e+61	7.65954257410528e+61	0.0	0.0
-24008.009267980735	2.4660913999209752e-08	1.003290845116699	0.9934405761421096	0.776692037023476	0.4199740349666373	2.9079290407083256e-05	7.42904202988794e-11	7.440781431623948e-11	1.0010766917512546	0.9978491349557312	-0.005503040092546275	-0.00550295640949107	4523600108754766.0	5274363117456072.0	3621929025785012.5	64434208.577047035	70957787.65352869	57036818.29150249	6.643274724637566e+65	1.229834936092551e+61	7.761137621431297e+61	4523567115464447.0	5274297952609188.0	3620113367151067.0	64434024.30684368	70957384.02069172	57021490.65199727	6.598426071199315e+65	1.2214024876692706e+61	7.70072220395246e+61	0.0	0.0
-23805.00755998074	2.4920176162358942e-08	1.0033012376454906	0.9934199322552107	0.7767514657591713	0.4199260773590123	2.9640393214771793e-05	7.540253783084526e-11	7.326458993101084e-11	1.0010768008563438	0.9978489192498322	-0.0055651378297626244	-0.005565051281722875	4539607328064750.0	5280101790891666.0	3626325284913154.0	64547838.29145851	70992849.1170916	57066153.98570519	6.812497808868449e+65	1.2546569547763424e+61	7.804995154374723e+61	4539573546303720.0	5280036014104422.0	3624481364203289.0	64547646.81352485	70992441.77391334	57050593.03474448	6.765666944835718e+65	1.2458997002622865e+61	7.743232251435497e+61	0.0	0.0
-23602.005851980735	2.516695218706003e-08	1.0033117711611466	0.9933990092624222	0.7768243965703915	0.4198773817315238	3.021928364308328e-05	7.669849944427391e-11	7.211356149961592e-11	1.001076909999236	0.9978487038798434	-0.0056282456446127985	-0.005628156118742499	4555783813236356.0	5285947640386779.0	3631202092902676.0	64662415.66925439	71028529.53439973	57099730.8652195	6.987271097493444e+65	1.2802611041345931e+61	7.848962398365332e+61	4555749241837939.0	5285881252213942.0	3629331607210743.5	64662216.911156036	71028118.50177525	57083952.82478889	6.938363499396489e+65	1.271164823542783e+61	7.785831287353463e+61	0.0	0.0
-23399.004143980736	2.541169952740413e-08	1.003321377028681	0.99337992903249	0.7769014612664208	0.4198280052200118	3.0807029249887545e-05	7.789552051752279e-11	7.100615118589016e-11	1.0010770089783165	0.9978485082798505	-0.005678973144396242	-0.005678881175950154	4572081113163848.0	5291809718071749.0	3636279840108208.5	64777785.02722307	71064256.85892501	57135040.0230871	7.167503402494232e+65	1.3067791043970363e+61	7.893182332192118e+61	4572045938576742.0	5291743110981005.0	3634386724278716.5	64777580.10505499	71063844.65970574	57119078.45619897	7.116613796489114e+65	1.2973634941068507e+61	7.82888307889116e+61	0.0	0.0
-23196.002435980736	2.566162708661382e-08	1.003332196658886	0.9933584376554299	0.7769561412493812	0.41977783592189377	3.140224302326167e-05	7.93064038097566e-11	6.999090001091807e-11	1.0010771202484476	0.9978482876705201	-0.0057173076446227315	-0.005717213801135056	4588627015303736.0	5297799625489839.0	3641582078558202.0	64894889.624671064	71100707.55131766	57172222.083023384	7.354429639981187e+65	1.3345390885143847e+61	7.938500389863593e+61	4588591466910789.0	5297733204968262.0	3639671792317782.5	64894680.123743534	71100296.8369694	57156124.15054604	7.301656260778101e+65	1.324823304566164e+61	7.873235966287239e+61	0.0	0.0
-22993.000727980736	2.5920025146805925e-08	1.003342074071444	0.9933388175046934	0.7769581784402569	0.41972675026352363	3.19994399157748e-05	8.057904807322015e-11	6.898560477060861e-11	1.001077221642196	0.9978480858915229	-0.005723661880327904	-0.005723567723565419	4605268685642332.0	5303763937322591.0	3646850140420380.5	65012503.10624455	71137008.10177404	57208998.426202245	7.546172206196019e+65	1.363241308067996e+61	7.984217013005217e+61	4605233010128352.0	5303698489258858.0	3644933335157160.5	65012290.59196286	71136603.87784684	57192854.29041316	7.491934467861027e+65	1.3533022517075962e+61	7.918532793531478e+61	0.0	0.0
-22789.999019980736	2.6187867200890122e-08	1.003353209928673	0.9933166973934151	0.776975840056087	0.4196747161214696	3.2617786331572965e-05	8.2047066811382e-11	6.806202926493653e-11	1.001077335493898	0.9978478586292422	-0.00574076862517506	-0.005740673621617136	4622020202700962.0	5309914919253421.0	3652507224809530.5	65130515.95335562	71174354.03101838	57249139.36352085	7.742567771951163e+65	1.3931224549545988e+61	8.030797147987141e+61	4621984326763138.0	5309850267456823.0	3650582578335959.5	65130300.02822292	71173955.23141508	57232939.48897472	7.686661408201804e+65	1.3829207531865007e+61	7.964506788787613e+61	0.0	0.0
-22586.997311980736	2.6466620193380626e-08	1.003363382719046	0.9932964905110632	0.7769993386919931	0.4196217031293185	3.323862622989352e-05	8.345106090316444e-11	6.727191247107248e-11	1.001077438652641	0.9978476524644607	-0.005736768231260168	-0.005736673426128199	4638919522382337.0	5316105421165485.0	3658067788135911.5	65249336.96905146	71211979.6136367	57288259.45380472	7.944017876851682e+65	1.4243969955723728e+61	8.077592308838861e+61	4638883741704355.0	5316042071098984.0	3656141115606373.0	65249119.59264928	71211589.47332107	57272052.40838231	7.886728235824775e+65	1.413981107530742e+61	8.011056970048198e+61	0.0	0.0
-22383.995603980737	2.675671669778993e-08	1.0033748555554807	0.9932737019105856	0.7770464210014222	0.4195676746363321	3.386837508633613e-05	8.482856419922705e-11	6.667114907885268e-11	1.0010775536727627	0.9978474226913834	-0.005721424026965378	-0.00572132998047416	4655938662291818.0	5322453315495557.0	3663788504005475.5	65368710.42104241	71250511.7632742	57328769.976999305	8.150527607308991e+65	1.4567486950996155e+61	8.125267637363528e+61	4655903095861324.0	5322391425495104.0	3661864608377163.5	65368492.480217546	71250131.34493935	57312596.66194574	8.092007095869705e+65	1.446144773521573e+61	8.058686305907387e+61	0.0	0.0
-22180.993895980737	2.7058734742710466e-08	1.003386441938012	0.9932506887591439	0.7771066293380644	0.41951259586034867	3.450001256858327e-05	8.653878022274778e-11	6.60585118549474e-11	1.001077668226274	0.9978471941729071	-0.005723855323911865	-0.005723761157434489	4673105393627632.0	5328906313911101.0	3669716194675251.0	65489016.54337128	71289770.66069674	57370959.165490195	8.363823456083544e+65	1.4905923631208474e+61	8.174430691038673e+61	4673069880367626.0	5328845500239910.0	3667789911007986.5	65488796.9468283	71289397.48161775	57354776.89856165	8.303739125764805e+65	1.479738290181252e+61	8.107482703996984e+61	0.0	0.0
-21977.992187980737	2.7371013527947723e-08	1.0033971539631694	0.9932294129470284	0.7771724009976307	0.4194564370217138	3.513713356787221e-05	8.814342018872514e-11	6.553285820198372e-11	1.00107777277481	0.9978469858318402	-0.005772940902480426	-0.005772844292562715	4690625434271692.0	5335540138828442.0	3675881641638031.0	65611651.12959017	71330198.8639371	57414962.96266313	8.585401442388647e+65	1.52589883171485e+61	8.225477672255907e+61	4690589663097347.0	5335479395440484.0	3673937670167218.0	65611427.95180762	71329826.44831263	57398643.88211797	8.52289036253595e+65	1.5146401209357277e+61	8.157317703933748e+61	0.0	0.0
-21774.990479980737	2.7688678517599775e-08	1.003409151070027	0.9932055858484728	0.77726315760486	0.4193991885032134	3.5804035629363776e-05	8.971289725599894e-11	6.510497436548574e-11	1.0010778882395068	0.9978467561416395	-0.0058356210414086266	-0.005835521250360481	4708417534476846.0	5342483890149923.0	3682308368888214.0	65736102.14931886	71372516.78872034	57461192.023360945	8.814824482892185e+65	1.5629671626329998e+61	8.278148323028423e+61	4708381406851672.0	5342422866772350.0	3680343411095262.0	65735874.72513829	71372142.93357341	57444709.6223105	8.74954643800679e+65	1.5512411207642982e+61	8.208515698696217e+61	0.0	0.0
-21571.988771980738	2.8007802708320147e-08	1.0034201020897497	0.9931838371795961	0.7773609097586673	0.41934086734306714	3.647840087408409e-05	9.145396304148904e-11	6.47602262733692e-11	1.0010779923436075	0.9978465492992038	-0.00587831508080152	-0.005878213083439665	4726432907816884.0	5349344557687094.0	3688944774532190.5	65862076.32443282	71414325.38938107	57509305.60229847	9.052169640421764e+65	1.6016404430607613e+61	8.332085767114703e+61	4726396727269076.0	5349283713340587.0	3686967167933409.5	65861846.65222788	71413953.00116865	57492731.16915189	8.984369372224243e+65	1.5894901749865888e+61	8.261323941559674e+61	0.0	0.0
-21368.987063980738	2.8327292210493256e-08	1.0034324404756705	0.9931593339901661	0.7774842770797116	0.41928150452642116	3.7180906680012875e-05	9.319412288883608e-11	6.443200615137042e-11	1.001078108401379	0.9978463188395397	-0.00594685038150971	-0.005946744774844431	4744723995374225.0	5356326591575430.0	3695823490176148.0	65989751.81915052	71456873.42406799	57559505.43588073	9.297779914448496e+65	1.6411270253613936e+61	8.387053837395443e+61	4744687563664088.0	5356265403940847.0	3693826165743215.5	65989518.70472204	71456499.15594456	57542781.10050601	9.226874674597476e+65	1.6284544248836783e+61	8.314683305761717e+61	0.0	0.0
-21165.985355980738	2.8647602400493494e-08	1.0034437027905152	0.9931369684211293	0.7776142626560799	0.4192211337469019	3.789506164058897e-05	9.489443794900309e-11	6.406359433578168e-11	1.0010782132976632	0.9978461105669812	-0.006029064341661678	-0.0060289542942306385	4763147815961659.0	5363244987981511.0	3702938887609449.5	66118392.1008463	71499106.26603301	57611756.56836627	9.552684262893255e+65	1.6818591419102832e+61	8.442932883014463e+61	4763111020250870.0	5363183347750539.0	3700918633319436.5	66118154.71192111	71498729.36297746	57594856.53928105	9.478273597726617e+65	1.6685973907807457e+61	8.368687853402019e+61	0.0	0.0
-20962.983647980735	2.8968326656267588e-08	1.003456396814549	0.9931117600653541	0.7777704399961529	0.4191597909799116	3.863132695843106e-05	9.663604097722557e-11	6.375435330004657e-11	1.0010783306706967	0.9978458772788058	-0.006099374844202652	-0.006099260901622289	4781761357392110.0	5370050806605899.0	3710303744847714.5	66248104.76456825	71540585.17439885	57665948.59424355	9.816084156489265e+65	1.7230760952029693e+61	8.498924862249749e+61	4781724307708856.0	5369989051779523.0	3708266138753173.0	66247863.7667526	71540207.79459739	57648921.01761425	9.738251502603744e+65	1.7092494590283566e+61	8.423013309566213e+61	0.0	0.0
-20759.981939980735	2.9291616266623964e-08	1.0034679927716812	0.9930887325685254	0.7778490294157651	0.41909751035239345	3.9399364882587774e-05	9.837293517146392e-11	6.346962204587906e-11	1.0010784371478048	0.9978456653252811	-0.006124660087617553	-0.006124544722069477	4800524610684148.0	5376865835392751.0	3717850616655032.5	66378371.43942528	71582031.69440286	57721707.29731719	1.008611991018098e+66	1.765215726303884e+61	8.554487111343924e+61	4800487682941198.0	5376804867292011.0	3715811904013531.5	66378129.33950061	71581659.62373963	57704688.50023756	1.0005645641452443e+66	1.7509652763437984e+61	8.47773424418223e+61	0.0	0.0
-20556.980231980735	2.962126658791821e-08	1.0034810769428453	0.9930627501440934	0.7779263157453618	0.4190343153957959	4.018854521255234e-05	1.0039820242644611e-10	6.318875094097047e-11	1.001078556334737	0.997845427809563	-0.006148202041925919	-0.006148085340902129	4819590493883199.0	5383506379177614.0	3725522858360888.5	66510467.92533293	71622411.7090959	57778372.00777103	1.0365173602190995e+66	1.80826728421854e+61	8.610087504869876e+61	4819553691563953.0	5383446428061143.0	3723484278409179.5	66510224.67694052	71622046.39508219	57761372.41764732	1.0281995181576591e+66	1.7935879664934108e+61	8.532525222788822e+61	0.0	0.0
-20353.978523980735	2.9964792439492935e-08	1.003494385053774	0.9930363235162135	0.7780139724090809	0.4189701985919532	4.098624727460261e-05	1.0198496643443261e-10	6.292841122884892e-11	1.0010786764176183	0.9978451882838885	-0.006175579334863723	-0.006175461067889083	4838869952772364.0	5390316453968781.0	3733351222449124.5	66643602.765201785	71663786.95220058	57836097.418656036	1.0652363197010401e+66	1.8524808060910003e+61	8.665658505603374e+61	4838833250372707.0	5390257502939892.0	3731311638866271.5	66643358.21163745	71663428.32665761	57819107.25479054	1.0566307620032224e+66	1.8373449837406648e+61	8.587214176807589e+61	0.0	0.0
-20150.976815980735	3.032957549189972e-08	1.003506563450426	0.9930121409192288	0.7781061268162904	0.4189051143011162	4.177867814297676e-05	1.0382422628658531e-10	6.275623752680016e-11	1.0010787849820797	0.9978449718023428	-0.00618501430687849	-0.006184895496973809	4858361708772384.0	5397026268692728.0	3741272580598254.5	66778226.35131502	71704478.00147258	57894329.59646075	1.0950364078446933e+66	1.8978236761562263e+61	8.721064135834224e+61	4858325290134389.0	5396968810428457.0	3739237731897075.0	66777981.67832439	71704129.23051792	57877395.97785445	1.086170473988111e+66	1.8822858432773315e+61	8.642072275394121e+61	0.0	0.0
-19947.975107980736	3.0718347615438614e-08	1.0035203278183162	0.9929848103403804	0.7782267008288052	0.41883899622700194	4.25604012516423e-05	1.0566854284878643e-10	6.261143517515978e-11	1.0010789057781537	0.9978447314468301	-0.00619057670829063	-0.006190457577496452	4878051903932552.0	5403775930535574.0	3749205508330296.0	66914176.637715384	71745478.81101474	57952349.57050892	1.1258770048225959e+66	1.944348555287583e+61	8.776283092423209e+61	4878015813018418.0	5403720020751847.0	3747175860785342.0	66913932.057979435	71745140.18092152	57935475.403751545	1.1167499484954267e+66	1.9284127256544066e+61	8.696816795747975e+61	0.0	0.0
-19744.973399980736	3.113043751451762e-08	1.003532910038238	0.9929598282230365	0.7783570595138877	0.41877157593238695	4.337228634627325e-05	1.0739098124682697e-10	6.246501168716528e-11	1.0010790145372117	0.9978445155151411	-0.006208713618608995	-0.006208593437638006	4897951129747324.0	5410616193535388.0	3757181047223917.0	67051094.49024831	71786940.78415273	58010438.14777307	1.1575616695596341e+66	1.9924550899523228e+61	8.832117888856854e+61	4897915278194977.0	5410561689680445.0	3755151621910893.0	67050849.409478955	71786611.40926543	57993580.918088235	1.1481368660610759e+66	1.9760569452789128e+61	8.751931914140595e+61	0.0	0.0
-19541.971691980736	3.1560755777088856e-08	1.0035471192911305	0.9929316167910501	0.7785215913599681	0.41870237708331615	4.4258061721939526e-05	1.0924473244393099e-10	6.2346658606813e-11	1.001079135785332	0.9978442751352697	-0.006233602012204276	-0.006233480380120711	4918195267180440.0	5417486205763556.0	3765120852964839.0	67190059.61008096	71828597.98588303	58067861.26631801	1.1902739884042381e+66	2.041983455074233e+61	8.888308516606162e+61	4918159586361480.0	5417433036335146.0	3763088386016300.0	67189813.52556434	71828277.3817108	58050992.561295174	1.1805247908400206e+66	2.025080275651295e+61	8.80726761112924e+61	0.0	0.0
-19338.969983980736	3.199806443788439e-08	1.003560101285851	0.9929058429407267	0.7786985804723308	0.41863135176786376	4.5175811687717406e-05	1.1128511763626821e-10	6.226084464455406e-11	1.0010792454383721	0.9978440578980782	-0.006260957863934177	-0.006260834623461703	4938705798011135.0	5424543220835923.0	3773055711578412.5	67330362.59622468	71871468.2414089	58124886.398188464	1.2239798760622675e+66	2.0933410815948143e+61	8.944705580344593e+61	4938670236479029.0	5424491305761546.0	3771018047380499.0	67330115.14432317	71871155.85810249	58107987.07605165	1.2138888140976602e+66	2.0759024183972395e+61	8.862752713559672e+61	0.0	0.0
-19135.968275980737	3.242623273340605e-08	1.0035747315410686	0.9928767974131618	0.7789077260651028	0.418558569070537	4.616086968219418e-05	1.1331671454014279e-10	6.217756030376658e-11	1.0010793682656896	0.9978438143417888	-0.0063014153532578296	-0.006301289708209191	4959529185813664.0	5431561043252186.0	3780985149187903.5	67472258.18702768	71914054.55533823	58181544.64217073	1.258715393169735e+66	2.1466548861060356e+61	9.002424492249536e+61	4959493644203165.0	5431510233312134.0	3778936803901740.5	67472008.68048944	71913749.41971457	58164567.97951821	1.2482374196677424e+66	2.1286024619628676e+61	8.919288634153139e+61	0.0	0.0
-18932.966567980737	3.283477187461959e-08	1.0035894918559762	0.9928474944213893	0.7791327641510748	0.41848419027341405	4.723289954930062e-05	1.1558301910134665e-10	6.209203914835661e-11	1.001079491475742	0.9978435697027971	-0.006358011506650804	-0.006357882445668402	4980839799488210.0	5438947785452693.0	3788891487135483.5	67617324.20508826	71958962.25474688	58237645.85761643	1.294849220990091e+66	2.201848078179385e+61	9.060661637019641e+61	4980804169079675.0	5438897766352321.0	3786825941360884.0	67617071.80625935	71958662.36632979	58220536.470781	1.2839253054733468e+66	2.183086054367361e+61	8.976015371481775e+61	0.0	0.0
-18729.964859980737	3.322486814455042e-08	1.0036031351098815	0.9928204096928879	0.7793012568460259	0.4184084193881185	4.843180503929586e-05	1.1776994297646761e-10	6.201764897025814e-11	1.0010796045575479	0.997843344997011	-0.006423336437298122	-0.006423203357243509	5002938811615736.0	5446390219307889.0	3796818013657334.5	67767239.52301231	72004150.29840304	58293646.52347342	1.3326222112132252e+66	2.2594402667009572e+61	9.11958617644582e+61	5002902981233642.0	5446340897083652.0	3794731299092740.0	67766983.41612898	72003855.06675687	58276370.77995133	1.3212069787886132e+66	2.2398959299091075e+61	9.033238424621021e+61	0.0	0.0
-18526.963151980737	3.360940656073505e-08	1.003618436087077	0.9927900347743215	0.7794384480496099	0.41833140213259185	4.969994616451462e-05	1.2037946098853424e-10	6.1944209206695e-11	1.0010797303591852	0.9978430947325714	-0.006497810373234138	-0.006497672610433284	5025806589835673.0	5454044306792379.0	3804790616621312.0	67921305.06543389	72050672.09564301	58349698.10866502	1.3718549334249637e+66	2.3194369626460886e+61	9.179952514801547e+61	5025770470975934.0	5453995491245488.0	3802678809117491.5	67921044.60390042	72050380.29561211	58332222.5184077	1.3599009302991128e+66	2.2990318316917093e+61	9.091696525770563e+61	0.0	0.0
-18323.961443980737	3.400816049659319e-08	1.0036324477790153	0.9927622202315192	0.7795718925264736	0.41825290386582664	5.1027226108110335e-05	1.2290753267630294e-10	6.185351227385316e-11	1.0010798440521982	0.9978428686384421	-0.0065828890512971625	-0.006582745806022559	5049547442044265.0	5461788895198219.0	3812778865059633.5	68080375.53897834	72097706.0622365	58405646.79745668	1.4130032644431401e+66	2.3813631732213598e+61	9.24054329498469e+61	5049510935065789.0	5461740425710281.0	3810637839154026.0	68080109.99610697	72097416.69761142	58387937.06926849	1.4004519680835087e+66	2.3600114765339353e+61	9.150149295661004e+61	0.0	0.0
-18120.959735980738	3.444095467765813e-08	1.0036483122453703	0.9927307288540782	0.7796589151558212	0.418172821250585	5.238660706818694e-05	1.253606204992425e-10	6.17507553305294e-11	1.001079970846298	0.9978426166477049	-0.006673226410633897	-0.006673077186830212	5074502079107073.0	5469627486814517.0	3820800972047872.5	68246784.86177015	72145351.94750507	58461672.33023018	1.4564473371916746e+66	2.4447958238613168e+61	9.301693560722902e+61	5074465057764644.0	5469579273340596.0	3818628363737686.5	68246513.24525496	72145064.43850183	58443708.618830085	1.4432489014848828e+66	2.4224372414018373e+61	9.209032947977213e+61	0.0	0.0
-17917.958027980738	3.492443929137254e-08	1.0036628780247727	0.9927018161115764	0.7796997457626386	0.4180911755430743	5.3709325947622344e-05	1.2770454462205455e-10	6.163676048368313e-11	1.0010800857195032	0.9978423882225753	-0.006764596187069851	-0.00676444074951596	5100765217259252.0	5477511125462442.0	3828870389585776.0	68420751.43593745	72193187.25322992	58517941.88602529	1.502228012028198e+66	2.5103404988519035e+61	9.3636418600163e+61	5100727654526347.0	5477463140820533.0	3826665607133718.5	68420473.5234874	72192901.51261099	58499718.88415205	1.4883421433192826e+66	2.4869273389773837e+61	9.268665670316073e+61	0.0	0.0
-17714.956319980738	3.54596502022636e-08	1.003679388948305	0.9926690432113404	0.7797710521350585	0.41800773366150284	5.499271453265922e-05	1.2985438436610367e-10	6.149989843199161e-11	1.0010802141403692	0.9978421327785308	-0.0068568211397399955	-0.006856659257726034	5128148619950056.0	5485514128939312.0	3837086044850724.0	68601002.07307023	72241727.49836943	58575002.62788353	1.5502212419084085e+66	2.5776149234456116e+61	9.425716931540699e+61	5128110497567903.0	5485466242710302.0	3834848621144193.5	68600717.70630774	72241442.70690534	58556517.320628226	1.5356079627052799e+66	2.5531027384717115e+61	9.328386629633602e+61	0.0	0.0
-17511.954611980735	3.603331792866851e-08	1.0036945393247636	0.992638971694884	0.7798526118755819	0.4179223020041145	5.6257640126704105e-05	1.3204448743609678e-10	6.133818580671046e-11	1.00108033062467	0.9978419009131272	-0.00694917956148888	-0.006949011049609712	5156590926755942.0	5493532604540733.0	3845409771102383.5	68787393.99740826	72290348.52600984	58632819.89104201	1.6007345611876212e+66	2.6474316045584215e+61	9.488705326025443e+61	5156552274742663.0	5493484841542156.0	3843139694531143.0	68787103.24082737	72290064.84303097	58614071.73625667	1.5853516423509393e+66	2.6217704719391396e+61	9.388989358165405e+61	0.0	0.0
-17308.952903980735	3.662384569663316e-08	1.0037116781571067	0.9926049544242512	0.7799778142824878	0.41783481247447174	5.752296674896166e-05	1.3426160484028585e-10	6.115415026740001e-11	1.0010804610556452	0.9978416411563005	-0.007039304051209767	-0.007039128897674541	5186018351917864.0	5501626788862002.0	3853898511371849.0	68979722.51167522	72339394.16259603	58691753.366758145	1.6538300348461431e+66	2.7193811540785905e+61	9.552929562463079e+61	5185979223314121.0	5501579160613321.0	3851596586450135.5	68979425.57250363	72339111.68386023	58672749.64858077	1.6376411772842308e+66	2.692536852282522e+61	9.450840181883484e+61	0.0	0.0
-17105.951195980735	3.721248241086622e-08	1.0037291200898628	0.9925703367891293	0.7801338747668225	0.41774534372694094	5.882628517789727e-05	1.3658884930964241e-10	6.094576058933852e-11	1.0010805925911206	0.9978413790511179	-0.007128119986536607	-0.007127938119263219	5215943134026746.0	5509846378721591.0	3862554699030849.0	69174679.12229145	72389179.65499915	58751729.02469428	1.7088981717040585e+66	2.7938092762956856e+61	9.617467079736278e+61	5215903647227373.0	5509798840844031.0	3860221190605553.5	69174376.61765355	72388898.12871759	58732471.83522101	1.6918692418018547e+66	2.765738649666965e+61	9.513008081620719e+61	0.0	0.0
-16902.949487980735	3.778776560747137e-08	1.0037450662205087	0.9925386896313816	0.7802457466978099	0.417654087494861	6.0168414689117515e-05	1.3894488649831633e-10	6.071875095961963e-11	1.0010807113306757	0.997841142851249	-0.007218018124916492	-0.007217829289591418	5246292875578101.0	5518058779824069.0	3871306466523239.5	69371828.60951647	72438836.70062779	58812484.1426708	1.7660859975241313e+66	2.870318573405678e+61	9.683100585972299e+61	5246253142277032.0	5518011309424093.0	3868941361991520.0	69371521.21254928	72438555.96970147	58792973.71786247	1.7481722393525636e+66	2.840967889041216e+61	9.576217329075958e+61	0.0	0.0
-16699.947779980736	3.834820294390456e-08	1.003763057262137	0.9925029862811076	0.7803122157671305	0.4175613122225637	6.158753274268836e-05	1.4154613327374157e-10	6.048035979581681e-11	1.0010808433330065	0.9978408809654117	-0.007309132022984471	-0.00730893594603076	5276883156836646.0	5526360363257400.0	3880168642780378.0	69570198.05841656	72489105.89522646	58873739.344543025	1.8250959451417914e+66	2.949699732369841e+61	9.748837701743172e+61	5276843229481296.0	5526312924156490.0	3877771628251297.0	69569885.97991157	72488825.639744	58853973.26594415	1.8062538624223706e+66	2.9190049973728804e+61	9.639485096868665e+61	0.0	0.0
-16496.946071980736	3.890660139871747e-08	1.0037795065615929	0.9924703443089171	0.7803808655546258	0.41746722938701675	6.304165706300701e-05	1.4432575461082907e-10	6.023013162326203e-11	1.0010809622947354	0.9978406454106451	-0.007399629559418096	-0.007399426108882115	5307810061263847.0	5534713438585259.0	3889137310298696.0	69770648.36336288	72539573.89139931	58935745.87050488	1.8862342665892964e+66	3.0317467615161757e+61	9.815441005875074e+61	5307770062366688.0	5534666075859205.0	3886708940152624.0	69770332.30948034	72539294.42018382	58915728.630394794	1.8664224487547256e+66	2.999654836989696e+61	9.703601242878267e+61	0.0	0.0
-16293.944363980736	3.947649459873911e-08	1.003798086567559	0.992433476044037	0.7804871854296795	0.41737195456600595	6.45197935813668e-05	1.4724306447633013e-10	5.997180083142435e-11	1.0010810946800797	0.997840383672889	-0.007491332396933432	-0.007491121288351692	5338887598109939.0	5543080321296450.0	3898176354345793.5	69971994.84469546	72590240.71643208	58998159.87131346	1.949339934172713e+66	3.116288298754994e+61	9.881843665079254e+61	5338847616069280.0	5543033120864113.0	3895716428986419.0	69971675.21286656	72589962.5081309	58977890.00622456	1.928510892776798e+66	3.082735693713045e+61	9.767473212198613e+61	0.0	0.0
-16090.942655980736	4.0068188180383414e-08	1.003815102073456	0.9923997134652104	0.780599125552754	0.4172755397922212	6.602108722969792e-05	1.4998328310933725e-10	5.971153643991837e-11	1.001081214338757	0.9978401470146552	-0.0075866270718908235	-0.007586407804205319	5370175910262369.0	5551630769832795.0	3907385012721349.0	70174814.88917395	72641891.20817545	59061682.04850732	2.0150855979088574e+66	3.2037199216753066e+61	9.948579465337122e+61	5370136063296964.0	5551583656894103.0	3904892512184786.0	70174492.25243531	72641613.86265084	59041151.118124954	1.9931732377537786e+66	3.1686212377341067e+61	9.831578511304325e+61	0.0	0.0
-15887.940947980736	4.068423967141124e-08	1.0038343532676148	0.9923615156722924	0.780752676695277	0.4171780016310021	6.752335667515437e-05	1.5291904750827126e-10	5.945040500403455e-11	1.0010813484802688	0.9978398811034433	-0.007683470108464545	-0.007683242336435652	5401841936362330.0	5560314240693649.0	3916733800940857.5	70379964.47381687	72694403.55892926	59126163.15819786	2.0834748925449916e+66	3.2948007226203234e+61	1.001620277674308e+62	5401802352164333.0	5560267208935272.0	3914208476116962.0	70379639.51677732	72694126.95916642	59105369.439659566	2.0604188649950816e+66	3.2580724792217896e+61	9.896507279572946e+61	0.0	0.0
-15684.939239980737	4.132149164809292e-08	1.0038538733893405	0.9923227852279847	0.7809318811970614	0.41707937432574693	6.905058745698347e-05	1.557338054184981e-10	5.91932444993898e-11	1.001081483096636	0.9978396135299994	-0.007780911525963658	-0.007780674977928918	5433916763215529.0	5569167358731849.0	3926259412051201.5	70587114.23370859	72747866.23125793	59191772.66028202	2.1542971888389e+66	3.3889139707107945e+61	1.0084354843875423e+62	5433877570804059.0	5569120460531091.0	3923701090962974.0	70586787.74597755	72747590.75472525	59170714.44645248	2.1300413336364997e+66	3.350482930664662e+61	9.961924148347594e+61	0.0	0.0
-15481.937531980737	4.197256196048716e-08	1.003872002841399	0.9922868153496688	0.7811265073515886	0.4169797325016507	7.061261799559976e-05	1.5869151929199662e-10	5.894505098515546e-11	1.0010816061105303	0.997839369006872	-0.007879738710739709	-0.007879493034548735	5466663566340044.0	5578023058389771.0	3935918370392788.0	70798442.96374631	72801400.73984483	59258257.47972432	2.2280025878792177e+66	3.486076322169872e+61	1.0153099335858245e+62	5466624859406340.0	5577976331065622.0	3933326774512127.5	70798115.37231162	72801126.62181114	59236932.82750936	2.2024803439463932e+66	3.445861312329546e+61	1.0027873283116064e+62	0.0	0.0
-15278.935823980737	4.263516267168739e-08	1.0038924208748374	0.9922463065539209	0.7813667422425677	0.41687918816850894	7.220155327006867e-05	1.6169291954941838e-10	5.87018702856863e-11	1.0010817422968552	0.9978390983556849	-0.007979015763598482	-0.007978760684243233	5499877444148845.0	5586993876181302.0	3945771875252230.0	71012258.12550859	72855528.70988616	59326035.00252154	2.3044217357431086e+66	3.586014706550201e+61	1.0222804495945173e+62	5499839396086301.0	5586947263655721.0	3943147009932398.5	71011930.56781292	72855255.65223216	59304443.802995384	2.2775707156009718e+66	3.5439422752083843e+61	1.0094739695685958e+62	0.0	0.0
-15075.934115980737	4.331647740069562e-08	1.003911182493614	0.9922090859647836	0.78147444137507	0.4167778690383662	7.387039920204812e-05	1.6478766425535797e-10	5.846253673052204e-11	1.0010818649650375	0.9978388549519955	-0.008078194303440835	-0.008077929593702848	5533653963263612.0	5595985217755979.0	3955737270598422.5	71228926.35718381	72909811.39637394	59394611.34536711	2.3836571160329463e+66	3.689412199718268e+61	1.029353054927295e+62	5533616684958103.0	5595938755029342.0	3953079423683354.5	71228599.49622278	72909539.53115173	59372756.16438778	2.3554142864173315e+66	3.6454025803122535e+61	1.0162591793095822e+62	0.0	0.0
-14872.932407980737	4.402250878137182e-08	1.0039324840574946	0.9921668283353371	0.7816075193445555	0.4166758916726333	7.556653276618021e-05	1.6794594059820767e-10	5.82306192909345e-11	1.0010820016635993	0.9978385838559897	-0.008178006319766014	-0.008177731676430327	5568028235989630.0	5605100460682661.0	3965935455645305.5	71448877.47448441	72964804.1221342	59464592.28794106	2.466004398868839e+66	3.79611977612922e+61	1.0365357114956919e+62	5567991847950554.0	5605054176950529.0	3963244405469279.5	71448552.00318779	72964533.68231134	59442471.441902496	2.4362982214944262e+66	3.750087799196711e+61	1.0231493659133439e+62	0.0	0.0
-14669.930699980738	4.4763244481794736e-08	1.0039520940873594	0.9921279274333776	0.7817449287318587	0.4165731776979581	7.728483454171891e-05	1.7108404250820823e-10	5.8003570999754476e-11	1.001082125647779	0.9978383375364686	-0.008278175592457707	-0.008277890733213153	5602973644805728.0	5614301535367852.0	3976396511075181.5	71671560.12256612	73020314.61315134	59536419.83122418	2.5516152411539388e+66	3.906945107679128e+61	1.0438729518432448e+62	5602938301882341.0	5614255474854275.0	3973672198151716.5	71671236.96479112	73020045.86854024	59514033.09340222	2.5203713218755054e+66	3.8587951463621756e+61	1.0301888360674093e+62	0.0	0.0
-14466.928991980734	4.5542869863899644e-08	1.0039743959705847	0.9920836879724104	0.7819274782038329	0.4164696025928272	7.900534021366766e-05	1.7426232121563228e-10	5.777877948884622e-11	1.0010822644331472	0.9978380613712053	-0.008379852489105432	-0.008379557004252036	5638439814008524.0	5623614330405617.0	3987022170912606.0	71897146.58409856	73076356.72683309	59609259.06604568	2.640866712888497e+66	4.021600624593545e+61	1.0513222823892206e+62	5638405656798150.0	5623568451006407.0	3984264304170730.5	71896826.44279891	73076089.47423095	59586604.091580205	2.6079980718290036e+66	3.971229094739836e+61	1.0373331529030356e+62	0.0	0.0
-14263.927283980735	4.636639553382848e-08	1.00399495237216	0.9920429127343192	0.782127043021551	0.41636511092217965	8.078173413750054e-05	1.7755711932164058e-10	5.755302305733367e-11	1.0010823898418995	0.9978378118945349	-0.008483641308124635	-0.008483334707777856	5674721180369581.0	5633088660552064.0	3997940392173012.0	72127701.64984857	73133515.61781046	59684117.97099651	2.7341524482341156e+66	4.141748849109099e+61	1.0590412729480472e+62	5674688305407829.0	5633042978781422.0	3995148457224612.5	72127384.96684456	73133249.84124996	59661191.0198393	2.699560557141658e+66	4.0890223817891054e+61	1.044736278355144e+62	0.0	0.0
-14060.925575980735	4.7241503568902325e-08	1.0040183485478171	0.9919965069082975	0.782385636967885	0.4162596360621083	8.255733723099121e-05	1.8113697451726228e-10	5.7328994381326584e-11	1.001082529553912	0.9978375342686775	-0.00859095685471365	-0.008590638471615617	5711496839129912.0	5642728982996400.0	4009047590755135.0	72360452.02934074	73191589.51044318	59760423.415727966	2.831135745715403e+66	4.2679535973858564e+61	1.0671512603533704e+62	5711465352103808.0	5642683451575671.0	4006221026557512.0	72360139.70101957	73191324.97878996	59737219.764857285	2.794715022968907e+66	4.212714944605758e+61	1.052514659297135e+62	0.0	0.0
-13857.923867980735	4.817776918307676e-08	1.0040417527914824	0.9919500790687789	0.7826887112238226	0.4161530771810216	8.433857189337314e-05	1.848686323780229e-10	5.710699796250636e-11	1.001082070141887	0.9978384436324538	-0.008702140636797315	-0.008701809732614002	5748831721348968.0	5652461428691671.0	4020423814580270.0	72595450.17415294	73250250.9839769	59838525.628756136	2.9313939000637738e+66	4.401089309365932e+61	1.0756241037256372e+62	5748801591525908.0	5652416039539155.0	4017561856948931.0	72595142.4401698	73249987.59124768	59815039.09962947	2.893030877779465e+66	4.3431497958991003e+61	1.0606368883379287e+62	0.0	0.0
-13654.922159980735	4.9171759447489555e-08	1.0040641589736268	0.9919056401116025	0.7828960156528364	0.41604536486630966	8.611339715286435e-05	1.885140879414588e-10	5.6878223277106956e-11	1.0010821999503372	0.9978381844443502	-0.008814681041669735	-0.008814337132820567	5790857784926722.0	5662295997765209.0	4031940705570216.5	72864588.5830683	73309402.5409293	59917714.693374686	3.039175392830519e+66	4.53881894171116e+61	1.0843065006014575e+62	5790777928971942.0	5662250707417306.0	4029043784028157.5	72863928.02732588	73309140.03763674	59893949.498774074	2.998726092573548e+66	4.4780562846182265e+61	1.0689618841031402e+62	0.0	0.0
-13451.920451980735	5.020437360653346e-08	1.0040892950643228	0.9918557911879147	0.7830780259709939	0.41593657069855	8.79373371102209e-05	1.9137109965774714e-10	5.6641998141197134e-11	1.0010823406401559	0.9978379057275368	-0.008928518015757248	-0.008928160610228778	5828153577251915.0	5672237341768150.0	4043564787967798.5	73085121.73376946	73369306.70660007	59997403.12355571	3.1166313931630657e+66	4.6804250510155065e+61	1.0931560528498707e+62	5828250496525765.0	5672192160048878.0	4040633518276699.0	73085596.48119698	73369045.06308958	59973365.27394029	3.0744382749920924e+66	4.616713550653801e+61	1.0774454759373797e+62	0.0	0.0
-13248.918743980736	5.125165881811989e-08	1.004112708479479	0.9918093599115498	0.7830926397536202	0.41582711890603885	8.97755919254243e-05	1.9441485826378224e-10	5.638786839949976e-11	1.0010824709949877	0.9978376459840917	-0.009039305986849383	-0.009038935111501488	5881995511688259.0	5682100128522283.0	4055233726672406.5	73429905.54651956	73428590.75824477	60077616.65447412	3.255259478575814e+66	4.825407324147758e+61	1.1020134803545335e+62	5881816967576213.0	5682055256965139.0	4052270626443892.5	73428580.09977639	73428331.2837003	60053327.66459811	3.2104828628020015e+66	4.758666032070661e+61	1.0859402977698594e+62	0.0	0.0
-13045.917035980736	5.230189929567061e-08	1.0041389315296223	0.9917573604053493	0.7831531260721919	0.4157175646211935	9.163593992703722e-05	1.9802708321470343e-10	5.6118853710977633e-11	1.0010826136673932	0.997837362671734	-0.009147084580715156	-0.009146700280706369	5891867839045435.0	5692083198389883.0	4066988004800094.5	73479185.19731422	73488476.81572281	60158542.014081515	3.372516108517597e+66	4.975441610037304e+61	1.1110106860157638e+62	5891867923708807.0	5692038713306318.0	4063995670709127.0	73478969.58376826	73488220.03806624	60134023.690422066	3.3254170925824066e+66	4.905566532305613e+61	1.0945766393823e+62	0.0	0.0
-12842.915327980736	5.3365543748651764e-08	1.0041633394648812	0.9917089607253714	0.7832362747645215	0.41560812342720016	9.349499094150951e-05	2.01719819793713e-10	5.583377501280899e-11	1.0010827469558707	0.9978370954596858	-0.009251052576662233	-0.009250655023362192	5948389893541383.0	5702275257129236.0	4079073517314063.5	73815232.02444339	73549724.90031889	60241817.06267738	3.4687210610820505e+66	5.130839105858148e+61	1.1201029555563602e+62	5948454767099829.0	5702231310752579.0	4076054256235654.0	73815653.82680452	73549471.722556	60217089.548707046	3.419550367912639e+66	5.0577290909158533e+61	1.1033123074328183e+62	0.0	0.0
-12639.913619980736	5.4454134079444685e-08	1.00419067964494	0.9916547513150321	0.7833793891182154	0.4154989611478438	9.537973910902303e-05	2.0536743951306357e-10	5.5537713083649707e-11	1.0010828920048633	0.9978368065288519	-0.009352333077727506	-0.009351922324062378	5998057628810724.0	5712642498888690.0	4091324924387196.0	74154256.16212156	73611827.17197911	60326173.124259405	3.619167123008798e+66	5.289806028161134e+61	1.1291243734858594e+62	5997952373229301.0	5712599172907194.0	4088280765213434.0	74153505.6259226	73611578.2405618	60301254.31055293	3.567144800503795e+66	5.213374451685734e+61	1.1119812911676246e+62	0.0	0.0
-12436.911911980736	5.557328710391936e-08	1.004216145051182	0.9916042608017938	0.7834825960987135	0.4153902143527443	9.726968855802611e-05	2.0952815708082182e-10	5.523328955039773e-11	1.0010830267459443	0.9978365363927909	-0.009449734296056547	-0.009449310575067406	6022789728555014.0	5723011924197894.0	4103770165335147.0	74298474.3862593	73673905.4814784	60411939.04056551	3.75058950097303e+66	5.455286520707252e+61	1.138361235520959e+62	6022796508441656.0	5722969360667338.0	4100703871264126.0	74298294.71148102	73673661.63656831	60386852.23667942	3.695956978974145e+66	5.375416828889667e+61	1.120868610750522e+62	0.0	0.0
-12233.910203980737	5.671961930319064e-08	1.0042446998476366	0.9915476513668309	0.7835027202949612	0.41528205910592203	9.91696510213828e-05	2.1357121637035016e-10	5.492003255274694e-11	1.0010831720212918	0.9978362483964528	-0.009546062049982913	-0.00954562523895136	6083261940605372.0	5733591101387810.0	4116353028197621.0	74659230.47555818	73737166.43016347	60498525.81123532	3.8880437489924765e+66	5.626473343699279e+61	1.1476284809718577e+62	6083240805405205.0	5733549302689494.0	4113266215670345.5	74659016.47312813	73736927.73854978	60473285.35438383	3.830662269758969e+66	5.543029882646575e+61	1.1297854175192625e+62	0.0	0.0
-12030.908495980737	5.7905068398040326e-08	1.004271334742218	0.9914948503044898	0.7835243931272348	0.4151746602501029	0.0001010916131093436	2.1788558723782043e-10	5.459472252648552e-11	1.0010833066539189	0.9978359800816985	-0.009643212873472112	-0.009642762590292243	6117535643840051.0	5744432341974528.0	4129145513597221.0	74869814.11675623	73802017.68164203	60586693.37251207	4.022096654164048e+66	5.805798673383516e+61	1.1571500551585002e+62	6117510758916195.0	5744391291367093.0	4126039315549529.0	74869482.18189432	73801784.0324067	60561308.94666183	3.961974879314559e+66	5.718584960718836e+61	1.1389477420784018e+62	0.0	0.0
-11827.906787980737	5.914174904180204e-08	1.0043012519132317	0.9914355494163568	0.7836045892511537	0.4150682226912812	0.0001029969373402275	2.2219888376389028e-10	5.426801012585635e-11	1.001083451688619	0.9978356946579078	-0.009739529129733365	-0.009739065219464167	6159446035496767.0	5755345863668713.0	4142232094256866.0	75122345.96324176	73867198.05724059	60676919.520883024	4.186096415937975e+66	5.994186419072429e+61	1.1670174832085247e+62	6159439537225889.0	5755305681925086.0	4139107918195449.5	75122140.57079321	73866970.179471	60651402.899647295	4.12271941262371e+66	5.903006588581412e+61	1.1484495671585986e+62	0.0	0.0
-11624.905079980737	6.04347178983498e-08	1.0043292056260316	0.9913801422374617	0.7836995737108203	0.41496277250842895	0.0001049395699266118	2.265551792067668e-10	5.39449196727421e-11	1.0010835872436579	0.9978354258197752	-0.00983615924808148	-0.009835681392817727	6203588016521931.0	5766489485439335.0	4155480320396413.5	75389092.17153323	73933734.49679141	60768198.57539354	4.340810074659475e+66	6.18924325018311e+61	1.1770217476595479e+62	6203585037113546.0	5766450255705513.0	4152339167882839.5	75388904.7580966	73933512.90976912	60742558.73633796	4.274261349192484e+66	6.093919357289603e+61	1.158082001077117e+62	0.0	0.0
-11421.903371980738	6.177601622655876e-08	1.0043606538116594	0.9913178143076595	0.7838629723372444	0.4148581984541734	0.0001069521884483543	2.3081535387163933e-10	5.3624590837278205e-11	1.0010837348106316	0.9978351354595365	-0.009937372181458121	-0.00993687942311253	6248126746728247.0	5777857592793398.0	4168722407989372.0	75656677.03001007	74001649.24123868	60859321.1223777	4.499979907079345e+66	6.391303315347288e+61	1.1869323922742941e+62	6248127253724501.0	5777819330193040.0	4165563722770764.5	75656506.80904426	74001434.05632666	60833553.73764641	4.4300906230883155e+66	6.291594167989074e+61	1.1676076880125206e+62	0.0	0.0
-11218.901663980738	6.317722909734741e-08	1.0043900817942577	0.9912594918729116	0.7839873746267462	0.41475263958572495	0.00010927326075711614	2.357376606858837e-10	5.3304910337092466e-11	1.00108387283384	0.9978348613333916	-0.010041879462968657	-0.010041370994659541	6293189220001188.0	5789366321756843.0	4182382338312402.0	75926029.67777365	74070294.48687853	60952984.527979314	4.664015004769892e+66	6.603090859762846e+61	1.1969663593738882e+62	6293193402103735.0	5789329027449177.0	4179205399532013.5	75925877.29615484	74070085.70367055	60927085.25831464	4.590614480751227e+66	6.498719194007045e+61	1.1772430404640502e+62	0.0	0.0
-11015.899955980734	6.465011103706044e-08	1.0044232373943336	0.9911937881338073	0.7840090932377735	0.41464486480711893	0.00011193943225798104	2.40630090487537e-10	5.2983959845015594e-11	1.0010840225798756	0.9978345664335017	-0.0101477702262552	-0.010147245502998144	6338867824424187.0	5801186579222340.0	4196197712159088.5	76198202.34695719	74140761.52598436	61047685.2759112	4.83361293380677e+66	6.823984302314474e+61	1.2070313432366618e+62	6338875921193730.0	5801150309202915.0	4193002640450800.5	76198068.85904929	74140559.52004357	61021654.70757307	4.7565318387769676e+66	6.714699023112138e+61	1.186901768290162e+62	0.0	0.0
-10812.898247980735	6.619549351232692e-08	1.0044543029347228	0.9911322284928377	0.7840337872833331	0.4145348247730189	0.00011505309650457	2.4553313627003997e-10	5.26619404046084e-11	1.0010841618862658	0.9978342898186813	-0.010254399680402098	-0.01025385824245446	6385513771182013.0	5813300601409978.0	4210117444230078.0	76475022.9519584	74213020.8423876	61142900.55215384	5.0092585220677604e+66	7.056073926859267e+61	1.217082200710497e+62	6385525930878581.0	5813265264676242.0	4206904595706993.5	76474908.92918	74212825.0542784	61116741.45993555	4.928320817526682e+66	6.941591284468055e+61	1.1965409215758996e+62	0.0	0.0
-10609.896539980735	6.780385922079169e-08	1.0044893422047625	0.9910628007869761	0.7841349892606205	0.4144224517859699	0.0001185219917140132	2.508357457482007e-10	5.234063105531355e-11	1.0010843127087883	0.9978339925048678	-0.010364044105367013	-0.010363485113809929	6433037443882327.0	5825664935574502.0	4224475880123277.5	76755280.82253131	74286648.06305124	61241106.344565794	5.190948425691696e+66	7.299373860465498e+61	1.2272124140931383e+62	6433053911310487.0	5825630516724343.0	4221243925484018.0	76755187.45412678	74286458.41551146	61214809.48272751	5.105950539074031e+66	7.179369362332366e+61	1.2062464680719652e+62	0.0	0.0
-10406.894831980735	6.948817381763972e-08	1.0045222086703904	0.9909976816140081	0.7842635879561008	0.41430773553865	0.00012243094696285522	2.562925421081528e-10	5.202239258019539e-11	1.0010844522180822	0.9978337156068059	-0.010476840174718886	-0.010476262733315384	6481454691786058.0	5838373009046939.0	4238833350939610.5	77039235.27117544	74362334.19789778	61339151.90286005	5.3800227179535685e+66	7.554305994603884e+61	1.2375457067816903e+62	6481475742689040.0	5838339463530576.0	4235582145452646.5	77039163.79513559	74362150.39676881	61312715.20266242	5.2907297877766134e+66	7.428433738796221e+61	1.2161396774823815e+62	0.0	0.0
-10203.893123980735	7.12559192619994e-08	1.0045593242410606	0.9909241500602742	0.7844844367318502	0.4141906749977241	0.00012663475903778508	2.613572323209573e-10	5.170487654455087e-11	1.0010846033051086	0.9978334174259905	-0.010592131836449161	-0.010591535121985808	6532135251818501.0	5851332197650498.0	4253870493628014.0	77334445.80472751	74439512.47560346	61441852.06661201	5.5801707134136744e+66	7.823187898424843e+61	1.2481341666270561e+62	6532161035985308.0	5851299496510014.0	4250598626969588.5	77334396.74958651	74439334.36976762	61415264.5325709	5.486285101941726e+66	7.691061292819585e+61	1.2262730461432674e+62	0.0	0.0
-10000.891415980735	7.311023585292207e-08	1.0045941799705222	0.9908550985045969	0.7844796361947091	0.4140715743778758	0.0001311858160335686	2.6717805271468047e-10	5.138512539337011e-11	1.0010847435446744	0.9978331380241335	-0.010709039629299894	-0.010708422938545391	6586039756405823.0	5864591962177936.0	4269098586002883.5	77646349.56778164	74518338.97544256	61545601.3455919	5.7947085394383814e+66	8.108309143231818e+61	1.2591517552363605e+62	6586070492431560.0	5864560013637617.0	4265806254872697.5	77646323.722555	74518165.9961633	61518864.4442747	5.6958751508699616e+66	7.96950254924272e+61	1.2368194505503632e+62	0.0	0.0
-9797.889707980736	7.50539031741411e-08	1.004633586447779	0.9907770400997655	0.7845301899800974	0.41395093275446354	0.0001360670166586758	2.7308859418310164e-10	5.106341196823273e-11	1.0010848939905823	0.9978328410742492	-0.010827322081293162	-0.010826684730609364	6643528753036703.0	5878134063307759.0	4284640350253349.5	77976290.9525302	74598934.09940346	61651039.07702469	6.023420001232287e+66	8.40627274157721e+61	1.2703206793115952e+62	6643564804042377.0	5878102908069482.0	4281327065727963.0	77976289.87121269	74598766.36623584	61624149.6965843	5.9192788011839315e+66	8.260410135541223e+61	1.2475061697833983e+62	0.0	0.0
-9594.887999980736	7.709799619481835e-08	1.0046706371534617	0.9907036525836228	0.7845628888848948	0.4138289541364579	0.0001412579174394403	2.792402072620697e-10	5.074239191766052e-11	1.0010850329729246	0.9978325647591213	-0.010948077568502402	-0.010947418655213313	6704675106279106.0	5891924581635372.0	4300410984304986.0	78324035.99844322	74680896.7601692	61758042.83629969	6.267299061195042e+66	8.718508958812552e+61	1.2816441420921612e+62	6704717016178813.0	5891894184129835.0	4297075991533422.0	78324062.27730331	74680733.99465236	61730995.13740066	6.157446713723742e+66	8.565158406918339e+61	1.258333138581696e+62	0.0	0.0
-9391.886291980736	7.92350278449733e-08	1.0047125794305765	0.9906205844883511	0.784471306738775	0.4137061445567908	0.00014655780974427777	2.8576178721062886e-10	5.04240252250998e-11	1.0010851832070045	0.997832268240461	-0.011071982608546744	-0.011071301070316383	6769431916787556.0	5906035657124685.0	4316478538241864.0	78689470.78127299	74764698.21678148	61866337.8022181	6.527395371547105e+66	9.047684763555152e+61	1.2931931036026753e+62	6769480265302684.0	5906006170683693.0	4313120724559364.5	78689527.14510752	74764541.31080519	61839122.72122653	6.411387293889215e+66	8.886340615898857e+61	1.2693683084303174e+62	0.0	0.0
-9188.884583980736	8.148395444533707e-08	1.0047481147167803	0.9905501835954041	0.7843350033188123	0.4135827624684903	0.00015202164105164088	2.9254139098942784e-10	5.0395481881494304e-11	1.0010837689448322	0.9978350914431772	-0.011236162568198267	-0.011235450265765308	6838816873370303.0	5920851827732111.0	4333314843319089.0	79078381.84751016	74852756.69530578	61980524.514753655	6.809079854633195e+66	9.400232148470768e+61	1.3048399502169772e+62	6838872319722233.0	5920822381999182.0	4329907837639261.5	79078469.44631727	74852600.32587202	61952930.055489846	6.6858147299958106e+66	9.229496400792531e+61	1.2803714935697483e+62	0.0	0.0
-8985.882875980737	8.385671521006026e-08	1.0047928948599214	0.990461503007366	0.7840950011798271	0.41345875836630064	0.00015768474796536887	2.997119954385135e-10	5.0072019213940996e-11	1.001083921396032	0.9978347841444728	-0.01136266860806324	-0.01136193197579895	6910999175553862.0	5935733487442427.0	4350318056863109.5	79480225.780693	74940992.69578514	62094690.23658577	7.107099205418939e+66	9.7689011665929e+61	1.3170114254448765e+62	6911062406029517.0	5935705177924909.0	4346885631336746.5	79480350.05670385	74940843.61287689	62066905.90416157	6.976664645740138e+66	9.589041237911359e+61	1.2919987903662585e+62	0.0	0.0
-8782.881167980737	8.635935055830963e-08	1.0048351223674596	0.9903778906319013	0.7838254824036354	0.41333384088727637	0.00016357079761451286	3.065448337687588e-10	4.974364182399839e-11	1.0010840559403948	0.997834517575324	-0.011488605984175285	-0.011487844587436858	6986323810311660.0	5951204233788481.0	4367670207283920.5	79896999.83995211	75032654.3763606	62211161.27433089	7.424155125027168e+66	1.0156699270587654e+62	1.3294040808290975e+62	6986395577415222.0	5951177192091907.0	4364213817895900.5	79897164.52251051	75032513.35892944	62183202.71989956	7.286056368400305e+66	9.967186466343573e+61	1.3038387364072054e+62	0.0	0.0
-8579.879459980737	8.900661679199303e-08	1.0048830865042075	0.990282931292373	0.7835556239326193	0.413203272898825	0.000169920754193841	3.119284457452786e-10	4.941151457049168e-11	1.0010842002009408	0.9978342352656632	-0.01161397122510385	-0.011613184631252979	7065038120259414.0	5966878098542171.0	4385156726376559.5	80330992.48234211	75125382.48810397	62328555.774657324	7.762710167969567e+66	1.056006942689134e+62	1.3415284968998764e+62	7065119085246281.0	5966852742204556.0	4381677725393397.5	80331200.536527	75125252.22861232	62300433.29178939	7.616393802890673e+66	1.0360430348190683e+62	1.315411679533523e+62	0.0	0.0
-8376.877751980737	9.18213421538519e-08	1.0049284063871695	0.990193212907847	0.7833374931758688	0.41306489407876384	0.00017678461122726412	3.161336489661756e-10	4.907879440149166e-11	1.0010843352583396	0.9978339676304009	-0.011739743384281286	-0.01173893095906399	7146041000387430.0	5982510842759700.0	4402692022262117.0	80776914.27461411	75217784.58515203	62445231.866115466	8.123363963631797e+66	1.0961804136506595e+62	1.3530416727683135e+62	7146131913772674.0	5982487321584818.0	4399189877619806.5	80777169.18773805	75217666.03001887	62416942.689076185	7.96823409095975e+66	1.0751861982132824e+62	1.3263782910725536e+62	0.0	0.0
-8173.876043980737	9.481100732196935e-08	1.0049799732721034	0.9900911409348341	0.7829843415211815	0.41291893288620146	0.00018413892816065183	3.203106242633099e-10	4.874403918689052e-11	1.0010844795499365	0.9978336855543587	-0.011865048513713046	-0.011864209796760403	7228392838692126.0	5997936933555505.0	4420022607068070.5	81228704.03980888	75308785.08446792	62560196.41947089	8.503633911940445e+66	1.1364828183116254e+62	1.3640666534617965e+62	7228494496329701.0	5997915439480426.0	4416497080746245.5	81229009.99855128	75308679.49447705	62531739.47936765	8.33914065407668e+66	1.114437052331221e+62	1.3368617762953544e+62	0.0	0.0
-7970.874335980734	9.799811798435172e-08	1.0050287757430711	0.9899945502413046	0.7826197309077142	0.4127661424758804	0.00019209252061861367	3.237486271889802e-10	4.840589536848548e-11	1.0010846126500634	0.9978334239620728	-0.011989036443489743	-0.011988171158896523	7312312792045522.0	6013253506732344.0	4437518107379641.5	81687570.19238912	75398932.32482961	62675075.77911345	8.904144408800321e+66	1.1766250382723162e+62	1.3744111903119642e+62	7312425726422764.0	6013234034356036.0	4433969252099518.5	81687929.81293198	75398839.81158078	62646453.19919141	8.729726520780836e+66	1.153514057505003e+62	1.3466768552664534e+62	0.0	0.0
-7767.872627980734	1.0137862105228178e-07	1.0050843932961557	0.989884485105464	0.7824130700097405	0.41260686837593685	0.0002005358173229884	3.2782246777589435e-10	4.806628780818104e-11	1.0010847555384543	0.9978331463180441	-0.012112596571135493	-0.012111704258255862	7397470371751885.0	6028511341407733.0	4454584377858767.0	82151128.964099	75488443.04555312	62785857.38491962	9.322456631279856e+66	1.2166319499018612e+62	1.383932501387534e+62	7397595267098817.0	6028493919964240.0	4451013139823958.0	82151545.69027033	75488363.77323674	62757079.45742928	9.137573867959129e+66	1.1924400356343466e+62	1.3556816181841111e+62	0.0	0.0
-7564.8709199807345	1.0497534765241023e-07	1.0051371123938664	0.9897801678528835	0.7822744225591836	0.4124349297965397	0.00021031957163088926	3.313932106454457e-10	4.7725306143884265e-11	1.0010848865180115	0.9978328912901056	-0.012234596262458451	-0.01223367671618958	7484352520086274.0	6043911805448278.0	4472109165000629.5	82622106.71468255	75578654.29550591	62900070.85269478	9.760594735489401e+66	1.2567613640492056e+62	1.3926874568895285e+62	7484489977583519.0	6043896515103524.0	4468514649878065.0	82622583.645883	75578588.81172755	62871129.71853215	9.564675389521071e+66	1.2314705249235133e+62	1.363935439728834e+62	0.0	0.0
-7361.869211980735	1.0880181961733287e-07	1.005197305290746	0.989661074254102	0.7819513843193986	0.4122476383794707	0.0002215391799297876	3.3532968494138134e-10	4.738494978270319e-11	1.001085030543708	0.9978326104399297	-0.012356753180003888	-0.012355805815643509	7573206881434488.0	6059282581960739.0	4489598681454040.5	83102381.00786702	75668547.30356352	63013072.50143383	1.0223335133128857e+67	1.298463674208287e+62	1.4015665941328846e+62	7573357490908926.0	6059269550236451.0	4485981614019999.5	83102921.06220476	75668496.35273832	62983976.280563734	1.0015666484360962e+67	1.2720224164241602e+62	1.3723065487390862e+62	0.0	0.0
-7158.867503980735	1.1289834382371341e-07	1.0052544762241422	0.9895479734745364	0.7816740810230244	0.4120444593194416	0.0002342636972974807	3.3929247266389434e-10	4.704554767586741e-11	1.0010851629749649	0.9978323511950083	-0.012480698230009015	-0.012479722072729592	7664270728523059.0	6074979773447893.0	4507635805797250.0	83593580.70080128	75760257.62034853	63129079.82023377	1.0713683444563217e+67	1.3417473246812263e+62	1.4104940991988113e+62	7664435056643597.0	6074968973075819.0	4503996161102589.0	83594186.57237628	75760221.04460767	63099829.71159003	1.0493437360740351e+67	1.3140983300240828e+62	1.3807161231266657e+62	0.0	0.0
-6955.865795980735	1.1728047061888787e-07	1.0053198899534235	0.9894185832264943	0.7816096901279165	0.41182495122517476	0.00024869516599508953	3.425300674008728e-10	4.67069173926563e-11	1.0010853061989997	0.9978320727611082	-0.012605887438223717	-0.012604881612715172	7757084874598874.0	6090959728346095.0	4526352725144751.0	84092258.99853745	75853518.81401241	63249430.866360724	1.1231186857735332e+67	1.3867859491898536e+62	1.4196247141361075e+62	7757263763234961.0	6090951190872008.0	4522690184339185.0	84092934.83922881	75853496.7530863	63220025.529744335	1.09975322510253e+67	1.3578683017883709e+62	1.3893169757090365e+62	0.0	0.0
-6752.864087980735	1.2198001905033446e-07	1.0053821563573078	0.9892954378282983	0.7814283168645655	0.41158923785535595	0.0002647995988030474	3.462968749869701e-10	4.6373061077648045e-11	1.0010854348980132	0.9978318246313351	-0.012733071732170248	-0.01273203515629473	7852445538604334.0	6107713043925459.0	4545107746283565.0	84603020.47368567	75951167.90273942	63368792.392621115	1.1782497308455096e+67	1.4344840138474588e+62	1.4290301349558685e+62	7852639727991698.0	6107706894143731.0	4541422355337298.0	84603769.98724708	75951161.10588995	63339233.36573675	1.153442066829449e+67	1.404213886861524e+62	1.3981767789033632e+62	0.0	0.0
-6549.862379980736	1.270105333783904e-07	1.0054535733802312	0.9891542156109955	0.7810783816320055	0.41133908160052385	0.0002823951107316109	3.499085991982727e-10	4.60434058294546e-11	1.0010855733505184	0.9978315602595766	-0.012859843348009587	-0.012858775504151918	7950593223474186.0	6124823957104220.0	4564808719909267.0	85126146.24187033	76050748.10175121	63495383.4209925	1.2366613949342978e+67	1.4844436180688401e+62	1.4382369587044973e+62	7950803571765000.0	6124820239464325.0	4561100286426688.0	85126973.5613494	76050756.75985132	63465669.33275703	1.2103151059230303e+67	1.4527502821179088e+62	1.4068391786357744e+62	0.0	0.0
-6346.860671980736	1.3242923294374158e-07	1.0055217408667618	0.9890194417631392	0.7806778249031434	0.41107938470974414	0.00030052894950729104	3.5377276450963e-10	4.5720356193047105e-11	1.0010856974837492	0.9978313254153954	-0.012988173105125735	-0.012987072975008326	8052450562707202.0	6142420638766652.0	4584949359645472.0	85666746.35206756	76153071.90550715	63623976.086204626	1.2986287338613472e+67	1.5370632815598524e+62	1.447698579164825e+62	8052677897766272.0	6142419459837585.0	4581217794870941.0	85667655.46593001	76153096.54875766	63594107.331445254	1.2706340031676051e+67	1.5038597428608418e+62	1.4157419799921594e+62	0.0	0.0
-6143.858963980736	1.3827598422549746e-07	1.0056001742383733	0.9888643896726654	0.780368544959465	0.4108021292335851	0.0003207326536080622	3.58216790737289e-10	4.5403055356805584e-11	1.001085836505285	0.9978310587901412	-0.013118314960217285	-0.013117181429898773	8157819000835270.0	6160491914575334.0	4605633337560259.0	86224081.98048934	76258062.45884904	63755851.89481487	1.3654198943379077e+67	1.59284329886398e+62	1.4576306561871208e+62	8158064087160521.0	6160493372818357.0	4601878533715482.0	86225076.45137943	76258103.65699022	63725828.429563105	1.335635440042952e+67	1.5580285070781454e+62	1.425095137006012e+62	0.0	0.0
-5940.857255980736	1.4463555073714576e-07	1.0056752851851634	0.9887159339211518	0.7799254119132423	0.410497226741181	0.0003442257213065935	3.656378944968468e-10	4.509078107646216e-11	1.0010859590504584	0.9978308280241206	-0.0132484952411328	-0.013247327631332472	8266985237946341.0	6179404009732405.0	4627413925686329.0	86797702.88346411	76367853.39286987	63894961.31535709	1.4369847462458594e+67	1.6533658793396025e+62	1.4682897905649054e+62	8267249036225447.0	6179408216419719.0	4623636071178443.0	86798787.14433596	76367911.70935337	63864785.63214552	1.4052708337235112e+67	1.6168064955156979e+62	1.4351543962391137e+62	0.0	0.0
-5737.855547980733	1.5156310842503027e-07	1.0057619965533573	0.9885445770407325	0.7798000253165851	0.4101458443002147	0.00037735195969438684	3.7280366099946255e-10	4.4779293182615215e-11	1.0010860927453815	0.9978305763348085	-0.013381753730621873	-0.013380550535008232	8378471574142735.0	6199083035358767.0	4649748331641985.0	87382218.02881336	76482046.71236068	64038307.599502265	1.5158644258515763e+67	1.72115483347092e+62	1.481791806850346e+62	8378753877531914.0	6199090162199054.0	4645950047077715.0	87383392.58881263	76482123.126305	64007999.93919298	1.482011913262602e+67	1.682647248918044e+62	1.447978495512993e+62	0.0	0.0
-5532.201579705201	1.5921547152159283e-07	1.0058453081142522	0.9883799819754643	0.7795794931448133	0.40973683895264135	0.00042009782986906184	3.801081496755914e-10	4.445882469675965e-11	1.00108620183518	0.9978303847414587	-0.013518189680387668	-0.013516949309006541	8493664005827677.0	6220118618894463.0	4673369402005973.0	87985803.8139424	76604054.26620048	64189753.914755575	1.603249302356054e+67	1.796185678800464e+62	1.4970104497342592e+62	8493964421460839.0	6220128571619268.0	4669552114179275.0	87987067.10075247	76604148.0846336	64159326.75804844	1.567014439357843e+67	1.7555193441998582e+62	1.462464273918774e+62	0.0	0.0
-5329.199871334269	1.6745331553778033e-07	1.00594184390153	0.9881892891530513	0.7795989216537058	0.40928269548788476	0.0004697784278959706	3.8261437961337356e-10	4.413778656930721e-11	1.001086325305606	0.997830162300747	-0.013653723907816953	-0.013652445855919959	8609332082761818.0	6242377057586349.0	4697593536602095.0	88589370.17380986	76733027.4606541	64345847.61188218	1.694719595738756e+67	1.879066338659412e+62	1.5135095053436142e+62	8609651283526838.0	6242389853269432.0	4693759315607809.0	88590724.156815	76733138.78240952	64315316.98812226	1.6559651933925365e+67	1.8360249765852415e+62	1.4781958821602596e+62	0.0	0.0
-5126.197404731727	1.7652685990807935e-07	1.006034983813488	0.9880053539687614	0.7798911876974326	0.40877838382092385	0.0005275390342240282	3.8344162497436673e-10	4.38139062822716e-11	1.0010864254697494	0.9978299958260407	-0.013785860438412019	-0.013784544923547465	8725848882755123.0	6264939689562081.0	4721101579566117.0	89195957.55842662	76863486.87430023	64496228.09515467	1.7922807896605873e+67	1.9659355535831735e+62	1.529573831338249e+62	8726187484817363.0	6264955853471286.0	4717253109240661.0	89197403.8197951	76863618.807937	64465613.9721488	1.7508290984830653e+67	1.9203957610949275e+62	1.4935046537799324e+62	0.0	0.0
-4920.544051555211	1.8670573344229137e-07	1.0061434006375138	0.9877912781942633	0.7802620470346608	0.4081943837870266	0.0005967561475701919	3.845073548377397e-10	4.3485504369726805e-11	1.0010865475514095	0.9978297754858094	-0.01391843268222047	-0.01391707885220877	8850668488276884.0	6287446568749478.0	4744463499779402.0	89844427.45685573	76993545.6120847	64643354.593948625	1.9005459578162175e+67	2.0499546093572372e+62	1.5423733853469245e+62	8851026978617173.0	6287466395470418.0	4740598440606254.0	89845966.43705393	76993699.84383251	64612643.17286351	1.8560945799110717e+67	2.0019365498579187e+62	1.5056161548230094e+62	0.0	0.0
-4717.542337262457	1.978973100254142e-07	1.006248475025009	0.9875838714460107	0.7811308710162508	0.40753716968330667	0.0006766115492774576	3.849653883680916e-10	4.3162114310542894e-11	1.0010866369883626	0.9978296388798671	-0.014049727593289497	-0.01404833509136754	8984672607315892.0	6309036120872291.0	4767467942896540.0	90538501.24232131	77117970.88593273	64787484.59545764	2.021617553377094e+67	2.130957809834148e+62	1.5534413170114388e+62	8985051921965237.0	6309059634754014.0	4763584886635834.0	90540137.2574707	77118147.49488753	64756664.284697264	1.9738121295735043e+67	2.0804944407548567e+62	1.5160341074831913e+62	0.0	0.0
-4511.888278653598	2.1051459752253354e-07	1.0063713310327893	0.9873414115179658	0.7820017560053913	0.40679756341115214	0.0007659189474971992	3.8630049388047223e-10	4.2837289268918986e-11	1.0010867432116204	0.9978294631048492	-0.01418397182543974	-0.014182539028596605	9132079726172336.0	6331060683368351.0	4790900429015259.0	91301397.64462328	77244390.157757	64932490.27394967	2.16446571383747e+67	2.2117749217883492e+62	1.5634261686434497e+62	9132481715907492.0	6331088108445484.0	4786996751911259.0	91303139.17331521	77244590.64667995	64901543.32299501	2.1127107959124622e+67	2.1588164830409013e+62	1.5253804561685343e+62	0.0	0.0
-4308.886537383485	2.2435483302966543e-07	1.0064909375313837	0.9871054668731135	0.783194953994215	0.4060312710106648	0.000850264851221425	3.863123188269108e-10	4.2520036861646954e-11	1.0010867995802086	0.9978294221727485	-0.0143176836933634	-0.014316209996433672	9286316197448336.0	6353672217233136.0	4815022834120199.0	92100361.4217254	77373891.1125405	65080766.788239375	2.3287036192588737e+67	2.2934637259598534e+62	1.5730472185248904e+62	9286742509616360.0	6353703290852120.0	4811097411982027.0	92102215.90087214	77374113.8454883	65049686.66963871	2.2724087773468414e+67	2.2379487683805246e+62	1.53436809427985e+62	0.0	0.0
-4103.232641750845	2.399488544729011e-07	1.006631569888651	0.9868280822472588	0.7848310550604979	0.40521835945645956	0.0009364718761954135	3.858225314246639e-10	4.220241604752815e-11	1.0010868917335607	0.9978292846271701	-0.014455200565475166	-0.014453684000161176	9448064627623996.0	6377318772747593.0	4840097065420895.0	92939389.92696331	77508981.22541301	65234755.38918697	2.5183444410083854e+67	2.38448229318619e+62	1.5839244485794737e+62	9448516843364588.0	6377353444595492.0	4836149695680526.0	92941363.90893891	77509225.7396668	65203540.3738167	2.4567840415773484e+67	2.3261225369930155e+62	1.5445646035475391e+62	0.0	0.0
-3900.2307991624184	2.57427599141312e-07	1.0067694179780473	0.9865563066816048	0.7872004147714748	0.40430987947397923	0.0010413728188915048	3.846531592910559e-10	4.189162632807685e-11	1.0010869354780192	0.9978292771920372	-0.014591980171462487	-0.014590420151261566	9613544866461762.0	6402158379797754.0	4865653804399157.0	93798087.19744776	77650638.77554968	65390614.69352933	2.733748262709632e+67	2.4792934624926963e+62	1.594280777495064e+62	9614023424509364.0	6402196917761436.0	4861683678663580.0	93800182.52734151	77650906.40712039	65359260.528928176	2.6661866172289868e+67	2.417949323631919e+62	1.554249364903416e+62	0.0	0.0
-3694.577094203407	2.777574374125379e-07	1.0069327386247144	0.9862343809308739	0.7902076633905433	0.4032862137379868	0.0011614766475790972	3.8446484282660016e-10	4.157883949952153e-11	1.0010870059440007	0.9978291988226197	-0.014732918918945915	-0.014731313262243964	9784697166620032.0	6428418961759916.0	4892548681501250.0	94685466.27121073	77800151.52057007	65553135.499909654	2.982835652182143e+67	2.5799987492290978e+62	1.604212841774504e+62	9785203640081796.0	6428461685843086.0	4888553083984652.0	94687689.76317188	77800444.0703911	65521623.530382924	2.908291340379653e+67	2.515451361214242e+62	1.5635022994431507e+62	0.0	0.0
-3488.9240942563556	3.007946430959574e-07	1.006974443843607	0.9863210863156734	0.7925403782702818	0.4022005259268572	0.0012965185903582217	3.841123707092819e-10	4.1287683197099686e-11	1.00099779336441	0.9981003366610443	-0.014880987915816227	-0.014879333954426893	9956594914337566.0	6456042011742703.0	4920764685592790.0	95576312.33126298	77957026.4489394	65722824.52522832	3.268909967712898e+67	2.688373038566771e+62	1.6149990790753949e+62	9957130643331362.0	6456088663054515.0	4916739361066101.0	95578669.54002379	77957342.39097424	65691123.78537078	3.185145996319509e+67	2.6194158080255995e+62	1.573008039893481e+62	0.0	0.0
-3285.921242909426	3.3179991163260353e-07	1.0073249686038512	0.9854619327923736	0.7980318031703447	0.4009358879098948	0.0014568260938384039	3.720242247757204e-10	4.095439511964375e-11	1.00109186735679	0.9978197376804827	-0.015017956914006904	-0.015016256226493767	1.0121089835186348e+16	6484807509314217.0	4949862796454519.0	96426166.16207707	78119934.43625624	65897141.283030935	3.574283058567544e+67	2.800652345935474e+62	1.623776694155478e+62	1.0121655429183552e+16	6484858246668383.0	4945810027510632.0	96428659.34778404	78120274.20868158	65865270.67927856	3.483019564777265e+67	2.7290736201476936e+62	1.5817185957890151e+62	0.0	0.0
-3080.2673375704326	3.6624516432230003e-07	1.0075472674711041	0.9850242856299928	0.8031930196609319	0.39922182582944726	0.0017366534513433831	3.645623635297088e-10	4.0639611685309195e-11	1.0010920063781585	0.9978195946756389	-0.015165843032450258	-0.015164091612016652	1.0280173874004498e+16	6516020460524149.0	4979550210104434.0	97248804.67886306	78296100.60422072	66072927.932361275	3.9179814392815194e+67	2.924812691969879e+62	1.6331609096966442e+62	1.0280768983777016e+16	6516075462903860.0	4975466144945094.0	97251430.65801708	78296465.19343078	66040859.36023123	3.8168045578047465e+67	2.849215566707192e+62	1.5904000623070865e+62	0.0	0.0
-2874.613383509968	4.0607525074176975e-07	1.0077622311905308	0.9846014372189548	0.8111000401360752	0.3971544579594697	0.002091100876503323	3.526020080502298e-10	4.0324427823494184e-11	1.0010920537403034	0.9978196921613584	-0.015313137740847926	-0.015311334798154181	1.0437417680621274e+16	6548005030488207.0	5009659849565650.0	98063895.62602651	78476028.35193641	66248580.41174935	4.311057336680692e+67	3.0509646364806575e+62	1.6407530085911723e+62	1.0438039747500192e+16	6548064598453500.0	5005542694844924.0	98066641.90903288	78476419.3123013	66216304.68903243	4.1984819062970444e+67	2.9712278323205915e+62	1.5973324354319308e+62	0.0	0.0
-2668.9594116998705	4.53282277292567e-07	1.00803407177286	0.9840670862529474	0.8234580122909643	0.3945524215519447	0.0025729380250838676	3.404628016322851e-10	4.0008550499576826e-11	1.001091937396991	0.9978203057157321	-0.015460260654449802	-0.015458405252073936	1.0590486705067452e+16	6578983674046813.0	5038803658472983.0	98837697.2138391	78649801.11527666	66416787.81581988	4.726672098872602e+67	3.1712516889701244e+62	1.645960034042719e+62	1.059114271151329e+16	6579048605375342.0	5034653121464635.0	98840596.28754883	78650222.5558509	66384301.62946375	4.6018741898522996e+67	3.087456616543223e+62	1.6019381601969397e+62	0.0	0.0
-2465.9577035480543	5.109503041904176e-07	1.0083367883981822	0.9834722443065581	0.8392066710135928	0.39155754142634597	0.003077914764012423	3.273759522488212e-10	3.969550209482127e-11	1.0010919507881697	0.9978205282772495	-0.015604946632663081	-0.01560303865586258	1.0726058228959366e+16	6611139493630913.0	5068338526317736.0	99531661.18533944	78829250.87282017	66583848.54516051	5.177910002219458e+67	3.2864579370108624e+62	1.6495888741591024e+62	1.0726744285739418e+16	6611209574107467.0	5064151231540371.0	99534691.52235086	78829701.7497128	66551131.51350376	5.0397260538451425e+67	3.1986884082778276e+62	1.6050134965208206e+62	0.0	0.0
-2262.9559751110646	5.814088829802346e-07	1.0086447103408804	0.9828674217338882	0.857468356776003	0.38820280689929015	0.003618535692635748	3.139328162725414e-10	3.9381580134236354e-11	1.0010921176265677	0.9978202685157398	-0.015749167034770747	-0.015747205672556743	1.0855104043918688e+16	6643592025701114.0	5099041057298430.0	100191409.59716241	79009597.41636498	66756389.785719454	5.703300199737373e+67	3.4027711327257144e+62	1.6528124663935194e+62	1.0855817552652476e+16	6643667340681511.0	5094815992161895.0	100194559.7702133	79010077.89922944	66723438.10955981	5.549482959078166e+67	3.310937469994388e+62	1.607695309217459e+62	0.0	0.0
-2057.302081585527	6.71769982111196e-07	1.0090350542589825	0.9821015049710303	0.8843749539633661	0.38379550063558077	0.004447253140693628	2.985603281945117e-10	3.9062650277362465e-11	1.0010920858720553	0.9978206197594157	-0.015894560773559954	-0.01589254459463524	1.0979716153924426e+16	6679134990800165.0	5131813598293796.0	100831834.04151669	79206453.0990711	66939316.26455299	6.3584629179673e+67	3.528870794227029e+62	1.65691443467005e+62	1.098045588592823e+16	6679215481604608.0	5127548687369830.0	100835098.5068466	79206962.43762189	66906118.091169775	6.185160065531517e+67	3.4326302502618166e+62	1.6112249208391106e+62	0.0	0.0
-1851.6481103479673	7.899875240789538e-07	1.0094425905951971	0.9813022059557418	0.9198213235338912	0.37793676068375265	0.005709189535038354	2.8117443733864957e-10	3.8743799628449755e-11	1.0010924088450042	0.9978198916143258	-0.0160398535568587	-0.016037781585649412	1.1098718017848156e+16	6717495993398616.0	5166559099663036.0	101446698.14449728	79418074.81929816	67132854.43332215	7.185734842229081e+67	3.6637444794191887e+62	1.6619284825784922e+62	1.1099482914002746e+16	6717581937734008.0	5162253788412308.0	101450073.462069	79418614.28414346	67099408.45064496	6.987844018327672e+67	3.562789474476938e+62	1.6156419672077e+62	0.0	0.0
-1648.64636625797	9.469315540337401e-07	1.009976600226976	0.9802558975229033	0.9709263682224347	0.37033972409185467	0.007379880531713215	2.601753873047999e-10	3.8429780539008606e-11	1.001092834127547	0.9978188771591863	-0.016183132193851636	-0.016181004204292335	1.120886989060707e+16	6758163215744245.0	5202059947805825.0	102016317.75745508	79641535.65039137	67329022.4051487	8.212861430036702e+67	3.8122846639545365e+62	1.6676162119859011e+62	1.120965867569874e+16	6758254572772042.0	5197715086258265.0	102019798.42316493	79642104.3148924	67295338.1520768	7.984388588039409e+67	3.706175424541155e+62	1.6207184424001413e+62	0.0	0.0
-1445.644613324068	1.168386917697009e-06	1.0105575000892713	0.9791187458592131	1.0409603741066915	0.359627518804699	0.010263358659314895	2.355829013086092e-10	3.811744918566866e-11	1.001093805646896	0.9978162166079105	-0.016327123982727336	-0.01632493868318884	1.131065555544016e+16	6801215000286970.0	5238020287460726.0	102543586.99266191	79877470.42526129	67524392.76896879	9.488635150872371e+67	3.9683307942608083e+62	1.6717514651082695e+62	1.1311467680955704e+16	6801312351123552.0	5233633542358570.0	102547170.9291106	79878071.17738098	67490455.12032494	9.222026739332349e+67	3.856776386203344e+62	1.6242841510416675e+62	0.0	0.0
-1242.0648874859762	1.49659768230823e-06	1.0113926054828044	0.9774886905200538	1.1400691921145545	0.3444638865847701	0.015190911847987558	2.0919338949770306e-10	3.780525987391926e-11	1.0010992022181935	0.9978039190500696	-0.01647167837657075	-0.016469434477724903	1.1394709902122452e+16	6846082612344779.0	5274529040225578.0	102976117.90319826	80122167.50410599	67717917.75422364	1.1045802738216716e+68	4.12044543377652e+62	1.6723330221043657e+62	1.1395546864107544e+16	6846186338841808.0	5270095541929340.0	102979812.92307416	80122801.92967701	67683697.71994123	1.073253771865103e+68	4.0035359309377165e+62	1.6244213379322252e+62	0.0	0.0
-1193.3736771066033	1.6213607177627752e-06	1.011581790010023	0.9771222385650746	1.1663249262514195	0.3405189846245643	0.01639934838826476	1.996038499648068e-10	3.7732184648776956e-11	1.0010955450874182	0.9978147875282667	-0.016507082863160594	-0.01650482449895654	1.1410053197580644e+16	6856924268420568.0	5283186915471172.0	103054280.612919	80181086.54505976	67762979.56583305	1.1469794403458741e+68	4.156588374415971e+62	1.672361153650703e+62	1.1410896234996316e+16	6857029545834880.0	5278741834678639.0	103058003.15028101	80181729.14716835	67728689.96146551	1.1143548548174387e+68	4.0383078785640655e+62	1.6243120452432846e+62	0.0	0.0
-1193.3736771066033	1.6213607177627752e-06	1.011581790010023	0.9771222385650746	1.1663249262514195	0.3405189846245643	0.01639934838826476	1.996038499648068e-10	3.7732184648776956e-11	1.0010955450874182	0.9978147875282667	-0.016507082863160594	-0.01650482449895654	1.1410053197580644e+16	6856924268420568.0	5283186915471172.0	103054280.612919	80181086.54505976	67762979.56583305	1.1469794403458741e+68	4.156588374415971e+62	1.672361153650703e+62	1.1410896234996316e+16	6857029545834880.0	5278741834678639.0	103058003.15028101	80181729.14716835	67728689.96146551	1.1143548548174387e+68	4.0383078785640655e+62	1.6243120452432846e+62	0.0	0.0
-1173.006444909166	1.6759759599047547e-06	1.0117464731699006	0.9767988807289588	1.1782578843801141	0.3385661434938399	0.017132592742672433	1.9579347858107606e-10	3.7700666550988877e-11	1.0010982616328215	0.997806851615085	-0.016521654842394252	-0.016519390468299294	1.1415974289055896e+16	6861437528807620.0	5286812214234507.0	103084411.88937438	80205561.02489299	67781804.4062322	1.165352281241716e+68	4.171781509075143e+62	1.6723246787733304e+62	1.1416819719631638e+16	6861543457836970.0	5282362327497358.0	103088144.73436046	80206207.04057938	67747486.05707128	1.1321838869881635e+68	4.05299312867985e+62	1.6242472787749886e+62	0.0	0.0
-1152.0317261623495	1.7335753591026431e-06	1.0118490534991313	0.9765989785270736	1.1904207817502783	0.3363908097550109	0.01802467607218471	1.9230994482679683e-10	3.766883557749778e-11	1.0010983048953541	0.997806785483956	-0.01653678187450532	-0.0165345112754741	1.1421397583088872e+16	6866103715905241.0	5290544514072405.0	103112041.61100526	80230832.58747208	67801095.81410712	1.1847660150687029e+68	4.187422722560336e+62	1.6722999369684988e+62	1.1422245750459518e+16	6866210370561496.0	5286089614959218.0	103115787.10186261	80231482.4709354	67766747.50454035	1.1510101263005057e+68	4.068065907752055e+62	1.6241751034465206e+62	0.0	0.0
-1131.730629205842	1.790881333677162e-06	1.011954980929141	0.976392602547336	1.202843486273531	0.3341795387645222	0.01898553630016825	1.8882741829832794e-10	3.7638036647784404e-11	1.001098347445484	0.9978067218359309	-0.01655136820382618	-0.016549091591563515	1.1426487379140568e+16	6870682506972456.0	5294162074128986.0	103137911.44149558	80255664.02356814	67819677.83128035	1.2038915948802532e+68	4.202539076169204e+62	1.672246289254541e+62	1.1427337940670032e+16	6870789782964167.0	5289702269845105.0	103141667.54904728	80256317.14711466	67785300.32956979	1.1695565607615238e+68	4.0826323035424074e+62	1.6240765799319595e+62	0.0	0.0
-1111.4295179360342	1.851231157800706e-06	1.012053638788466	0.9762004397461742	1.2153366605736116	0.3319162341448322	0.020005142261129222	1.8516517336018315e-10	3.7607254119773974e-11	1.0010983831014801	0.9978066728952013	-0.016565911543794873	-0.016563628925526052	1.1430962076038762e+16	6875262305039502.0	5297804018354497.0	103160773.79856175	80280476.61420113	67838309.53194602	1.223502138408203e+68	4.217795793421196e+62	1.6721661808503056e+62	1.1431815364482042e+16	6875370208494645.0	5293339230436496.0	103164542.33802256	80281132.96259318	67803902.36451006	1.1885730988169073e+68	4.0973344532883695e+62	1.6239524543166334e+62	0.0	0.0
-1091.1241965661466	1.915502740760138e-06	1.012166379179828	0.9759809066975762	1.2277852241723934	0.3296577868510339	0.021041758127506707	1.8186028529737025e-10	3.7576484111291866e-11	1.0010984204313427	0.9978066251620641	-0.016580423778674296	-0.01657813515671051	1.1435088808841444e+16	6879838454658654.0	5301483041495128.0	103181863.00083219	80305222.27595039	67857101.39806944	1.2435812801418192e+68	4.232966998584843e+62	1.672066245281452e+62	1.1435944286929206e+16	6879947019176959.0	5297013174127954.0	103185641.15792418	80305882.09072705	67822663.91319767	1.208043816693777e+68	4.111952968261158e+62	1.6238091897460139e+62	0.0	0.0
-1070.8230624435091	1.984206371484879e-06	1.0122829320785114	0.9757540118627017	1.23940683845789	0.32746906453545216	0.022047697903021104	1.7869986509567135e-10	3.7545743870179794e-11	1.0010984557405311	0.997806583418075	-0.0165949078233172	-0.01659261319885281	1.1438538000824732e+16	6884445043020873.0	5305169258214752.0	103199366.52183132	80330133.59280081	67875905.10770638	1.2641885313549498e+68	4.24784260498061e+62	1.6719470904991454e+62	1.1439396375568904e+16	6884554307198204.0	5300694296755634.0	103203158.08254883	80330797.07528669	67841437.21626167	1.2280264660076696e+68	4.126283675116236e+62	1.6236473442434587e+62	0.0	0.0
-1050.5223287200133	2.057342771898268e-06	1.012391646471246	0.9755424311745204	1.2503000388765788	0.3253915589758002	0.023001047433337238	1.7532723728018014e-10	3.751503206889656e-11	1.001098486467628	0.9978065491987471	-0.01660937535143118	-0.016607074720886034	1.1441686900569852e+16	6889103800799059.0	5308860326806297.0	103215284.93095003	80355333.98230414	67894687.5573878	1.2852502142024196e+68	4.262526226426665e+62	1.671806830395381e+62	1.144254750015499e+16	6889213726000938.0	5304380298972340.0	103219086.37453745	80356000.91517583	67860189.48704703	1.248449390903719e+68	4.140427116548113e+62	1.6234650324640745e+62	0.0	0.0
-1030.2175204229716	2.1342449798745493e-06	1.0125160614459043	0.9753003509874515	1.2607362015353227	0.3232758482483673	0.024044721628559033	1.7210462798063892e-10	3.7484344935787595e-11	1.0010985216894042	0.9978065074437119	-0.016623838983117985	-0.01662153233760278	1.1444116636993824e+16	6893753411330881.0	5312580683794594.0	103227640.77609462	80380462.58549981	67913577.19026959	1.30689534347566e+68	4.276988438451275e+62	1.6716364701085555e+62	1.1444979815695672e+16	6893863987171582.0	5308095501550329.0	103231454.21993245	80381132.90589453	67879048.46498519	1.2694378808912338e+68	4.154354781045759e+62	1.6232535370466573e+62	0.0	0.0
-1009.9156356692183	2.214894538057404e-06	1.0126448802930967	0.9750497761615923	1.2710750007911866	0.32109732310550965	0.02519958534358145	1.6879334807936618e-10	3.745369854490661e-11	1.001098552336298	0.9978064790940319	-0.01663830305124117	-0.01663599038014291	1.144608338586148e+16	6898403409416764.0	5316317476570118.0	103237623.64268628	80405554.9193589	67932483.70155351	1.3291859937163683e+68	4.291120760525805e+62	1.6714295394842936e+62	1.144694924927921e+16	6898514712273579.0	5311827062891350.0	103241449.3405414	80406229.08408786	67897923.79680873	1.2910521369789735e+68	4.1679611209110045e+62	1.6230065012402202e+62	0.0	0.0
-989.6140287246526	2.299819060133605e-06	1.0127652050353249	0.9748157947870687	1.2811069991485502	0.3189142183571791	0.026422295770291093	1.6540200587598696e-10	3.742309138725456e-11	1.001098574289712	0.9978064703747838	-0.01665277665868867	-0.01665045794762089	1.1447629676993718e+16	6903132083231835.0	5320065223047161.0	103245571.78506222	80431069.65656027	67951335.97919555	1.3520203592324304e+68	4.30519380449944e+62	1.6712074947918979e+62	1.144849743089054e+16	6903244031431568.0	5315569484066580.0	103249405.74699609	80431747.18430181	67916744.34988369	1.3131931621563068e+68	4.181508864246851e+62	1.6227447115218426e+62	0.0	0.0
-969.3130573461021	2.3895243235809553e-06	1.0129031187453899	0.9745476904189511	1.2895137673723638	0.3167725511161581	0.02767705860823996	1.619171842125578e-10	3.739252246022866e-11	1.001098594062173	0.9978064741848289	-0.016667264543442414	-0.016664939775946616	1.1448534171209752e+16	6907892336391879.0	5323803503220799.0	103250298.77532387	80456721.96977945	67970084.257686	1.3755459989165197e+68	4.319262095102462e+62	1.6709680845923917e+62	1.1449405279923622e+16	6908004918676715.0	5319302402387019.0	103254149.23759255	80457402.75462104	67935460.67349271	1.3360042560293275e+68	4.195051060219671e+62	1.6224660086880133e+62	0.0	0.0
-949.0077337938055	2.4853082679995545e-06	1.0130462655824601	0.974269500878283	1.2975174044182993	0.31471555766165105	0.02893053949040483	1.58595662067933e-10	3.736198252357005e-11	1.0010986111853668	0.9978064858768845	-0.016681783140483145	-0.016679452293176963	1.1449295207305604e+16	6912709774950282.0	5327551415588664.0	103254532.66787481	80482672.56585872	67988856.74755695	1.3996903756533365e+68	4.333282958520979e+62	1.670708179346282e+62	1.1450167412797158e+16	6912822999346627.0	5323044947286978.0	103258386.42144816	80483356.68320613	67954201.21704498	1.3594148497836298e+68	4.208546087417318e+62	1.6221672962886544e+62	0.0	0.0
-928.7065105199581	2.5883037372690606e-06	1.0131807274200089	0.9740082729695486	1.3042256661463656	0.3128078125048566	0.03012867753255263	1.5526288962846543e-10	3.733136639680779e-11	1.0010991137529048	0.9978055238639463	-0.01669633011425901	-0.016693993160107827	1.1449166091633456e+16	6917540301170013.0	5331318010580762.0	103253823.30554065	80508695.77520797	68007675.89029542	1.424494093353493e+68	4.34731731488738e+62	1.670428279081749e+62	1.1450041891266388e+16	6917654117832845.0	5326806079014799.0	103257695.60856639	80509382.84978586	67972987.92428721	1.3834669897141307e+68	4.222061246346562e+62	1.6218521708179087e+62	0.0	0.0
-908.4016535044866	2.6987248045635707e-06	1.013334678425371	0.9737092450834623	1.309800738229463	0.31104151164769134	0.03127091996271866	1.5200613025573444e-10	3.730086391749139e-11	1.0010991426135432	0.9978055007539521	-0.01671097235747389	-0.016708629250179897	1.1449038961124424e+16	6922397214553899.0	5335076974798956.0	103253813.77930446	80534804.3610748	68026348.19951563	1.4498800663469014e+68	4.361232761878352e+62	1.6701293991528313e+62	1.1449916271125054e+16	6922511752798479.0	5330559503171306.0	103257691.68564314	80535495.14546074	67991627.2680194	1.4080803869959038e+68	4.235451481341909e+62	1.6215152977675111e+62	0.0	0.0
-888.0988193738376	2.817018176799544e-06	1.01349477626302	0.9733983673963403	1.314636205809754	0.3092962519551685	0.03246551199771288	1.4850234676917594e-10	3.7270363423237036e-11	1.0010991784256646	0.9978054569275688	-0.016725663681040254	-0.016723314389070213	1.1448162751365832e+16	6927300690996363.0	5338840555788874.0	103249601.42053251	80561164.29453158	68044938.63737291	1.4759131145009879e+68	4.375197175442111e+62	1.6698189059188484e+62	1.144904245222264e+16	6927415800156066.0	5334317476139350.0	103253490.71210003	80561857.97447109	68010184.46771519	1.4333206362425233e+68	4.248888182735848e+62	1.6211670431306055e+62	0.0	0.0
-867.7973158302193	2.9435799861306223e-06	1.0136449120100572	0.9731069209651524	1.318595488714052	0.3075785119178999	0.03370075800889217	1.4490404251990378e-10	3.723985386570303e-11	1.0010992151945297	0.997805404085098	-0.016740396303800142	-0.016738040798842405	1.1446764715756572e+16	6932112497743570.0	5342611288070438.0	103242763.73565198	80586994.68268035	68063548.79851507	1.5026631092040395e+68	4.388893126446212e+62	1.6695103568232218e+62	1.1447647037595372e+16	6932228300465353.0	5338082583338141.0	103246665.79281338	80587691.87525013	68028761.28945108	1.4592555176139783e+68	4.26206305136055e+62	1.6208205646112379e+62	0.0	0.0
-847.4955663965302	3.078049490235915e-06	1.013817703215726	0.9727715994729351	1.3211638060985296	0.305970080897065	0.03489959691466287	1.414610866859818e-10	3.7209321470921996e-11	1.0010992587164877	0.997805336926575	-0.01675516284006398	-0.01675280109677328	1.144538992371471e+16	6936954914886269.0	5346403343135846.0	103236472.8056521	80612942.60475253	68082240.9952064	1.530046302417717e+68	4.402422154740699e+62	1.6692246485422476e+62	1.1446274083734236e+16	6937071443166759.0	5341869014562278.0	103240382.75781615	80613643.57180889	68047420.1178856	1.4858036894187353e+68	4.275074834224574e+62	1.620496215923967e+62	0.0	0.0
-827.1900339597705	3.2210976595228015e-06	1.0139977854782907	0.9724222522250527	1.3233168250700567	0.3045186641340815	0.03601437593390155	1.3797177546468025e-10	3.7178753456922284e-11	1.0010993029757713	0.9978052672499631	-0.016769958832934976	-0.01676759082782474	1.1443366754442152e+16	6941786860123696.0	5350211630601369.0	103226346.35520637	80638835.21965617	68100968.89987297	1.5581985008104441e+68	4.416002987965735e+62	1.6689832167580443e+62	1.1444253121967324e+16	6941904005047301.0	5345671684543785.0	103230267.06434377	80639539.32895856	68066114.88747044	1.513096948571009e+68	4.288135935168432e+62	1.6202147875684099e+62	0.0	0.0
-806.2123575785081	3.3788769729232497e-06	1.0141855233676438	0.9720581923277485	1.3253445417903484	0.3032067193084048	0.037042415266030075	1.3454638858891364e-10	3.714713612543545e-11	1.0010993421517447	0.9978052122540644	-0.016785258803510193	-0.016782884311726004	1.1441247404033978e+16	6946765255702529.0	5354141624855522.0	103216243.19664349	80665476.49822728	68120276.31442976	1.5880584904414072e+68	4.429657488237549e+62	1.6687779575252857e+62	1.1442136123015622e+16	6946883171142927.0	5349595988161316.0	103220174.90018077	80666184.58282211	68085388.97345822	1.5420453039066814e+68	4.301263325721226e+62	1.6199668558754527e+62	0.0	0.0
-785.909450740146	3.542789669730411e-06	1.0143621250240107	0.97171585060078	1.326178963542455	0.30211343798905255	0.03791311282274397	1.3114866453489382e-10	3.711649485647055e-11	1.0010993778974715	0.9978051608512187	-0.016800055520182353	-0.016797674743851576	1.1438584688349356e+16	6951666019717325.0	5357941246603239.0	103202764.40100962	80691672.07708724	68138875.47844201	1.6177219393563906e+68	4.442839671323392e+62	1.6686073777242438e+62	1.1439475299473158e+16	6951784595592866.0	5353390171452030.0	103206705.47100928	80692383.53854318	68103956.5237212	1.5708026057323921e+68	4.3139355886770465e+62	1.6197541973908876e+62	0.0	0.0
-765.6040197568946	3.718586901366119e-06	1.0145660517904163	0.9713206862640683	1.3268542686840046	0.30110434391866314	0.038736794353974445	1.2772195441423954e-10	3.708580690886142e-11	1.0010994180274495	0.9978051017970222	-0.01681484000914226	-0.016812452942352656	1.1436267805127002e+16	6956576794013770.0	5361728255425889.0	103191556.69439459	80717876.05768277	68157255.13967897	1.6480660296516059e+68	4.4561623515204665e+62	1.6684483890103626e+62	1.1437160057947434e+16	6956695980724015.0	5357171742405027.0	103195503.80628315	80718590.59863259	68122304.74838234	1.6002191606885765e+68	4.326743715928216e+62	1.619552871215477e+62	0.0	0.0
-745.3009193308608	3.90806372166054e-06	1.014779298058292	0.9709076316607421	1.3275434668643993	0.30015576631735386	0.03953081165760991	1.24353931594066e-10	3.705508004795833e-11	1.001099460307923	0.9978050355422805	-0.016829608163435556	-0.016827214802065553	1.1432075976380266e+16	6961500636131538.0	5365502280525597.0	103170058.12654306	80744110.20125043	68175425.15510856	1.6794440390702504e+68	4.469275269721666e+62	1.668285289697677e+62	1.1432971962462722e+16	6961620569980227.0	5360940316433073.0	103174028.03480895	80744828.57927786	68140443.37336424	1.63063788083776e+68	4.339347589418577e+62	1.6193476296603198e+62	0.0	0.0
-724.999846895982	4.113188074613927e-06	1.014980392131716	0.9705182742605462	1.327780635254534	0.2992787508828556	0.040280015201769874	1.2086760858810177e-10	3.7024315774382406e-11	1.0010994998100613	0.9978049712286471	-0.01684436023668579	-0.0168419605765795	1.1430148626614632e+16	6966535561845463.0	5369277796197011.0	103161488.8571594	80770985.0504937	68193546.59465696	1.7113864393103754e+68	4.482494725197413e+62	1.6681209555917325e+62	1.1431043104470564e+16	6966656118462891.0	5364710397820983.0	103165441.6592837	80771706.56724271	68158533.58274494	1.6616028601953697e+68	4.35205422274753e+62	1.619141233439975e+62	0.0	0.0
-704.0221881085454	4.342360294941824e-06	1.0152132702162433	0.9700675569822221	1.3284060415295127	0.2984782082835025	0.040975000012469544	1.172293391340995e-10	3.699248301320845e-11	1.0010995500316768	0.9978048802149926	-0.016859616947179905	-0.01685721076116801	1.142387335550401e+16	6971634478651850.0	5373175016316744.0	103127819.72718361	80798175.15827046	68212195.14842491	1.7452661563517404e+68	4.496431236085886e+62	1.6679606324434101e+62	1.1424774063579846e+16	6971755654571276.0	5368602016027930.0	103131815.61177827	80798899.66615202	68177150.09837422	1.6944451825570672e+68	4.365452054448493e+62	1.6189371995270008e+62	0.0	0.0
-683.7202977713823	4.582717573882794e-06	1.0154576465944	0.969594788841892	1.3282680232944666	0.2978047336141177	0.041569220240433136	1.1375189026731109e-10	3.696163613506506e-11	1.0010996133048513	0.9978047494169556	-0.016874421306974054	-0.01687200877710632	1.142147291833245e+16	6976490194720309.0	5376915544303725.0	103118691.23841196	80823972.2906801	68230058.12075597	1.7796558852795093e+68	4.509649392416093e+62	1.6678057275970705e+62	1.142237240587913e+16	6976612199248197.0	5372337230306033.0	103122668.16784136	80824701.07446672	68194982.63444127	1.7277823714827538e+68	4.378155844720617e+62	1.618739959471736e+62	0.0	0.0
-663.4186244323282	4.843447408439307e-06	1.0157144054842977	0.9690982996795513	1.3275260756991607	0.29717106293597356	0.04213937112496855	1.102779767152095e-10	3.6930754846189415e-11	1.0010996865495598	0.9978045881961907	-0.016889263487464407	-0.01688684458625749	1.1415911887715674e+16	6981380830515113.0	5380708217951225.0	103085913.49571909	80849966.84826224	68248144.27769378	1.8140226656813626e+68	4.522679291290529e+62	1.6676745929124712e+62	1.1416815624354756e+16	6981503556284905.0	5376124563443348.0	103089920.80418043	80850699.30301934	68213038.26319972	1.761095241825762e+68	4.390675940852248e+62	1.6185657443918632e+62	0.0	0.0
-643.115201148139	5.127956348867662e-06	1.0159576928525724	0.9686280867643815	1.325585612802705	0.29651184541763187	0.042746002120166444	1.0671117865096286e-10	3.689984165271693e-11	1.0010997567858029	0.997804429248327	-0.01690414464500879	-0.016901719344511217	1.1410754256777268e+16	6986204067071960.0	5384501315666823.0	103061018.88165954	80875574.119344	68266348.27472964	1.8492002067877145e+68	4.535459278181122e+62	1.6675784495543228e+62	1.1411658584744234e+16	6986327493212230.0	5379912322026789.0	103065025.89333321	80876310.11047772	68231211.82673256	1.7951929910293867e+68	4.402952287122416e+62	1.6184253620169921e+62	0.0	0.0
-622.2125063807325	5.447891419407916e-06	1.0162408294481016	0.9680811352980278	1.323934831268137	0.2957802885770468	0.043437934733316835	1.0313133670934613e-10	3.6867984210335955e-11	1.001099842164953	0.9978042293377019	-0.01691950160868698	-0.016917069692342426	1.1404751969030638e+16	6991113348126029.0	5388395417852202.0	103031439.8969943	80901580.13707529	68285183.58898175	1.8878062473679867e+68	4.54807797523812e+62	1.6675464690792726e+62	1.1405658610825852e+16	6991237600156683.0	5383801255340356.0	103035457.9522433	80902320.37214352	68250017.44642551	1.8326153853098409e+68	4.4150673495386e+62	1.6183458450691928e+62	0.0	0.0
-601.9123355807315	5.789008089445547e-06	1.0165396955056334	0.9675041120262142	1.3229069540110694	0.2950180783989782	0.04417310419597951	9.970312588055348e-11	3.683701508157805e-11	1.0010999422156972	0.9978039846775644	-0.01693444950856968	-0.01693201114089629	1.1399386733923992e+16	6996001272254810.0	5392241453401928.0	103002824.45357428	80927475.60534032	68303799.17618975	1.927116381372656e+68	4.560071900671873e+62	1.6676431840837521e+62	1.1400296020374652e+16	6996126270500783.0	5387642287780172.0	103006857.05974582	80928219.65337114	68268604.91842675	1.870720628729375e+68	4.42657906472929e+62	1.6183926559327976e+62	0.0	0.0
-581.6121647807304	6.164559224190808e-06	1.0168543063422877	0.9668970383272977	1.322474607616287	0.2941980485155955	0.04497803785816045	9.610885024857983e-11	3.6806011236540643e-11	1.0011000898695241	0.9978035982728884	-0.01694942693429349	-0.01694698209065302	1.1396094908568648e+16	7000998967600245.0	5396009601080443.0	102984813.61543325	80953970.83939947	68322041.42918271	1.9676298174203541e+68	4.572209376786259e+62	1.667853420250988e+62	1.1397005539774074e+16	7001124611338669.0	5391405765492669.0	102988853.1186898	80954718.08091299	68286821.41839157	1.9099918939980585e+68	4.438230010834926e+62	1.6185498605921122e+62	0.0	0.0
-561.3119939807293	6.5799552274991125e-06	1.0171568527713168	0.9663135979945754	1.322269213084298	0.29333281307237136	0.045837764494857935	9.260700340059961e-11	3.677499372651984e-11	1.0011001934442378	0.9978033352061926	-0.016964447572201388	-0.016961996222839743	1.1391189469809392e+16	7006015114343037.0	5399652736047608.0	102957224.60797824	80980536.58359149	68339583.70595038	2.009653158568867e+68	4.584391232575486e+62	1.6681765768416842e+62	1.1392099753448618e+16	7006141405806758.0	5395044667212654.0	102961261.11123239	80981286.99701479	68304340.823243	1.9507259505380945e+68	4.4499221930093325e+62	1.6188162367959619e+62	0.0	0.0
-541.0118231807282	7.038491704108547e-06	1.0175099491563346	0.9656331024116381	1.3220710180244226	0.2924980364497019	0.04666655819403746	8.912679312158773e-11	3.674393766122011e-11	1.0011003535775658	0.9978029086170026	-0.016979516220595247	-0.01697705833258055	1.1384897918928482e+16	7010986159772436.0	5403197628648335.0	102921452.99774851	81006808.19760332	68356403.23275362	2.0528462475805484e+68	4.596138485052305e+62	1.6686284456842807e+62	1.1385812316378074e+16	7011113154149765.0	5398585620432995.0	102925512.81298183	81007562.07955895	68321139.79421489	1.9925932480768722e+68	4.461192391275352e+62	1.6192077247766694e+62	0.0	0.0
-520.7116523807272	7.548181994275453e-06	1.0178836096044543	0.9649134872057484	1.322130244352373	0.2917899193995487	0.047358738652914206	8.567447225821241e-11	3.6712842421467005e-11	1.0011005569964253	0.9978023519811476	-0.01699462780454496	-0.016992163347157793	1.1380408684355342e+16	7015930527472747.0	5406655541924962.0	102896850.19745529	81032912.1981491	68372501.62072198	2.096381507450449e+68	4.606983698606911e+62	1.669217444353662e+62	1.138132558713338e+16	7016058271109013.0	5402039858197099.0	102900922.76354554	81033669.82529168	68337219.88927332	2.0347903201791965e+68	4.471586742374847e+62	1.6197324162816394e+62	0.0	0.0
-500.27276466879266	8.109378629246335e-06	1.0183549250701756	0.964008681330903	1.3229939433770685	0.2912057730540806	0.04795327363044081	8.23249176363979e-11	3.668087817017257e-11	1.00110360038592	0.997796068401983	-0.017009736720439098	-0.01700726565511201	1.137676028759679e+16	7020907607199484.0	5410061423868033.0	102876279.17604516	81059177.99968521	68388091.48229943	2.1407280407980754e+68	4.617038074224008e+62	1.6699204491854e+62	1.1377677299617154e+16	7021036139995616.0	5405442332717228.0	102880349.3803028	81059939.55389652	68352793.63111974	2.0777954500027376e+68	4.481262833438112e+62	1.6203857756633675e+62	0.0	0.0
-479.9623369556066	8.873148764353644e-06	1.0186998801353861	0.9633444443763134	1.320236983745543	0.29058581264095973	0.04861076466828566	7.783830796159048e-11	3.6650420249097164e-11	1.00110052931797	0.9978021605393699	-0.01702505516315477	-0.017022577447088464	1.1372397741671544e+16	7025861811621178.0	5413383191818085.0	102850836.22181244	81085288.31230456	68403074.5268703	2.186047521603992e+68	4.626915431500499e+62	1.6708301227841337e+62	1.137331832306291e+16	7025991102963365.0	5408760920066166.0	102854927.17029479	81086053.67987433	68367762.21704736	2.1216915098993775e+68	4.490657120172004e+62	1.6212001534121337e+62	0.0	0.0
-459.64630874335853	9.61053265201213e-06	1.0191499157364847	0.9624800911385321	1.3171161193762941	0.289788311758399	0.04929639266676735	7.404308777952197e-11	3.661921802489381e-11	1.0011006566983525	0.997801877550688	-0.017040116452451418	-0.01703763215449492	1.1368207409654068e+16	7030702653626609.0	5416661459611647.0	102826934.66976047	81110752.01138598	68417796.4390806	2.23235808398157e+68	4.636191265424075e+62	1.6719265497131952e+62	1.1369128361356372e+16	7030832670240486.0	5412036440908995.0	102831024.26808523	81111520.99098466	68382472.82084574	2.166573972708384e+68	4.4995256319265785e+62	1.6222168753485505e+62	0.0	0.0
-439.33160309084633	1.0488050464890959e-05	1.019636697936709	0.961546161292287	1.315044992452338	0.28884258498759163	0.05033864671334333	7.006376947759759e-11	3.6587976501892613e-11	1.0011008350419512	0.9978015037919139	-0.017055148834264653	-0.017052657954929107	1.1363124802698622e+16	7035477833275057.0	5419869775438381.0	102797193.15578893	81135787.73496826	68432203.51421778	2.279666982068575e+68	4.644519006431846e+62	1.6732804705155214e+62	1.136405058054663e+16	7035608737084137.0	5415242522008637.0	102801310.1163427	81136561.23709922	68396872.12869401	2.212423220561244e+68	4.507474623271973e+62	1.6234838479646583e+62	0.0	0.0
-419.0182738173098	1.1503817176657977e-05	1.0201584864607616	0.9605460611411725	1.3145638876376373	0.2876361215315317	0.05158634777395802	6.60010906412669e-11	3.655672142386358e-11	1.0011009623585512	0.9978012377721974	-0.017070158958087417	-0.017067661496036012	1.1359571288570664e+16	7040359364191503.0	5422968341462497.0	102777004.83876726	81161394.31466357	68446027.62246904	2.3275182451129147e+68	4.652678449014387e+62	1.6748889867348871e+62	1.1360497562208112e+16	7040491026742214.0	5418339483248315.0	102781121.37123896	81162171.65423849	68410693.16011341	2.2587957276558424e+68	4.515259104037608e+62	1.6249975644656705e+62	0.0	0.0
-398.70113674749155	1.2658047851461795e-05	1.0207233293308344	0.9594647385369339	1.3141920398175042	0.2865461632627099	0.0526877903102564	6.215507813596526e-11	3.652543558044695e-11	1.001101099189161	0.9978009630037296	-0.01708514612951608	-0.017082642083157046	1.1355194590124344e+16	7045256388983091.0	5426001039782942.0	102751225.11798286	81187098.37094805	68459615.37138301	2.376541673628602e+68	4.660970432401388e+62	1.6768235806872149e+62	1.1356123845944216e+16	7045388783194698.0	5421371245842492.0	102755357.18342713	81187879.3199089	68424282.51028551	2.3063031938191786e+68	4.523172140051924e+62	1.6268277601547742e+62	0.0	0.0
-378.3903269958246	1.4024261904630206e-05	1.021335237245422	0.9582947050200586	1.3146214782186636	0.28577849554329743	0.05349497576322291	5.815569286150027e-11	3.6494135914136065e-11	1.0011012606708392	0.997800635473046	-0.017100103468249958	-0.017097592838911945	1.1351362712263964e+16	7050132213778191.0	5428979631812686.0	102728590.14999387	81212644.43025695	68473063.26855363	2.426626915331044e+68	4.669353425716751e+62	1.6791794911686035e+62	1.1352294383262144e+16	7050265366221800.0	5424349594529376.0	102732734.21823946	81213429.11028872	68437736.58534126	2.3548386012000504e+68	4.531173721459705e+62	1.6290669497473562e+62	0.0	0.0
-358.07395953221567	1.5533400549487257e-05	1.0220019839231766	0.9570214930653039	1.3131228689692873	0.28536430512793176	0.053934911791353526	5.404739062183396e-11	3.646281329054485e-11	1.0011014283430644	0.9978003051676531	-0.01711504277126676	-0.017112525555316546	1.134780733227292e+16	7054929370034360.0	5431804114134859.0	102707086.71014488	81237692.20769037	68485717.7409366	2.4779942046315586e+68	4.677695427963337e+62	1.6819863335662186e+62	1.1348740997954908e+16	7055063276756075.0	5427174805440779.0	102711239.53812158	81238480.59118868	68450404.20862556	2.404615369047011e+68	4.539135343102235e+62	1.631743679822504e+62	0.0	0.0
-337.7665834495783	1.7374525549570154e-05	1.022730929765211	0.9556315256548241	1.3082771839226386	0.28480349191207016	0.05456202241621038	4.9673607767121345e-11	3.6431492187171526e-11	1.0011016176403886	0.997799936662705	-0.0171299540743236	-0.017127430272407006	1.13442721067889e+16	7059654661800124.0	5434453615877333.0	102684674.08183144	81262299.96897021	68497451.92015526	2.5304956120154497e+68	4.685133856336984e+62	1.6852245413330788e+62	1.1345208643291896e+16	7059789430424003.0	5429826100062045.0	102688842.09635507	81263092.66513933	68462159.35018173	2.4554900524037473e+68	4.546220342400239e+62	1.6348390593269157e+62	0.0	0.0
-317.45181590459106	1.9562407199979414e-05	1.0235333621401979	0.9541037447768478	1.3043295009747389	0.2835719744391935	0.05586215549703403	4.5308131135213505e-11	3.6400173490567406e-11	1.0011017351683509	0.9977996300948311	-0.017144864902685006	-0.01714233450425931	1.1341522958083132e+16	7064425843515116.0	5436998348758517.0	102666771.39704438	81287159.14369051	68508717.13547882	2.5838803400081414e+68	4.691644122561254e+62	1.6889256940180488e+62	1.13424614879871e+16	7064561459205584.0	5432373548492555.0	102670948.42523721	81287956.06253424	68473451.95166972	2.507218149386769e+68	4.552402990655322e+62	1.6383830059716925e+62	0.0	0.0
-297.13734564970946	2.2142486230748375e-05	1.024420869587495	0.952417125412078	1.302864060619145	0.2819786736966521	0.057536342635318524	4.10581318015318e-11	3.63688451969688e-11	1.001101918459558	0.9977992436109444	-0.017159771968331728	-0.017157234962915307	1.1338847925011068e+16	7069204463207253.0	5439509756686841.0	102648440.59267654	81312049.5695169	68520157.41553941	2.638214644033373e+68	4.697783481558402e+62	1.6932579063867005e+62	1.1339789015228386e+16	7069340881105612.0	5434888713361776.0	102652630.39898059	81312850.46696265	68484926.51178509	2.559865232833654e+68	4.558226593885228e+62	1.642539491439601e+62	0.0	0.0
-276.8345606300136	2.5294562227736252e-05	1.0254104062785596	0.9505402145807643	1.3040662016900983	0.2808992949703553	0.05872799414642583	3.645025444693345e-11	3.6337458655073156e-11	1.001102498962324	0.997798045601223	-0.017174659065593477	-0.01717211544652962	1.1337119865692474e+16	7073941223426493.0	5442004842824009.0	102635212.75180323	81336678.49377555	68532371.80032137	2.6933466633993156e+68	4.703302777175441e+62	1.698503179801989e+62	1.133806348062481e+16	7074078484729196.0	5437389113020311.0	102639415.06325908	81337483.6267021	68497185.4570175	2.613287396281269e+68	4.563455521353407e+62	1.6475842743902806e+62	0.0	0.0
-256.5212409155647	2.9233826059769663e-05	1.0265187669928033	0.9484426788831071	1.3018523409205929	0.2807523677567415	0.058991764543908275	3.1502482773654737e-11	3.630615644238943e-11	1.0011026859900958	0.9977976429873114	-0.01718960788712311	-0.017187057619460412	1.1336264019072792e+16	7078680518563779.0	5444389969211046.0	102626187.6007279	81361299.61238547	68545196.64499666	2.749475810196914e+68	4.708118455624757e+62	1.705015906051728e+62	1.1337209855201724e+16	7078818587446536.0	5439781926006867.0	102630400.24692924	81362108.79846583	68510070.6358263	2.66766959448343e+68	4.567993836608725e+62	1.653855755385437e+62	0.0	0.0
-236.20925399776752	3.3988977979920605e-05	1.027773063642871	0.9460748652012373	1.294806374222848	0.2801280184495465	0.059740210389143206	2.7062074509353067e-11	3.627487128794115e-11	1.0011028811250358	0.9977972201355969	-0.017204578812696058	-0.017202021874921692	1.1336536686759778e+16	7083364264077995.0	5446491941698104.0	102622269.64176579	81385591.5643221	68557654.26847646	2.8062546098503445e+68	4.712587877334906e+62	1.7131424165734777e+62	1.1337485234563914e+16	7083503082187907.0	5441894660041235.0	102626495.65553205	81386404.44021383	68522609.64971042	2.7226788681762107e+68	4.572195893372974e+62	1.6616925527939055e+62	0.0	0.0
-215.8983617170161	4.0307503992983895e-05	1.0292093740112267	0.9433712226634798	1.289990145780099	0.2780095773848756	0.062013907675973284	2.2690630081243495e-11	3.624360438611932e-11	1.0011030843360258	0.9977967768964043	-0.017219570988845714	-0.017217007359766112	1.133783054970363e+16	7087911645567765.0	5448110088448848.0	102623435.80159461	81409036.89545836	68568918.0111741	2.86334836073482e+68	4.71643219090043e+62	1.7231674489296216e+62	1.1338781346941598e+16	7088051254049085.0	5443527524132144.0	102627672.74859132	81409853.67508312	68533981.8384965	2.7779904025866026e+68	4.5757911753158575e+62	1.6713707699287868e+62	0.0	0.0
-195.5882970634484	4.853711868278557e-05	1.0308751474240203	0.9402461303357604	1.292520335574976	0.2767461220175154	0.0634739094485401	1.8319425913189998e-11	3.621235679170636e-11	1.0011032957362709	0.9977963132890575	-0.017234583642817512	-0.017232013301523273	1.1340230411001966e+16	7092445850219665.0	5449303936032503.0	102630084.94588564	81432376.85138118	68579668.020553	2.921363364161108e+68	4.720282190274585e+62	1.735508598429253e+62	1.1341183952039416e+16	7092586326619815.0	5444740579163701.0	102634334.89119823	81433198.01667024	68544871.12270012	2.834192416134908e+68	4.579391711786949e+62	1.6832953739068902e+62	0.0	0.0
-175.2796019031448	5.967548173607801e-05	1.0328382632836295	0.9365775342413387	1.2850840560361028	0.27715503587526846	0.06327477204897486	1.4458076444192278e-11	3.618113065221527e-11	1.0011035158633304	0.9977958281195481	-0.017249615457427765	-0.017247038383535494	1.134396332352396e+16	7097029157676610.0	5449596781633244.0	102643014.69971006	81455998.33293857	68584564.09660299	2.9797371554048935e+68	4.72416872550236e+62	1.7502701733960396e+62	1.1344919305648416e+16	7097170413965223.0	5445056516076317.0	102647276.2642978	81456823.2992556	68549934.31858599	2.89073916724401e+68	4.583027478967547e+62	1.6975673587063673e+62	0.0	0.0
-154.97170713917876	7.517359211295778e-05	1.03519269488053	0.932198224803498	1.2754661563756284	0.27477858155322393	0.06588811227469951	1.1145050661749578e-11	3.614992662752782e-11	1.0011037439820167	0.9977953231079496	-0.017264666137065364	-0.017262082310276136	1.1348842414677456e+16	7101558093360351.0	5448099032720227.0	102661667.81290299	81479245.5713977	68575834.45901138	3.0382571578270796e+68	4.727616105214159e+62	1.7677791803534143e+62	1.1349801168451486e+16	7101700160352010.0	5443586442558173.0	102665942.56381802	81480074.56256735	68541406.53361185	2.9474243848264583e+68	4.586236954336486e+62	1.7145036882089864e+62	0.0	0.0
-134.6633790988344	9.792066465100173e-05	1.0380866947438643	0.9268464340901315	1.2783436972297877	0.2740218175232232	0.06696672657164658	8.340503499401963e-12	3.611874452371179e-11	1.0011039783289997	0.9977948047696054	-0.017279735937254324	-0.017277145337117338	1.1355190781716956e+16	7106040994667671.0	5445141917964062.0	102687565.95309563	81502230.60937913	68561663.48835576	3.0969185180287113e+68	4.73043361611451e+62	1.7894563772181893e+62	1.1356152348949194e+16	7106183847255917.0	5440665944512002.0	102691853.71144944	81503063.4944356	68527501.39495942	3.004243332285241e+68	4.588835146437563e+62	1.7354823801294534e+62	0.0	0.0
-114.35716527198383	0.0001330915493669112	1.0417594981285718	0.9201035119728449	1.2605678744547317	0.27362699879267977	0.06769643722317582	6.187992498098462e-12	3.6087590009802924e-11	1.0011042165186366	0.9977942818445499	-0.017294822208263727	-0.017292224815490784	1.136292043532577e+16	7110477146721983.0	5443568126943039.0	102720028.59987754	81524896.8981612	68565934.4084751	3.1555322216842504e+68	4.732258824925077e+62	1.8147714500125141e+62	1.1363884942542444e+16	7110620794403457.0	5439135279541416.0	102724329.97258137	81525733.70812774	68532078.39446813	3.061012631975131e+68	4.590470515526959e+62	1.7599888004161823e+62	0.0	0.0
-94.05527328258904	0.0001928737357722361	1.0466349448519128	0.911239326529926	1.2624408923327017	0.2730720025147715	0.06873671125312712	4.173447853718611e-12	3.6056468404026515e-11	1.0011044551148283	0.9977937743528853	-0.017309918767965737	-0.017307314566044698	1.1371986997395956e+16	7115033052887572.0	5445939476482599.0	102759019.09694958	81548179.46309918	68597305.3779212	3.2139962780827577e+68	4.733518207479516e+62	1.8405606633514678e+62	1.1372954589261962e+16	7115177524316610.0	5441543765131840.0	102763334.60591437	81549020.43061653	68563705.47939222	3.117633343872071e+68	4.591556828235889e+62	1.7849538134886448e+62	0.0	0.0
-73.75287072381616	0.00029095778903422934	1.0535308308339002	0.8988269250328301	1.2415666253894053	0.2772000373763231	0.06510897475043631	1.2780587024491551e-12	3.6025282192688164e-11	1.0011051202087227	0.9977924692223171	-0.01732498957006569	-0.01732237855430046	1.138241881838123e+16	7119626360078768.0	5449518467202353.0	102804514.78965667	81571731.10924977	68630461.6686646	3.2723957515497105e+68	4.734829369180212e+62	1.8677120895878425e+62	1.1383389467641568e+16	7119771529266587.0	5445154991495434.0	102808844.01598573	81572575.47783773	68597082.43936552	3.1741935324247993e+68	4.592701236896086e+62	1.8112417993186383e+62	0.0	0.0
-53.44550075638108	0.00040578980091202186	1.0628530227094286	0.8819617498440301	1.2401422390901076	0.2830105388908188	0.059709669783545985	1.4474934099464305e-12	3.599418745696308e-11	1.001105469463057	0.997790445563312	-0.01734010080103764	-0.01733748294453852	1.1394138477406988e+16	7123881820792927.0	5449835065457913.0	102855991.75975646	81593321.65777147	68642133.19060338	3.330651149438475e+68	4.735571424649297e+62	1.9016307090643513e+62	1.1395112496971608e+16	7124027779084158.0	5445514882525387.0	102860336.22716221	81594169.89982174	68609056.60626665	3.2306065457438157e+68	4.593287508859224e+62	1.844089679387051e+62	0.0	0.0
-33.14392956955271	0.0005368114504610385	1.0743071000125788	0.8610922233094498	1.2327259525164396	0.2889584559496268	0.05404961689669594	7.78327578477228e-12	3.596314054208247e-11	1.001105797994283	0.9977856950039243	-0.017355274227027366	-0.017352649489856188	1.1407442435463064e+16	7128047667635717.0	5447588314500976.0	102915062.776615	81614228.94359857	68643859.56559242	3.3882502463057056e+68	4.73524849462611e+62	1.9446561177196887e+62	1.1408419873552254e+16	7128194556044295.0	5443326736548296.0	102919422.3771054	81615081.91289867	68611194.08192393	3.2863790089194634e+68	4.5928398177254925e+62	1.8857681526569613e+62	0.0	0.0
-12.83645155603881	0.0006731662716883067	1.086506420933936	0.8386723355018748	1.2327175348020578	0.29324743479067156	0.0499666068554996	3.82000165988284e-11	3.593209218843266e-11	1.0011062698837132	0.9977776003616697	-0.017370593354021403	-0.017367961656409924	1.1421929993837022e+16	7132563093654218.0	5445307461849998.0	102979679.39315075	81637104.99623644	68653233.50484544	3.445399505529168e+68	4.734867721168519e+62	1.996709091110059e+62	1.1422910975588326e+16	7132710789956363.0	5441115256315140.0	102984054.639198	81637962.02036445	68621051.52507539	3.341712780483346e+68	4.59233727861067e+62	1.936200590184598e+62	0.0	0.0
0.007230789386085235	0.0007534182444866483	1.0923417193157237	0.827919189979951	1.2197081712452749	0.2954501219863873	0.04786503193867523	7.969531964202792e-11	3.591247826079386e-11	1.0011065615363763	0.9977731024407142	-0.017380393836047756	-0.017377757679119206	1.1431706132195262e+16	7135498316598444.0	5443441058439133.0	103023439.67067835	81652086.28445202	68661424.07003394	3.481276833149929e+68	4.735087108114757e+62	2.035679803781664e+62	1.1432689638208024e+16	7135646450277467.0	5439300277547129.0	103027826.05885945	81652945.41198747	68629600.29387632	3.3764474214585814e+68	4.592464660828885e+62	1.9739622045516541e+62	6.289817341690064	47.322157576904296
7.465124893453321	0.0007305040168013075	1.0951023582553956	0.8229694013102596	1.2267000941340256	0.29482187141258526	0.048446219797761425	8.412867416690147e-11	3.5901085513339796e-11	1.0011067847505546	0.9977713158542867	-0.01738610924978274	-0.017383470489398867	1.1437625181739442e+16	7137163598786540.0	5441842556104532.0	103049979.40956672	81660567.14931689	68664906.54747348	3.5018433683768457e+68	4.735286891707699e+62	2.061025614728253e+62	1.1438610143623224e+16	7137311999633571.0	5437735339394848.0	103054372.15916467	81661427.56151389	68633317.20906202	3.396358410874032e+68	4.592609588514525e+62	1.9985237611024068e+62	6.599787806167603	46.90886362426758
27.766732963515096	0.0007265846094945688	1.0958879529320205	0.8224734556353124	1.2315269466782572	0.29470736191677893	0.04853521853397414	8.72887102930016e-11	3.586997688553242e-11	1.0011079813792205	0.9977716625552245	-0.017401628451283457	-0.01739898260678191	1.1454402424957064e+16	7141536574041790.0	5435155565563137.0	103125335.10323064	81682667.8350312	68664462.47851713	3.5566533356182533e+68	4.735065959385798e+62	2.140368747233746e+62	1.1455391421989664e+16	7141685837410755.0	5431152044401791.0	103129745.43096508	81683532.54966938	68633601.0355935	3.449425383192019e+68	4.592273338003951e+62	2.0754222756026256e+62	8.072147512435913	46.08227571899414
48.06789572258276	0.0006573909927241831	1.092679101283572	0.8291260938513382	1.2314411376695134	0.29275293434454835	0.050409457657314756	4.699535292871247e-10	3.583932501953701e-11	1.0011072736220805	0.9977781842157935	-0.017417154037469466	-0.017414501113427808	1.1472157296888824e+16	7145923764627672.0	5426988652791120.0	103205363.10706371	81704799.34680292	68653613.8537533	3.6103426719117483e+68	4.733435056085681e+62	2.2328111828966774e+62	1.147315060789619e+16	7146073888936902.0	5423096244887366.0	103209792.13157602	81705668.41550487	68623536.87408239	3.5013764807273224e+68	4.590535294914626e+62	2.1650045041275736e+62	10.241940763778686	45.255687813720705
68.36846630369837	0.0006283506742891518	1.0907135972201756	0.8329988361178043	1.2289622444931962	0.291908186775674	0.05121357291666137	2.304875319341881e-09	3.5808577325031745e-11	1.0011072418903897	0.997780902102775	-0.01743251213400829	-0.017429852187300563	1.1491100277990786e+16	7150287233044858.0	5420537839264980.0	103290938.68693075	81726760.24637353	68650328.60016637	3.6632516183796223e+68	4.731278753206856e+62	2.33876623531584e+62	1.149209818360497e+16	7150438111986263.0	5416756255065636.0	103295387.51178715	81727633.0206755	68621033.48187415	3.5525778296969357e+68	4.588301547056239e+62	2.267691784441891e+62	12.799197095718384	44.01580595581055
88.6698262799473	0.000623976545683648	1.0901630988517323	0.8340602961595908	1.2277690065711298	0.29177560818207293	0.05133916953209618	4.4296742524044025e-09	3.577808057276177e-11	1.0011062685045369	0.9977835980060858	-0.01744787331007617	-0.017445206336943533	1.151114543084342e+16	7154702609811432.0	5414672121999533.0	103381436.37942672	81748820.78149165	68655856.6968126	3.7151920189340807e+68	4.72886352394101e+62	2.463063892620603e+62	1.1512147932123102e+16	7154854282295997.0	5411009706591151.0	103385904.75204849	81749697.5081053	68627404.12424503	3.6028233853338614e+68	4.585799875492555e+62	2.388151921473358e+62	15.40811517173767	43.18921805053711
108.9700635756235	0.0006289695556667709	1.0904244885770984	0.8336178745559569	1.228778084664621	0.2919248183373656	0.05119643378436723	5.1889048842480695e-09	3.5747248358470694e-11	1.0011071076866058	0.9977821243730987	-0.01746308014057275	-0.017460406180202177	1.1531996746944718e+16	7159394036779536.0	5407359563748699.0	103475637.73054278	81772438.99201454	68648655.58084174	3.766326299252484e+68	4.72686868895522e+62	2.60518662421485e+62	1.153300407412083e+16	7159546390878535.0	5403822838374908.0	103480126.5505633	81773319.01195103	68621104.92643549	3.6523108233519817e+68	4.5837400571672685e+62	2.5259079427758005e+62	17.887878887557985	41.94933619262695
129.27105180737271	0.0006314424459101399	1.090669181149174	0.8332048430690863	1.2287671408797287	0.2919969256448279	0.051126651328422285	5.167486947571107e-09	3.571665013733537e-11	1.0011070943062559	0.9977822825992744	-0.01747833796309109	-0.01747565698894584	1.1554145100384908e+16	7163987829444421.0	5406438831890630.0	103575629.89203036	81795530.16994902	68680743.13663515	3.816030059296931e+68	4.725427412578949e+62	2.764733034807334e+62	1.1555157402775602e+16	7164140868571434.0	5403019794664426.0	103580139.60208534	81796413.43020155	68654031.50412321	3.700395603940425e+68	4.582201361908316e+62	2.680543230624809e+62	20.277234551239015	41.12274828735352
149.57188312743529	0.000630494855637056	1.0907096934157863	0.8331749401138497	1.2283007111360622	0.2919679335168061	0.051153131824786514	4.807206353202846e-09	3.568615026535259e-11	1.0011068674037134	0.9977830321184659	-0.017493602903925248	-0.017490914902766306	1.1577448592881238e+16	7168387396028359.0	5409449183391891.0	103680776.72292012	81817388.46947412	68771018.57090653	3.862938101444424e+68	4.723233195833907e+62	2.958684680458755e+62	1.1578466034891142e+16	7168541257682446.0	5406168326699030.0	103685307.71029241	81818275.82554878	68745285.13033783	3.7457632808900357e+68	4.579928755509329e+62	2.8685289258608216e+62	22.48577411064148	39.88286642944336
169.87284463030664	0.0006281506207997923	1.0906897528219115	0.8332711377934361	1.2290528671422567	0.2918986057107665	0.051217800738202056	4.367767018157638e-09	3.5655361636668426e-11	1.0011082323623943	0.9977807779393238	-0.017508798034492463	-0.017506103009152757	1.1600851915855234e+16	7172789101231917.0	5388943103218738.0	103785941.54594612	81839242.93309556	68706080.13721673	3.9073960374370304e+68	4.720200666698576e+62	3.2131402987901395e+62	1.1601874451499658e+16	7172943739268964.0	5385850129912711.0	103790493.40497199	81840134.14189957	68681728.78439166	3.7887765284712257e+68	4.576872634941162e+62	3.1151895127251135e+62	24.52641300178528	38.95295503601074
190.17454078576702	0.000625790402803979	1.0905689163948684	0.833525270543804	1.228877759184067	0.29182720803565393	0.051284188848627815	4.015318551166559e-09	3.562470227142278e-11	1.0011092225617448	0.9977791781118686	-0.017524015448201324	-0.01752131338017089	1.1624313495846434e+16	7177186695797286.0	5389183775395992.0	103891271.2538434	81861050.13246982	68736114.37770733	3.951366326731216e+68	4.716945035501197e+62	3.4733092082631526e+62	1.1625341795335484e+16	7177342087008513.0	5386215078475282.0	103895847.15028441	81861944.96164522	68712662.42019954	3.8313089528742306e+68	4.573593415129121e+62	3.367371867970223e+62	26.4378975327301	37.91972015441895
210.47474169760244	0.0006238623744971082	1.090444545689063	0.83377769013077	1.2286611570001693	0.2917682649781094	0.051338675641047354	3.7710243880884195e-09	3.559430587421581e-11	1.0011092178398744	0.9977795205305741	-0.01753928606072004	-0.01753657692384385	1.1649628202320148e+16	7181698584750974.0	5409646424724898.0	104005482.39290345	81883345.27466041	68965333.37520899	3.9946550103072007e+68	4.713711169455133e+62	3.7851063203626093e+62	1.1650662195737758e+16	7181854744926345.0	5406826345338298.0	104010081.73988627	81884243.756524	68942933.93213372	3.873162686941757e+68	4.570317149527727e+62	3.669588326926457e+62	28.181481395416263	36.88648527282715
230.7765393604568	0.000622732218016485	1.0903643082092687	0.8339445618765857	1.2286726042863378	0.29173316413681927	0.05137036259159887	3.5976250502040553e-09	3.556393470358439e-11	1.0011093011649121	0.997779632088179	-0.017554543357841592	-0.01755182714502943	1.1677160167930622e+16	7186361393986624.0	5314365727470202.0	104130120.8190904	81906421.19297586	68433345.6933049	4.0352285052255143e+68	4.71079787933662e+62	4.371268459486383e+62	1.1678199642186092e+16	7186518290260944.0	5311878177227827.0	104134742.285308	81907323.10169825	68413485.63563326	3.912382742639449e+68	4.5673535989712445e+62	4.237796544029038e+62	29.62801022964478	35.85325039123535
251.07848464827111	0.0006220775825697336	1.0902788922967177	0.8341039782825298	1.227809914156473	0.2917116811630508	0.05138847228245456	3.4606694070805503e-09	3.553390388705999e-11	1.0011079939275196	0.997782415030159	-0.017569839473472102	-0.017567116169494697	1.1705967323468788e+16	7190993487464019.0	5207544336326425.0	104260414.26789925	81929299.45089962	67680593.90415335	4.072337557645689e+68	4.708369490313875e+62	5.045072622892557e+62	1.1707012540816994e+16	7191151110141546.0	5205310716063850.0	104265058.57110289	81930204.7171702	67662710.37766176	3.9482196552685115e+68	4.564835104457634e+62	4.890913487109916e+62	30.91955383163452	34.87167725372314
271.37975753417413	0.000621472989155734	1.0902592897386616	0.8341550715174425	1.2277572182581205	0.29169264008227386	0.05140477759015936	3.3362218720533056e-09	3.550362743053779e-11	1.00110804560675	0.9977824875239424	-0.01758501139195056	-0.01758228102752513	1.1735282079025794e+16	7195553456150181.0	5213628852999668.0	104392314.10374366	81951666.94564709	67701324.43562782	4.1061972360053305e+68	4.705931126564467e+62	5.59058853112794e+62	1.173633357832999e+16	7195711824670432.0	5211507860237872.0	104396983.59589079	81952575.75562766	67684293.77448672	3.980925952927043e+68	4.562332574612779e+62	5.419646531060044e+62	32.056112201385496	34.04508934844971
291.68204525113833	0.0006211650918323867	1.0902810746053175	0.8341352457855145	1.2281036128105234	0.29168264729769783	0.05141278756867678	3.218350833729342e-09	3.547335727073779e-11	1.001108254685391	0.9977822605277525	-0.01760017312919017	-0.017597435695154512	1.1764865855661814e+16	7200210086167275.0	5265894286101371.0	104524748.13383016	81974516.81834704	68138322.21617202	4.1368538125522343e+68	4.70324902570743e+62	6.196082155684294e+62	1.1765924062546476e+16	7200369150177277.0	5263891010687962.0	104529444.67153446	81975428.96682474	68122153.47435111	4.010527509073995e+68	4.55959680061274e+62	6.006503064307823e+62	33.0376853388977	33.425148419494626
311.9869025396547	0.0006210544985416241	1.0902934450509447	0.8341246174031501	1.2280426074905297	0.2916783308304727	0.05141536456112585	3.1105695356246815e-09	3.544316491819332e-11	1.00110826500686	0.9977823797988639	-0.01761534323164755	-0.017612598714077426	1.1794730542267494e+16	7204980109646234.0	5291871888160812.0	104658123.42470446	81997998.00180241	68416360.74217735	4.1641899634647516e+68	4.700668626613776e+62	7.032172103181846e+62	1.1795795723555598e+16	7205139787998785.0	5290031937312945.0	104662847.93254228	81998913.02587919	68401414.42353646	4.036905130349142e+68	4.556956145749074e+62	6.816869055363408e+62	34.22590545272827	33.02476990287781
332.2936578751396	0.0006205722525847396	1.0903666998216817	0.8340247673725216	1.2292598182092327	0.29166368863837605	0.05142809622774683	3.0154311012512233e-09	3.541255389217521e-11	1.0011104123213403	0.9977783499205356	-0.017630414369651366	-0.017627662779180254	1.1825055340871216e+16	7209773686040693.0	5289768357811543.0	104793433.62725587	82021525.9094347	68473805.5844716	4.187946755103065e+68	4.698298919076326e+62	8.130878494884714e+62	1.1826127745184914e+16	7209933982055168.0	5288109191549208.0	104798186.95714757	82022443.80907762	68460248.86909	4.0598461120276705e+68	4.554558971113034e+62	7.881836761215723e+62	35.25914033432007	32.89561554267883
352.5990691364277	0.0006203233116045209	1.0903759799345085	0.8340202363921035	1.2292167142675345	0.29165523317530717	0.05143451898441031	2.936457831329177e-09	3.53824254005861e-11	1.0011104643337652	0.9977783806745909	-0.017645676803876346	-0.017642918061707914	1.1855901724788808e+16	7214626165959163.0	5290101088653441.0	104930970.80189015	82045260.42640685	68528170.47969006	4.207918344538707e+68	4.696024706954861e+62	9.449519256254393e+62	1.18569815398164e+16	7214787097076865.0	5288608994074196.0	104935753.5118322	82046181.28423841	68515899.82119289	4.0790816250859274e+68	4.552215309517628e+62	9.159885706920826e+62	36.29237521591187	33.87718868019104
372.9047976028305	0.0006201416383660526	1.0903817776787688	0.834019675567167	1.2290745682842261	0.2916486708340089	0.05143906006289446	2.8756405166475264e-09	3.53523627230794e-11	1.0011103612630954	0.9977787064122149	-0.01766094145527644	-0.017658175549703205	1.1887212039863644e+16	7219591175396907.0	5264973619389058.0	105070479.39596885	82069533.50323138	68376437.2681773	4.2238107172052134e+68	4.693709594022949e+62	1.1168522156221246e+63	1.188829953106413e+16	7219752745851150.0	5263634029326047.0	105075292.51050131	82070457.30620366	68365357.51768854	4.0943592305867664e+68	4.549829349027584e+62	1.0825937531594456e+63	37.06730137710571	34.85876181770325
393.2078878293323	0.0006199212378842319	1.0903941307793963	0.834008089658244	1.2290069225786802	0.2916410932644449	0.05144473753642186	2.8298109895178234e-09	3.532230807039087e-11	1.001110389607963	0.9977787669430958	-0.017676179758571185	-0.01767340668815127	1.191909012564229e+16	7224712969308677.0	5286075898763199.0	105212523.75093731	82094619.92441472	68622170.53115202	4.235361433359949e+68	4.69163251965433e+62	1.3191264398416962e+63	1.1920185511326656e+16	7224875182783104.0	5284895244746108.0	105217367.95987548	82095546.67175272	68612320.21435283	4.105429734496658e+68	4.5476768509696215e+62	1.2786328790053874e+63	38.04887451461792	35.840334955215454
413.51655084997765	0.0006198575543160052	1.0904148637752409	0.8339808783408527	1.2289772605863378	0.2916381334471665	0.051445955103566386	2.7954455337140534e-09	3.529227098544978e-11	1.0011104400238693	0.9977787699708156	-0.017691412926743234	-0.017688632681291883	1.195153237543618e+16	7229909590163310.0	5342953006222913.0	105356966.65534976	82120065.22929074	69144736.29420543	4.242227936175759e+68	4.689977324326427e+62	1.545373138988823e+63	1.1952635838357498e+16	7230072424112034.0	5341960561588297.0	105361842.5202431	82120994.76835687	69136411.85274917	4.111959565003105e+68	4.54593384875618e+62	1.497899267390805e+63	39.03044765213013	36.79607722068786
433.81776892743073	0.0006198554837765643	1.090440738223567	0.8339438316168419	1.2289545053711892	0.29163701628997896	0.05144542393147288	2.768744933043406e-09	3.526227468897796e-11	1.0011104855960076	0.9977787766815424	-0.017706633456901242	-0.01770384603007617	1.198445642566188e+16	7235097020606931.0	5259289656896102.0	105503488.21415015	82145329.78598346	68428267.49849391	4.2440986555223874e+68	4.68842039062703e+62	1.8686001382835722e+63	1.1985568255229242e+16	7235260529698513.0	5258543993370690.0	105508396.87826751	82146262.42774726	68421851.53670742	4.113646774639069e+68	4.5442862207030775e+62	1.811155825111029e+63	39.547065092926026	37.67432687004089
454.12357401444024	0.0006198720178494383	1.090469149307677	0.8339010732318818	1.2289108014107135	0.2916364622280727	0.05144440304071517	2.746825990041834e-09	3.523230519942863e-11	1.0011104994851592	0.9977788310244186	-0.017721851826794314	-0.01771905720761738	1.2017997004816132e+16	7240431825967320.0	5335994508135547.0	105652834.53760847	82171309.90634078	69068127.26215842	4.24070905407298e+68	4.686943577356585e+62	2.1915585463291966e+63	1.2019117451520674e+16	7240596010735098.0	5335602442173483.0	105657776.8091187	82172245.67421965	69064571.56851695	4.110234889599445e+68	4.542715791625619e+62	2.1241369860297014e+63	39.53414965690613	38.526745647354126
474.4279211675821	0.0006199022110762519	1.0904905214987013	0.8338674630167999	1.2286955653615284	0.29163631775158566	0.051443152288537033	2.727038652474865e-09	3.520238923910243e-11	1.0011103881238688	0.9977791151991361	-0.017737066329637223	-0.01773426450898363	1.2052213797293226e+16	7245881039456913.0	5463938534752529.0	105805232.12980941	82197869.2455237	70210226.54365613	4.231630924155094e+68	4.685863181460392e+62	2.5835623492336607e+63	1.2053343072944856e+16	7246045822861543.0	5463681250968461.0	105810208.6778774	82198807.65646338	70207692.21318506	4.1013078697826726e+68	4.541527469183249e+62	2.5040094594741485e+63	39.753712069244386	39.35333355262757
494.7385112060947	0.0006198700196967551	1.090507430804215	0.8338455550227946	1.2286623011072217	0.29163433341157663	0.05144349091837397	2.7084554968596404e-09	3.517245523058923e-11	1.0011104280598417	0.9977791137748432	-0.017752263667288302	-0.017749454639251445	1.2087066566784386e+16	7251333053730617.0	5393878902061559.0	105960506.03825651	82224283.10206285	69604395.50936949	4.216476932242667e+68	4.684866104327269e+62	3.1969021165664778e+63	1.2088204976196574e+16	7251498493763085.0	5393735994109439.0	105965517.99235092	82225224.45625849	69602802.28513843	4.0864953905480643e+68	4.540422820968055e+62	3.098373894033789e+63	40.154090585861205	40.12825971382141
515.0404509822984	0.0006198538415669832	1.0905189230312602	0.8338328942035268	1.2286364552576994	0.2916327285071764	0.05144330652364898	2.6907587077224953e-09	3.514255395263199e-11	1.0011104741487509	0.997779101843664	-0.01776744664823345	-0.017764630407222502	1.2122614105516926e+16	7256979852599025.0	5347215834904509.0	106118985.47398664	82251667.62224962	69222056.11559321	4.1949093457158102e+68	4.6837790043571005e+62	3.989035227796582e+63	1.2123761945805122e+16	7257145976273001.0	5347185211999483.0	106124033.85872202	82252612.08616087	69221388.49993093	4.065468317107979e+68	4.539231222228235e+62	3.865980621127254e+63	40.87735500297546	40.851524130935665
535.3488194261226	0.0006196952084323927	1.090516872792696	0.8338408834615234	1.228413609351348	0.29162681280633485	0.05144715826832411	2.674538935624709e-09	3.511274460751658e-11	1.0011101310323751	0.9977798427266786	-0.017782646860297548	-0.017779823390160866	1.2158907758748154e+16	7262782974082828.0	5424615286872820.0	106280879.66171679	82279911.20391895	69924643.19284716	4.1664798295582105e+68	4.683020042554203e+62	4.881678967772259e+63	1.2160065325082746e+16	7262949695386288.0	5424633947093303.0	106285965.47934681	82280858.2022407	69924386.97839253	4.0377862078848745e+68	4.538350610985791e+62	4.730938803750507e+63	41.60061942008972	41.57478854804993
555.6589926311499	0.0006193899715715789	1.090517617845097	0.8338474840078101	1.2283535331586628	0.29161686154704203	0.051455473101911335	2.6586719377648213e-09	3.508286962816914e-11	1.0011101716550463	0.9977798327611966	-0.01779780184016702	-0.017794971145793235	1.2195965599848496e+16	7268540694754243.0	5433463249305916.0	106446335.40259682	82307753.37736928	70099161.72867522	4.130778422946126e+68	4.68244023178832e+62	6.137957534597875e+63	1.2197133271354084e+16	7268708118157958.0	5433499059328548.0	106451460.0908363	82308703.46343063	70098953.600167	4.0030651867401253e+68	4.537650909728974e+62	5.948245419944307e+63	42.24639122108459	42.220560349044796
575.9700281243859	0.0006192767010234111	1.0905187691860714	0.8338521394769676	1.2283016881864988	0.29161230523511944	0.05145795257909783	2.645048999629931e-09	3.5053021148650596e-11	1.0011101576236037	0.9977799553847757	-0.017812953913744677	-0.017810115984832082	1.223393570992054e+16	7274405152839398.0	5427900161227007.0	106616148.26090552	82336073.39935574	69931944.76332437	4.0874190729807964e+68	4.68183961905367e+62	7.694351103805228e+63	1.2235113804433828e+16	7274573328588083.0	5427964205363502.0	106621312.77123715	82337026.89407037	69932086.65735456	3.9609244770452914e+68	4.5369301361669945e+62	7.456307755537412e+63	42.892163022079465	42.81467040596008
596.2715327245605	0.0006191753040830527	1.0905292297552365	0.8338399258619634	1.2282632699829672	0.29160818931375315	0.051460210354576964	2.632160974044233e-09	3.502318477625392e-11	1.0011102224785011	0.9977798522910509	-0.01782808514758973	-0.01782523998090482	1.2272832841610712e+16	7280359716366368.0	5379220835598515.0	106790342.81606966	82364898.9548026	69794775.61035973	4.0360472860583335e+68	4.68140359250811e+62	9.91461264773083e+63	1.2274021750767558e+16	7280528571040629.0	5379206561238670.0	106795548.6149606	82365855.37675504	69794350.29553583	3.911023466456909e+68	4.536370481271663e+62	9.607584481401686e+63	43.46044220695496	43.43461133491516
616.5816633757277	0.0006192503804305717	1.090547826619732	0.8338126105305284	1.228245256901868	0.2916093536379621	0.051457516566011996	2.619443378433409e-09	3.4993353989871326e-11	1.0011102627286814	0.9977798217352387	-0.017843217911154986	-0.017840365493950752	1.2312942883275512e+16	7286267853299569.0	5402377624858223.0	106970527.18896545	82393364.26885948	69878446.33314183	3.9762982458413796e+68	4.681049125439351e+62	1.2874266109385215e+64	1.2314143070420548e+16	7286437443661916.0	5402485852073824.0	106975775.8622786	82394323.89546421	69878844.66030653	3.8530075652361935e+68	4.535889437987753e+62	1.247520929980199e+64	44.028721391830445	43.977059647750856
636.8823353247717	0.0006192038875273324	1.0905646359147199	0.8337894940733518	1.2282221432850127	0.29160692180228337	0.051458258575294485	2.6079567621997634e-09	3.4963548329402495e-11	1.0011103045234393	0.9977797860043935	-0.01785833697646625	-0.017855477302999197	1.2354421058058688e+16	7292231514203165.0	5709929335711956.0	107157358.90510835	82421943.93464188	72054180.5118051	3.907943044141916e+68	4.680499564897623e+62	1.4499771534087303e+64	1.2355632820353684e+16	7292401833206642.0	5710077744445207.0	107162651.15302415	82422906.80731238	72055118.71966998	3.78665623411603e+68	4.535219518516607e+62	1.4049906567645486e+64	44.54533883262634	44.442015344467166
657.191968044739	0.0006190831124710592	1.0905814078450469	0.8337666800236117	1.228168801133009	0.29160227515248743	0.0514611091566649	2.598900973221027e-09	3.493374733505888e-11	1.0011103094258789	0.9977798200589455	-0.017873457072107805	-0.01787059013001115	1.2397405193657554e+16	7298500950283466.0	6041972313081383.0	107351465.30835982	82452712.32622541	74154713.11180767	3.83073244542051e+68	4.6798214928071e+62	1.4858561177086996e+64	1.2398629094706024e+16	7298672340385163.0	6041449297867586.0	107356803.26288655	82453679.56223625	74150863.41967979	3.711728064799741e+68	4.534424504405632e+62	1.4397008363459402e+64	45.06195627342224	44.984463657302854
677.5029349479664	0.0006190207862387695	1.0906065624723753	0.833729171444913	1.2281400008514403	0.29159938034333827	0.05146230886267917	2.5933730111675957e-09	3.4903946015940953e-11	1.0011103482105141	0.9977797818349795	-0.017888569621763266	-0.017885695401981243	1.2442198278661512e+16	7303463989634674.0	4772917193776473.0	107554563.06677434	82473456.11876777	66279740.31791366	3.7445899720740174e+68	4.679836763763325e+62	3.997572653764588e+64	1.2443434814890206e+16	7303634090055265.0	4772961478234028.0	107559948.24716921	82474418.15674023	66280005.928934574	3.6281508493045587e+68	4.534301700929574e+62	3.873309731876929e+64	45.55274284217835	45.50108109809876
697.803500024078	0.0006192120072967298	1.0906442340806304	0.8336684754485327	1.2281247946791187	0.2916039075650093	0.0514562577524998	2.5918764461029078e-09	3.487416693981312e-11	1.001110388739021	0.9977797265670733	-0.017903668603863786	-0.017900787100622595	1.248903799845556e+16	7313464039056913.0	4909584470616468.0	107767802.80577639	82534951.50917533	67420165.92220129	3.64963663045481e+68	4.677319619094212e+62	6.330334892239033e+64	1.249028756626957e+16	7313645880696855.0	4909640989025308.0	107773236.48926114	82535975.51021855	67420237.53948604	3.5360421801534087e+68	4.531726403959924e+62	6.133378636998238e+64	46.017698538894656	45.99186766685486
718.1103949854296	0.0006193919861978431	1.0906888216123953	0.8335953419514351	1.2281088611479183	0.29160819682778427	0.0514505867227209	2.593481892727009e-09	3.4844386333154454e-11	1.0011104207917372	0.997779680872444	-0.017918767455742574	-0.017915878656911056	1.2538515435381316e+16	7314883728656432.0	5318927991155762.0	107994581.5927953	82504310.5057809	70074326.83996816	3.5459873346644985e+68	4.663643423309557e+62	7.779039475690897e+64	1.2539778799275756e+16	7315034135906633.0	5318788718101239.0	108000065.41509677	82505136.34539445	70073584.0418921	3.4355139353571425e+68	4.518337085341563e+62	7.536740622523962e+64	46.48265423561096	46.43099249153137
738.4207910313344	0.0006196079344522804	1.0907314014718172	0.8335247384416198	1.2280048104022405	0.2916135049930293	0.05144392310733127	2.5978080924037204e-09	3.481462158677711e-11	1.0011103744352288	0.9977797808376618	-0.017933864512316454	-0.01793096840736974	1.2590128776755224e+16	7249245985409187.0	5321272598412518.0	108231110.62568991	82102807.50486782	70669079.09352155	3.434186248493441e+68	4.766200518570884e+62	1.5857538954273117e+65	1.2591404512606104e+16	7249576071144216.0	5321273508748219.0	108236638.03336397	82104874.14865007	70668996.29924925	3.3270931831736655e+68	4.617562104661891e+62	1.5363206164562388e+65	46.92177906028748	46.87011731620788
758.7222986620836	0.0006197329357722502	1.090777879910704	0.8334492489796482	1.2279965857599544	0.29161621520276426	0.05143984214051487	2.60431874768547e-09	3.4784855802092444e-11	1.0011104114611793	0.9977797231288458	-0.017948944392328806	-0.01794604097632949	1.2645230095129124e+16	7651886830046043.0	5311208035491473.0	108487772.1345842	84713876.43928246	70553193.45732686	3.315178144782701e+68	4.481666116632524e+62	2.4291706285115534e+65	1.2646522974097382e+16	7652048180652809.0	5311294838357845.0	108493363.9622284	84714241.25690553	70553691.93746671	3.2116981986524163e+68	4.341778386853957e+62	2.353376489982615e+65	47.33507301292419	47.2834112688446
779.0324683137878	0.0006198773070097598	1.0908251110766027	0.8333725722181557	1.2279878515705904	0.291619442757535	0.05143517466531984	2.6135830233949976e-09	3.4755079379547094e-11	1.001110448724522	0.997779661477031	-0.01796402575496338	-0.01796111501489651	1.270349964537075e+16	3917662153434800.0	5433217242100332.0	108756859.15515208	60694226.454984754	71391899.22056375	3.1891414444012786e+68	3.7006039672632446e+63	3.2145038906538893e+65	1.2704800183445996e+16	3917584994227126.5	5433178906584961.0	108762463.16027024	60694502.642133035	71391688.97691199	3.0895011893547544e+68	3.584845255927951e+63	3.1141107565999815e+65	47.722536093521114	47.64504347740173
799.3416866857442	0.0006200416778526405	1.090871353283195	0.8332968618140302	1.2279255386142338	0.291623263233455	0.051429981383185844	2.625513760130331e-09	3.47253277611501e-11	1.0011103781924306	0.9977798072609864	-0.017979106542878064	-0.017976188467975582	1.2754168028672998e+16	4668106290442635.0	5530141540605907.0	108981150.17135154	66578705.861383185	71963987.71249531	3.060698370974745e+68	5.033186814778231e+64	5.010293926201274e+65	1.2755495747154818e+16	4668406205419278.0	5530170360350119.0	108986884.3694422	66580793.19847985	71964140.35286123	2.96497927940534e+68	4.875831005877838e+64	4.853665711520046e+65	48.08416830207825	47.98084481391907
819.6418907514235	0.0006201924593559072	1.0909211536440675	0.8332158215982517	1.2279192592223598	0.29162670120678813	0.051425149950087734	2.6402997457713617e-09	3.469556709987309e-11	1.0011104145176375	0.9977797424946673	-0.017994165288836496	-0.017991239876290983	1.282221382984412e+16	5342551072708271.0	5818889983374346.0	109316677.93337867	71506816.37597935	73711531.0967692	2.927419278436986e+68	1.5126415342748195e+65	8.770149486416612e+65	1.282355655400015e+16	5342623486340942.0	5819001894912469.0	109322449.48239067	71507355.04238148	73712311.9906255	2.8357817569506206e+68	1.4653106306770966e+65	8.495726368935252e+65	48.41996963859558	48.29081527839661
839.9420942561264	0.0006203070614186655	1.090970918215686	0.8331351545045803	1.2279010779125061	0.29162910414920035	0.05142138296114121	2.6576151520918367e-09	3.46658056012122e-11	1.0011104509483326	0.9977796759998103	-0.018009219039488034	-0.018006286279450303	1.2898903744701748e+16	6141230589136192.0	6186539589489781.0	109691401.98995446	76323711.13806908	76006222.54874554	2.788350995488404e+68	3.1266541761912223e+65	1.43419102336796e+66	1.2900248963807994e+16	6141316219780933.0	6186694599920207.0	109697148.01004377	76324304.83907837	76007221.16868156	2.700984209804671e+68	3.0287285032465038e+65	1.3892723071757002e+66	48.72994010307312	48.49746225471497
860.2422972540589	0.0006204462881704502	1.0910244228101669	0.833048134849819	1.2278949409553366	0.29163217282408727	0.05141686648952099	2.6781314273510394e-09	3.46360428515579e-11	1.0011104863735711	0.9977796085784348	-0.018024268272212998	-0.01802132815461528	1.2964725601037368e+16	6785361448546297.0	6572532185683629.0	109991852.22115888	80197595.4826799	78393034.34482935	2.6517393054549856e+68	5.312207045675252e+65	2.1309289438780276e+66	1.2966083640821814e+16	6785487071772961.0	6572702199000605.0	109997639.36360751	80198401.97673188	78394122.43218037	2.568574470491149e+68	5.145673603670158e+65	2.064125716643365e+66	49.039910567550656	48.75577097511292
880.5426630106958	0.000620668291052334	1.0910848086269118	0.8329485324950947	1.2278954406946103	0.2916376950337013	0.051410021646460885	2.701126487445963e-09	3.460627783551523e-11	1.0011105224028074	0.9977795330330362	-0.018039312812106387	-0.018036365326948595	1.2990647237002078e+16	7300179779253127.0	6946216317547778.0	110055689.79627262	83288258.39540452	80701925.51443605	2.5219692279723295e+68	7.863971565881439e+65	2.938605808072572e+66	1.2992013368138982e+16	7300372749349076.0	6946406131264039.0	110061496.73589878	83289433.05588135	80703133.14932035	2.442799898320049e+68	7.617205537686096e+65	2.8463956993755173e+66	49.3240501599884	48.67827835899353
900.8533268526226	0.0006209633271046046	1.0911511747442857	0.8328379551850164	1.227898164655367	0.29164536644995775	0.05140111726918075	2.726070401193633e-09	3.4576497160843524e-11	1.0011105508512181	0.9977794679346107	-0.018054360729606297	-0.018051405863024263	1.2923004204992314e+16	7978876902163223.0	7530164340622040.0	109608039.64890125	86875030.96003053	83872458.80502713	2.41578705358677e+68	1.1041394865907372e+66	4.0261304931077986e+66	1.292445102426319e+16	7979034659663933.0	7530360143889738.0	109614263.8776007	86876012.2860472	83873690.8612764	2.3398798376620237e+68	1.0694604282581458e+66	3.899676700153042e+66	49.60818975242614	48.75577097511292
921.1641466330329	0.0006212883380836413	1.0912205373934782	0.8327220367430013	1.2279063586601202	0.2916539516690101	0.051391397604528585	2.7519283929020706e-09	3.4546712315430594e-11	1.0011105887572231	0.9977793767323699	-0.018069401994224674	-0.01806643973706707	1.2755408200431774e+16	8652030389577445.0	8191606277836819.0	108729895.92912357	90228156.74473496	87307284.12355998	2.3684586727300993e+68	1.4476047672933238e+66	5.42360149000724e+66	1.2756873639207956e+16	8652273889536992.0	8191860686137163.0	108736185.5942319	90229552.5066105	87308803.1319462	2.2939696033854257e+68	1.4020949732606421e+66	5.2530948985854305e+66	49.86649847282409	48.807432719192505
941.4645399462315	0.0006215581067990123	1.0912882039164409	0.8326095284604726	1.2279120208970764	0.2916609362241897	0.05138325731498517	2.7780877652757946e-09	3.4516941777095666e-11	1.0011106245140926	0.9977792925224639	-0.01808442742146724	-0.018081457769249517	1.2534371396670972e+16	9313980163107424.0	8955889320116730.0	107725595.2268138	93369588.56465025	91065515.35021248	2.4091088967273714e+68	1.8055250206421116e+66	7.257889728718888e+66	1.2535810612261508e+16	9314321269624374.0	8956188555939433.0	107731722.94479546	93371427.9559552	91067257.74054652	2.333272848343636e+68	1.7487090689743414e+66	7.029502072915486e+66	50.12480719322204	48.85909446327209
961.7754916651393	0.0006218052087899937	1.0913532926628382	0.832501757035703	1.227915635831504	0.2916672396918608	0.0513757645218529	2.8045844019483867e-09	3.448715509078451e-11	1.001110660408749	0.9977792083962191	-0.018099448310847536	-0.018096471253511968	1.2326100667981706e+16	9894045055573044.0	9714836331440176.0	106912607.96408829	96005850.4909034	94678941.36466901	2.5570856145692373e+68	2.1357841576615283e+66	9.516544176741165e+66	1.2327477958087624e+16	9894442967050538.0	9715247499470074.0	106918438.13367167	96007944.30781806	94681131.14948653	2.476519139009052e+68	2.0685122924320758e+66	9.216798891409742e+66	50.3314541695404	48.88492533531189
982.08640028222	0.0006220746289854696	1.0913957796306202	0.8324289379594678	1.227540191175891	0.29167403700515687	0.051367760826977964	2.8316767045331186e-09	3.445740109810456e-11	1.001110539758097	0.9977794115477956	-0.018114458819208826	-0.018111474351454156	1.227529071462093e+16	1.0365309579214074e+16	1.0491454102131606e+16	106875413.54316239	98063217.28309427	98227559.12881374	2.8628100694332875e+68	2.4137885145454117e+66	1.2242660651747685e+67	1.227653418769189e+16	1.0365816534948542e+16	1.0491949210366006e+16	106880658.02872686	98065782.37313896	98230111.30347595	2.7725298674659555e+68	2.3376866177052725e+66	1.1856678522637422e+67	50.56393201789856	48.91075620735168
1002.3973421769624	0.0006221636317782947	1.0914516639807261	0.83233851105181	1.227533255140835	0.2916757311206286	0.05136475343084603	2.8605334369191156e-09	3.442761620131886e-11	1.0011105749665348	0.9977793346287589	-0.01812942103430951	-0.018126429165896806	1.2405740473462032e+16	1.0742176712093182e+16	1.1238984074522762e+16	107620940.8204286	99659146.04347217	101520735.08371703	3.3232737763646425e+68	2.6450373650091037e+66	1.538595993773998e+67	1.2406866139370616e+16	1.074279507677917e+16	1.1239581992467758e+16	107625700.95486332	99662185.00431746	101523680.97305943	3.218379464048146e+68	2.5615657328877153e+66	1.4900418590922727e+67	50.74474812217712	49.014079695510866
1022.708288239919	0.0006222979061495253	1.091508560633504	0.832246086230515	1.2275336507111634	0.29167868640782907	0.05136041886486479	2.890695464351074e-09	3.439783379843652e-11	1.0011106100557055	0.9977792554164423	-0.018144338911845557	-0.0181413396525377	1.272685839030255e+16	1.1050581414063398e+16	1.1966124930092624e+16	109077729.43958794	100944941.66109636	104615798.17583406	3.9468453679091815e+68	2.8402133248144752e+66	1.8908793243006922e+67	1.272789123719417e+16	1.1051309590783286e+16	1.1966852420600936e+16	109082113.70097284	100948431.38793314	104619282.03340569	3.8221583120948186e+68	2.7504978832556477e+66	1.8311517055467123e+67	50.92556422645569	49.014079695510866
1043.019276475301	0.0006225006012653053	1.0915699182552363	0.832145212598383	1.2275403691539608	0.29168364603206215	0.0513541640511705	2.921635546623509e-09	3.43680553936113e-11	1.0011106435587749	0.9977791749860146	-0.01815919263998515	-0.018156186009500204	1.3196571001103844e+16	1.1315547958069684e+16	1.2717418308539332e+16	111029869.59535106	102027600.961851	107800223.8028854	4.741495537051843e+68	3.0004243102780847e+66	2.270694136206111e+67	1.319755710074296e+16	1.1316378362517362e+16	1.2718283911068922e+16	111034058.98656432	102031496.50499406	107804193.87477338	4.591569776075441e+68	2.9055594165293566e+66	2.1989014945491233e+67	51.080549458694456	49.014079695510866
1063.330265034383	0.0006227471941198468	1.0916335951390297	0.8320403295101886	1.2275417704303708	0.29168990167277076	0.051346684691859795	2.9530693471900615e-09	3.433829927794187e-11	1.0011105923712627	0.9977793404054104	-0.018173969849062725	-0.018170955874418953	1.3694499839965326e+16	1.1532584265514346e+16	1.3451356608868726e+16	113046533.3998042	102880489.54051019	110824921.26313592	5.66028212329807e+68	3.12191835232176e+66	2.6756945237991373e+67	1.3695478461193498e+16	1.153351833260311e+16	1.3452352779351404e+16	113050674.43005468	102884795.29633966	110829327.91683112	5.481140188961695e+68	3.0231192095977354e+66	2.5910165119767854e+67	51.20970381889343	48.94950251541138
1083.6412173625213	0.0006229311368079153	1.0916979115162215	0.8319342207436143	1.2275391214376747	0.29169436180266767	0.05134101875566556	2.9850215030295004e-09	3.430851972621905e-11	1.0011106839417696	0.997779060831764	-0.01818863742090922	-0.01818561614306402	1.4186404965223396e+16	1.1692330486740754e+16	1.4120413116125616e+16	115001472.43373734	103483055.26825345	113398358.71039306	6.657763103637677e+68	3.2198438134757378e+66	3.102728475072643e+67	1.4187399994983694e+16	1.1693365004748546e+16	1.4121574659626478e+16	115005649.47920172	103487750.543944	113403383.66645734	6.44686223875992e+68	3.117852276550038e+66	3.004444875972272e+67	51.31302730705261	48.89784077133179
1103.9521915823352	0.0006231875579141939	1.0917662666971604	0.8318210501532608	1.2275536776999272	0.2917009078233088	0.05133327544972621	3.0176037817041594e-09	3.4278758831939587e-11	1.0011107177329421	0.9977789734974959	-0.018203198005729542	-0.018200169466985945	1.4658628383702224e+16	1.1820314749521328e+16	1.476353545140254e+16	116835677.38084398	103968924.92216863	115784478.1200904	7.690868787814239e+68	3.3277348503786906e+66	3.536349192714109e+67	1.4659668966133076e+16	1.1821434910479042e+16	1.4764872867569716e+16	116839998.22251834	103973939.70214722	115790124.84010115	7.4470206690242e+68	3.2222296092724067e+66	3.424225610359416e+67	51.39051992317199	48.89784077133179
1124.2523636827827	0.0006234741128024893	1.0918375485714773	0.8317024859799667	1.2275640647394723	0.2917084551867452	0.05132447935606839	3.0506459659961266e-09	3.424902157086343e-11	1.0011107507151527	0.9977788850687284	-0.01821762857038275	-0.018214592824117408	1.5101193895029328e+16	1.1954850383383474e+16	1.5395099170473776e+16	118503627.5861194	104485395.40013178	118101526.6884632	8.735591543508022e+68	3.4607560417764575e+66	3.966751496121333e+67	1.5102318667923528e+16	1.1956040938085404e+16	1.5396626495291532e+16	118508235.47965239	104490666.36464873	118107815.82073796	8.458367864723401e+68	3.350934654422096e+66	3.840865042935032e+67	51.46801253929138	48.79451728317261
1144.5525394495708	0.0006237734266014191	1.0919096289756856	0.8315824613454799	1.227569300762896	0.2917164466381726	0.051315350757705616	3.0840697048789015e-09	3.4219292457222634e-11	1.001110784914249	0.9977787921307258	-0.01823192702750112	-0.01822888412841071	1.5511893045781512e+16	1.2097385133219788e+16	1.5994637104999672e+16	120011851.72845542	105025029.82213666	120221065.68507433	9.792337006367666e+68	3.602401926500104e+66	4.394337490164552e+67	1.5513123448306748e+16	1.2098643884734816e+16	1.5996374493653022e+16	120016817.01199195	105030546.64381416	120228068.57474089	9.481297183555942e+68	3.487983851953186e+66	4.254753147074454e+67	51.51967428337097	48.79451728317261
1164.8527104888708	0.0006240423887903561	1.0919794325371346	0.8314667598105117	1.2275696001423255	0.29172358647329233	0.05130710381008181	3.1177851444988117e-09	3.418957323754668e-11	1.0011108155970465	0.9977787108360976	-0.01824608357311807	-0.018243033581174642	1.5903876077742248e+16	1.2217809565691968e+16	1.6563654784223994e+16	121439442.93752328	105462947.26208524	122144517.45723	1.088125930002388e+69	3.730912837987103e+66	4.81541125606238e+67	1.5905219251668578e+16	1.2219135604788774e+16	1.6565617809583982e+16	121444784.46919574	105468695.67780285	122152275.17858331	1.0535322052610658e+69	3.6123086380350895e+66	4.662311973749556e+67	51.545505155410765	48.74285553909302
1185.152934869242	0.0006242199392621194	1.0920451408175567	0.8313589982813631	1.2275664405824396	0.2917282981784017	0.05130119565229746	3.15234800919572e-09	3.415986386183108e-11	1.001110847057008	0.9977786320789208	-0.018260087342787182	-0.018257030323688833	1.6284152885273206e+16	1.2304322250475824e+16	1.7137454480998842e+16	122820920.40831707	105770029.38167964	124069509.92590404	1.1985116333790457e+69	3.840683705571289e+66	5.2152485941405867e+67	1.628561309454026e+16	1.230571190800856e+16	1.7139657275979166e+16	122826650.30720846	105775988.67356543	124078035.82244419	1.1603747351281913e+69	3.7184836790631855e+66	5.0492867245146185e+67	51.545505155410765	48.69119379501343
1205.4531350748075	0.000624426718343428	1.0921045715369375	0.8312615119864151	1.2274453044769742	0.29173299901664096	0.05129521795314904	3.188543440668654e-09	3.413016630970023e-11	1.001110875058465	0.9977785608456056	-0.018273932535357428	-0.018270868558116073	1.6640062840281304e+16	1.2378577060333818e+16	1.7710801988454146e+16	124104520.64267358	106092298.803565	125969472.62977806	1.3043564611027526e+69	3.940925506672462e+66	5.584641650463371e+67	1.6641645924575116e+16	1.2380019707385506e+16	1.7713257852738528e+16	124110658.9226021	106098414.13626955	125978761.63401353	1.2628150712588637e+69	3.8154283551332546e+66	5.406764815451927e+67	51.571336027450556	48.63953205093384
1225.7533483460502	0.0006247080419478364	1.0921751759180902	0.8311444592422607	1.2274458231236896	0.291740421371458	0.051286637056046525	3.226063536601511e-09	3.4100480015892656e-11	1.0011109069054933	0.9977784758318803	-0.01828762097150619	-0.018284550104481698	1.6955860736142672e+16	1.2429766161498028e+16	1.8263364326860484e+16	125232755.58005893	106343877.02085549	127735276.24482174	1.400127776740298e+69	4.041584580503404e+66	5.921260341481547e+67	1.695757194920355e+16	1.2431247115493682e+16	1.8266101398336804e+16	125239319.24870974	106350079.6441429	127745404.20461924	1.3554974391374622e+69	3.91277301585544e+66	5.732493472229457e+67	51.545505155410765	48.69119379501343
1246.064356331226	0.0006250159398220795	1.0922483011031903	0.8310226838087164	1.2274488668611725	0.2917486781544728	0.051277329588292335	3.264116175815967e-09	3.407079179558297e-11	1.0011109349046756	0.9977783982884089	-0.018301169951018777	-0.01829809225428549	1.7228343288340164e+16	1.2409317598766512e+16	1.8760776178672188e+16	126200163.34857392	106194052.14113608	129182400.41561335	1.4831067536344778e+69	4.1592503306363564e+66	6.229722415621346e+67	1.7230184976197706e+16	1.2410837621803342e+16	1.8763828785080188e+16	126207159.12042283	106200383.52400939	129193478.80257098	1.4357906016433028e+69	4.0265779527930414e+66	6.03094586800485e+67	51.545505155410765	48.53620856277466
1266.3645613822955	0.0006252878235133881	1.0923203001535204	0.8309031798886138	1.227454765777277	0.2917558830929773	0.051269073569828114	3.302153355431815e-09	3.404113268718109e-11	1.0011109669105334	0.9977783132811396	-0.018314578227329327	-0.01831149376179962	1.7461789033308892e+16	1.241548094668886e+16	1.92381131287246e+16	127024091.96634983	106217672.06735596	130506049.49783568	1.5516122238955738e+69	4.280613133891138e+66	6.503107935746922e+67	1.746376155857903e+16	1.2417029582010952e+16	1.9241502056088336e+16	127031520.19498487	106224088.9278727	130518108.4604782	1.5020682545157508e+69	4.143957013303036e+66	6.29542576425522e+67	51.51967428337097	48.48454681869507
1286.6647753393263	0.0006255333137538638	1.0923903577396414	0.830787279806522	1.2274569872198213	0.29176229336368276	0.05126157669156665	3.34015783114147e-09	3.401148960660958e-11	1.0011109952039448	0.9977782368407934	-0.018327870219626913	-0.018324779034259362	1.7655414351562784e+16	1.2437671781696986e+16	1.9708468257190692e+16	127699782.59344326	106349380.61658306	131789252.78924434	1.6045167541249218e+69	4.4185800052308316e+66	6.74156060970858e+67	1.7657516480828198e+16	1.2439221966316464e+16	1.971221171990031e+16	127707637.52767257	106355733.11041217	131802295.8021937	1.5532401425486123e+69	4.277404423632534e+66	6.5260748998445e+67	51.49384341133118	48.38122333053589
1306.9649893984315	0.0006257739098298455	1.0924596200311085	0.8306728331775765	1.2274609605575968	0.29176855885796044	0.051254219698617015	3.3784544942601994e-09	3.398186281559574e-11	1.0011110245298622	0.9977781613250278	-0.01834106503933491	-0.018337967173596106	1.780871883755425e+16	1.241225278532712e+16	2.0161174556967076e+16	128232311.34294373	106178600.04398416	132971726.59853634	1.6443292848415464e+69	4.5717942515575546e+66	6.948670691037892e+67	1.7810946948064598e+16	1.241381374435371e+16	2.0165298544982812e+16	128240580.41933626	106184972.05998252	132985788.84377824	1.5917362533083303e+69	4.425605765612994e+66	6.726371634156549e+67	51.46801253929138	48.432885074615484
1327.2653290303424	0.000625802994965297	1.0926027208241695	0.8304483387360349	1.2288672278839146	0.2917700641456359	0.05125163956748552	3.4153866352425245e-09	3.395155328309735e-11	1.0011144988260854	0.997771344091133	-0.018354050775729793	-0.018350946283360956	1.793334599389741e+16	1.2421222096669432e+16	2.05970556970476e+16	128669542.37604956	106223777.63874762	134055740.16725533	1.6751283321359387e+69	4.729705520177484e+66	7.126315602173716e+67	1.7935693848926502e+16	1.2422822166350224e+16	2.0601591990726196e+16	128678200.50458977	106230360.6803485	134070891.42047273	1.6215279502711426e+69	4.578409383469385e+66	6.898230671416958e+67	51.44218166725158	48.3037307144165
1347.5655850821277	0.0006261540612868115	1.0926740864430067	0.8303296170804836	1.2288823973701322	0.29177954481361174	0.05124107861955959	3.452776966759785e-09	3.3921964182378217e-11	1.0011145304772064	0.9977712637241405	-0.018367281029303444	-0.018364169819353075	1.8036509673710736e+16	1.2474703823097374e+16	2.101556851101245e+16	129031063.62204479	106552385.51259598	135043726.36900327	1.6963393750591827e+69	4.9029856662428456e+66	7.277243490030867e+67	1.8038967971898896e+16	1.2476291263508306e+16	2.1020530124002976e+16	129040078.61673136	106558864.91791534	135059949.95411158	1.6420149042544914e+69	4.746020281565586e+66	7.044124251040221e+67	51.44218166725158	48.200407226257326
1367.876589934931	0.0006263088628479131	1.0927415038413575	0.8302186335434318	1.2288800041987729	0.2917833246381166	0.051236244205743284	3.4924603959062255e-09	3.389238006544018e-11	1.0011145625217008	0.9977711847566088	-0.0183804674172218	-0.018377349502322747	1.8115692105674228e+16	1.251708807842429e+16	2.1427201727845148e+16	129300647.75186667	106825247.68128769	135991498.5538209	1.7046340214601846e+69	5.083142857633061e+66	7.40173914690647e+67	1.8118258166104212e+16	1.2518650083885964e+16	2.1432609913795056e+16	129310012.32080573	106831553.48767574	136008819.59819397	1.6499984961214881e+69	4.9202793917405725e+66	7.164424933270968e+67	51.41635079521179	48.226238098297124
1388.1875320734325	0.0006267185627188309	1.092733762733805	0.8302199750554984	1.2274777452640464	0.2917930724795234	0.05122538734292385	3.535434130596907e-09	3.3863518620375864e-11	1.001111140003452	0.9977778683053714	-0.018393698688776737	-0.0183905740795525	1.8166749293739188e+16	1.2490095415714924e+16	2.181320807117042e+16	129460306.38421266	106670156.00252871	136802483.52303535	1.697934252040273e+69	5.286907960632001e+66	7.504130363712828e+67	1.816942386161056e+16	1.249168238137823e+16	2.181907459819407e+16	129470025.32584253	106676620.88784087	136820883.23381773	1.6434458206728249e+69	5.117310546854438e+66	7.26322439119e+67	51.39051992317199	48.17457635421753
1408.4877718885473	0.0006269610390853499	1.0928015432538676	0.8301081317109136	1.227481809687422	0.2917993521545082	0.0512179628216614	3.5763336780257677e-09	3.383399524376336e-11	1.0011111669172708	0.9977778012766835	-0.018406653872004623	-0.0184035226566745	1.818710240581189e+16	1.2502603225846782e+16	2.2178570991945856e+16	129503451.83265474	106749723.92616816	137511075.65199855	1.6778648977725279e+69	5.492986356871417e+66	7.585319901058842e+67	1.818988522034066e+16	1.250418732681991e+16	2.2184936905453604e+16	129513524.70244518	106756173.55953641	137530689.60319182	1.6239765414201459e+69	5.3166396898467254e+66	7.34159845513509e+67	51.3646890511322	48.01959112197876
1428.7879486221645	0.0006272562132519389	1.0928729734268552	0.8299891801093872	1.2274949205229648	0.29180727942367796	0.05120911705539761	3.616637468550312e-09	3.380449518946015e-11	1.0011111938156985	0.9977777309332431	-0.018419616590605186	-0.01841647875601631	1.8179519626799532e+16	1.2552468758010402e+16	2.2542716255894936e+16	129448623.38936941	107047314.98354287	138223607.1806035	1.6501125776665242e+69	5.700898625833612e+66	7.645664253426577e+67	1.8182405828291896e+16	1.255403555650581e+16	2.254957490159233e+16	129459030.75857908	107053647.43809286	138244318.82109815	1.5970723884764378e+69	5.517733213681062e+66	7.399792964487792e+67	51.338858179092405	48.01959112197876
1449.0881422051316	0.0006275416459557657	1.0929438679851824	0.8298712601337288	1.227510218539915	0.2918148842191002	0.05120053819233778	3.6571042021841284e-09	3.3775018607392286e-11	1.0011112190728784	0.9977776659994441	-0.018432597684432967	-0.01842945321188342	1.8155281499274916e+16	1.2595817791908866e+16	2.288022215093323e+16	129340446.57942079	107291843.24368244	138808712.23670694	1.6193651215859303e+69	5.9217102510712924e+66	7.690347687978751e+67	1.8158260153454172e+16	1.2597378202111846e+16	2.288759727233749e+16	129351147.8147909	107298136.35338104	138830587.9258178	1.5672710337500596e+69	5.731300619795325e+66	7.442827072126784e+67	51.338858179092405	48.01959112197876
1469.3883405774686	0.00062779710350017	1.093012747516405	0.8297570676608815	1.2275244755151415	0.2918215930123937	0.05119280908001445	3.6973406877837895e-09	3.3745564716241816e-11	1.0011112461168543	0.9977775988289715	-0.0184456029290431	-0.018442451796782208	1.8120806614543492e+16	1.2591973080639904e+16	2.318271841832998e+16	129197115.93437457	107238249.81293327	139237345.36035842	1.5865325795707407e+69	6.167781282080908e+66	7.723410158885516e+67	1.8123865443541748e+16	1.259353740432393e+16	2.3190608115887416e+16	129208068.88737482	107244577.44528091	139260334.37039083	1.5354534433221665e+69	5.9693033303404e+66	7.474612048435264e+67	51.338858179092405	47.967929377899175
1489.6885344503535	0.0006280351795131897	1.0930802130241901	0.8296453449429361	1.2275366815026074	0.29182778207611426	0.051185585687375974	3.73741439084839e-09	3.371613432687546e-11	1.0011112704361442	0.9977775394338172	-0.01845863653861399	-0.01845547872272645	1.8072441990465404e+16	1.2609507127954356e+16	2.3488411866805188e+16	129007048.99449082	107320061.22319944	139704153.96687052	1.5533082805135679e+69	6.4107589505238244e+66	7.74173498322686e+67	1.8075570478330708e+16	1.2611077823336274e+16	2.3496859729872116e+16	129018217.01116477	107326429.20974724	139728409.32014108	1.5032584971891078e+69	6.20429930501233e+66	7.492132429688944e+67	51.3646890511322	47.86460588973999
1509.9887209422013	0.0006283268885711119	1.0931480620158565	0.8295324779710006	1.2275534203052767	0.2918355388563319	0.05117683035536358	3.77717433969587e-09	3.368672711179046e-11	1.0011112937554334	0.997777482783525	-0.018471702300156892	-0.018468537774691537	1.8013520684553102e+16	1.2658409879952808e+16	2.3822934706855976e+16	128789870.72769031	107598995.98497914	140326134.76412365	1.522480287005699e+69	6.64184073316556e+66	7.739927404933734e+67	1.801670326306388e+16	1.26599597757277e+16	2.383187755742671e+16	128801196.29241641	107605225.36298496	140351289.84049544	1.473384430867747e+69	6.4277698077450714e+66	7.490168423522971e+67	51.3646890511322	47.8129441456604
1530.2889025424884	0.0006285891419930719	1.0932138945038825	0.8294230280678695	1.2275678372029917	0.2918424343627125	0.05116892702719598	3.816220991250351e-09	3.3657342669441665e-11	1.001111318986211	0.9977774217410462	-0.018484799746599802	-0.018481628485732236	1.7951968290002486e+16	1.2677141273806188e+16	2.4107022030417804e+16	128567699.8486907	107695098.88538967	140734056.05455437	1.4930920386338493e+69	6.886131363372971e+66	7.73456734165648e+67	1.7955192432311782e+16	1.2678703985858188e+16	2.4116491585273124e+16	128579141.01492392	107701405.05602126	140760256.45282578	1.444905358768124e+69	6.6640110635340614e+66	7.484767005811676e+67	51.39051992317199	47.761282401580814
1550.5890834658421	0.0006288494184899761	1.0932763305326325	0.8293194720958456	1.2275813352433973	0.29184927919337517	0.051161093297176295	3.854073015952654e-09	3.3627981889237216e-11	1.0011113432177172	0.9977773660663016	-0.018497930983662023	-0.018494752960443492	1.7889743675636814e+16	1.2711682720694336e+16	2.4347525332007156e+16	128338676.97605275	107898690.39482856	140971435.15214705	1.4609041557646195e+69	7.129566862911427e+66	7.725924318819978e+67	1.7893002549877298e+16	1.271323155112859e+16	2.435754470572325e+16	128350217.85294649	107904902.12315187	140998785.2175574	1.4137185430005244e+69	6.89941171925013e+66	7.476189346969036e+67	51.41635079521179	47.65795891342163
1570.8892655644813	0.0006290059614230595	1.0933327402765285	0.8292269161085698	1.227586385838183	0.2918530981393301	0.05115622244259538	3.890635664814472e-09	3.359864519120824e-11	1.001111366188421	0.9977773183002435	-0.01851110070632519	-0.018507915891306553	1.7818095350394652e+16	1.2721235301031734e+16	2.458049458049876e+16	128073896.05402549	107945891.33396353	141194616.281175	1.4258375703474625e+69	7.389766151439826e+66	7.701338808278556e+67	1.7821384972360246e+16	1.2722790124538902e+16	2.4591027011779908e+16	128085521.77886187	107952138.21306244	141222913.54317072	1.379747662960281e+69	7.151021687376688e+66	7.452185020603089e+67	51.46801253929138	47.60629716934204
1591.1894457546878	0.0006291662439975619	1.0933861471646837	0.829139493618351	1.2275935454503903	0.29185698746108774	0.05115122243151077	3.926509328011965e-09	3.356933271353773e-11	1.0011113892628978	0.9977772724064214	-0.0185243136685073	-0.018521122029673737	1.7734188718185284e+16	1.2720449764171192e+16	2.4802548696285196e+16	127764126.23613548	107927056.44508192	141397574.82217667	1.3886045713487304e+69	7.662057727346747e+66	7.667593263850474e+67	1.7737506851796618e+16	1.2722010808321556e+16	2.4813603160464296e+16	127775829.33500195	107933345.5840507	141426862.97178954	1.3436822222660065e+69	7.414318985459044e+66	7.419318407361395e+67	51.49384341133118	47.60629716934204
1611.5004569373996	0.0006293494349869222	1.0934384187364392	0.829053784485005	1.2276010461066738	0.2918615469746722	0.051145582108439405	3.961454187036013e-09	3.3540029655604185e-11	1.0011114114464406	0.997777229359697	-0.01853758153170544	-0.01853438303091709	1.7638698585958902e+16	1.2734445544208788e+16	2.500561516915651e+16	127410355.1453421	108004017.61822031	141563333.59790546	1.3486803584191642e+69	7.940611162467332e+66	7.633455200387903e+67	1.7642041227683256e+16	1.2735993298229726e+16	2.5017168810157196e+16	127422123.94293842	108010224.53104663	141593508.2105748	1.3050145224838611e+69	7.68366059945101e+66	7.38607399881217e+67	51.51967428337097	47.554635425262454
1631.8114673244927	0.0006294922178785426	1.0934902009681906	0.8289685429789162	1.2276100698989771	0.2918649069902642	0.05114106138533363	3.99575804102349e-09	3.3510752722547374e-11	1.0011114338861047	0.9977771842510503	-0.018550901087639318	-0.018547695688275547	1.7537578135343664e+16	1.2746652230688104e+16	2.5197474684387492e+16	127033967.3888167	108070795.50357772	141725356.28053686	1.3078087942757794e+69	8.232735303997098e+66	7.595116014567198e+67	1.7540940852288012e+16	1.2748199672075174e+16	2.520952252274853e+16	127045788.96252507	108077000.08868003	141756418.3039529	1.2654321649781913e+69	7.966118266440033e+66	7.348766647058081e+67	51.571336027450556	47.60629716934204
1652.1116491231878	0.000629741375446657	1.0935418268706363	0.8288830111110711	1.2276177458470467	0.29187146570266226	0.05113361125395527	4.027470663989072e-09	3.3481519568854054e-11	1.0011114552646443	0.9977771437309203	-0.018564266659556395	-0.018561054327837397	1.7437442753906768e+16	1.2762995902700508e+16	2.53672818401658e+16	126660035.03148095	108160131.44862634	141849148.11166432	1.2681059728062786e+69	8.535005073910004e+66	7.555764693404723e+67	1.7440818519786354e+16	1.2764540087496764e+16	2.537978168656093e+16	126671887.44750386	108166318.82477903	141880899.0538286	1.2269827537983917e+69	8.258376807519811e+66	7.310482428922707e+67	51.62299777153015	47.554635425262454
1672.4226446515968	0.0006298558366369227	1.0935872234337356	0.8288091076176057	1.22762024743952	0.2918740278870984	0.05112991283672146	4.057737882080926e-09	3.3452300537328036e-11	1.0011114780878898	0.9977771035852917	-0.0185776924641971	-0.018574473158811132	1.7336100439083082e+16	1.2776783275187414e+16	2.5499800194733988e+16	126282491.17822032	108234760.82493679	141843854.73126453	1.2296248216275775e+69	8.853852840094437e+66	7.514686279900029e+67	1.7339482490945566e+16	1.2778325277047778e+16	2.5512769628595864e+16	126294352.73205276	108240941.01426928	141876432.85358357	1.1897173808400641e+69	8.566658802959663e+66	7.2705295213437e+67	51.67465951560974	47.45131193710327
1692.7336529267632	0.0006300364969028178	1.093631807682831	0.8287360723344749	1.2276283226363633	0.29187857280165314	0.05112424538706578	4.086018343830381e-09	3.342311390436723e-11	1.0011114984755929	0.9977770692102998	-0.018591172474913556	-0.01858794615759289	1.7230299001133886e+16	1.2794807731820382e+16	2.563508006459491e+16	125890184.95143262	108335472.03201926	141910465.1705367	1.192402352878385e+69	9.193468446160747e+66	7.470570395144654e+67	1.7233680296534852e+16	1.2796346305073772e+16	2.5648453397441536e+16	125902031.75710414	108341632.34327258	141943580.79339886	1.1536717599066166e+69	8.895016887459987e+66	7.227640156740959e+67	51.72632125968933	47.45131193710327
1713.0446456961	0.0006301442927733791	1.0936693242915294	0.8286749855154711	1.2275507601883795	0.291880732399854	0.051120931654857975	4.1135535784096294e-09	3.3393961230198535e-11	1.001111517598626	0.9977770386021779	-0.01860470710499255	-0.018601473737109075	1.7121828981120168e+16	1.2812934275862058e+16	2.5691048598535144e+16	125492069.15692557	108430019.50350882	141676275.21531883	1.1568604798638324e+69	9.530362201887698e+66	7.43484565275513e+67	1.7125201941293748e+16	1.2814470519289906e+16	2.5704854178599108e+16	125503875.6670474	108436171.89574027	141710160.12133154	1.1192539971045645e+69	9.220722629443406e+66	7.192872028249477e+67	51.803813875808714	47.45131193710327
1733.355637625049	0.0006302268754202388	1.0937095173992457	0.8286095195811607	1.2275551067269526	0.29188240434829454	0.051118191683808954	4.138518271728774e-09	3.3364843220994444e-11	1.0011115392360275	0.9977770044700561	-0.018618295818116973	-0.018615055361142108	1.701012923136766e+16	1.2836723015556214e+16	2.5760459210403292e+16	125085231.257558	108553192.912412	141566203.67622456	1.1237248414504017e+69	9.88784853975188e+66	7.396552539352383e+67	1.7013485162278438e+16	1.28382554585397e+16	2.577464450388729e+16	125096966.4236615	108559321.19794433	141600642.51521033	1.0871660251267329e+69	9.566332255416847e+66	7.155621310018136e+67	51.8813064919281	47.45131193710327
1753.6666118952417	0.0006303514179851591	1.0937481176283186	0.8285466950369185	1.2275617114182955	0.2918852675174733	0.05111425300257091	4.163028404822565e-09	3.333576201302227e-11	1.0011115585523673	0.9977769765501115	-0.018631938083843818	-0.018628690499457725	1.6900204827677542e+16	1.2857880961261768e+16	2.5842444209477828e+16	124690505.04044782	108646101.81467055	141572905.8199583	1.0927742917121764e+69	1.0282495923386546e+67	7.35449581665713e+67	1.6903537809327928e+16	1.2859413119481522e+16	2.58569360209878e+16	124702153.80091704	108652237.26641344	141607589.66728333	1.0571936827072532e+69	9.947873983446253e+66	7.114731691374019e+67	51.98462998008728	47.502973681182866
1773.9775558070396	0.0006305420647586067	1.093786051902586	0.8284847366302317	1.2275731108232313	0.29189001766356365	0.051108407154775014	4.187335928007612e-09	3.330671787375951e-11	1.0011115780486544	0.9977769495926346	-0.018645632602526725	-0.01864237785292719	1.679236180750174e+16	1.2877003824498538e+16	2.5875148178316636e+16	124308884.49230929	108741550.18660532	141420218.69719967	1.063978079004649e+69	1.0674484582534725e+67	7.317644343954851e+67	1.6795660432474908e+16	1.2878535832683764e+16	2.588994764675638e+16	124320404.02951297	108747698.35113649	141455245.1113074	1.0293070456138262e+69	1.032682143839354e+67	7.07888037528727e+67	52.08795346824646	47.502973681182866
1794.277729651636	0.0006306710750242906	1.093822095222592	0.828426061534296	1.2275804955067706	0.2918929562296291	0.0511042873032952	4.208330917809859e-09	3.3277725907825584e-11	1.00111160049111	0.9977769145048055	-0.018659370390722508	-0.01865610844265356	1.6684061972434528e+16	1.2898954679620988e+16	2.582726954923963e+16	123925996.96854246	108864672.3155152	140966016.88646266	1.0375403767449056e+69	1.1062359438706173e+67	7.28985989387668e+67	1.668732007710601e+16	1.290048312749272e+16	2.584236833371834e+16	123937366.37829395	108870798.039946	141001475.72602135	1.0037035048107028e+69	1.0701767145336168e+67	7.051803116994633e+67	52.191276956405645	47.45131193710327
1814.5886850974202	0.0006307618536009068	1.0938564535075217	0.8283702682168023	1.2275842905508616	0.2918948179082117	0.051101280829504686	4.229233553224735e-09	3.324875627847575e-11	1.0011116198730676	0.9977768887766765	-0.018673166254548092	-0.018669897066948882	1.6578222437991618e+16	1.2921036546772952e+16	2.5825503995181108e+16	123551115.65300103	108978949.70381704	140776898.09923878	1.0128959546541441e+69	1.1458847295434542e+67	7.255945446012303e+67	1.658143812085325e+16	1.2922565388868442e+16	2.584087330923221e+16	123562341.25575987	108985080.21650662	140812681.54273692	9.798360074467616e+68	1.1085022635094978e+67	7.018797220479361e+67	52.32043131660462	47.45131193710327
1834.899631868051	0.0006308380713642159	1.093889246770098	0.8283171280616253	1.2275867017805726	0.29189625820851894	0.051098687791134495	4.249949618091351e-09	3.321982122243465e-11	1.0011116392181514	0.9977768646539669	-0.018687011331025346	-0.018683734867313846	1.6480930989758426e+16	1.294358172126446e+16	2.583314689102398e+16	123219510.94180176	109093009.93389155	140692166.4973221	9.90484610210596e+68	1.1863144241596724e+67	7.221800606621436e+67	1.648409599289045e+16	1.2945109935435466e+16	2.5848663530641124e+16	123230559.91707388	109099132.79919326	140727755.7656552	9.581298914386195e+68	1.1475809780710845e+67	6.985570554378937e+67	52.44958567680359	47.502973681182866
1855.2105816356416	0.0006308601510870002	1.0939202306958786	0.8282671024958831	1.2275830319459977	0.2918961652545242	0.05109766393333299	4.267705674812269e-09	3.3190918332054826e-11	1.001111656976416	0.9977768449848723	-0.01870090066264212	-0.018697616888744776	1.6389796949024652e+16	1.2960343660571196e+16	2.577886643126168e+16	122909253.58647789	109169080.32404523	140372768.60870922	9.687687935617354e+68	1.227934819393868e+67	7.190529434254313e+67	1.639291099710296e+16	1.296187109935694e+16	2.5794621648849304e+16	122920130.47565031	109175198.95907137	140408704.3033558	9.370976848241967e+68	1.1878091848978284e+67	6.955125746960768e+67	52.57874003700257	47.502973681182866
1875.5215105610405	0.0006310277929900481	1.0939513374228356	0.8282164647041999	1.2275939474955073	0.29190030899645686	0.05109253050505699	4.284221460822974e-09	3.3162045418452095e-11	1.0011116761290375	0.9977768228176902	-0.01871483009075876	-0.018711538974644698	1.6305388807411376e+16	1.297512063553335e+16	2.5747785953432216e+16	122624035.57336771	109234140.91773823	140248542.4061019	9.490168717838476e+68	1.270479130829594e+67	7.166690953795307e+67	1.630844609169165e+16	1.2976651437280194e+16	2.5763640421042348e+16	122634721.79799955	109240276.90265547	140284256.05089718	9.17966169183163e+68	1.228928752711256e+67	6.931872338344286e+67	52.70789439720154	47.502973681182866
1895.832454134761	0.0006310787284608717	1.0939788150803165	0.8281725640849925	1.227589870462523	0.2919009501743518	0.05109061298829267	4.302523588562988e-09	3.313320360411132e-11	1.0011116876270003	0.9977768175389995	-0.018728794426246934	-0.0187254959386431	1.6230569202206194e+16	1.2995023868165324e+16	2.5631236885369456e+16	122381263.93078224	109329616.40471888	139804581.69276217	9.334538795957105e+68	1.313032036317163e+67	7.157916926596233e+67	1.6233565396787112e+16	1.2996555895376528e+16	2.564724810600998e+16	122391754.79650936	109335755.84806201	139840488.85716057	9.028874596674724e+68	1.2700541774908667e+67	6.923192048232339e+67	52.86287962944031	47.554635425262454
1916.1433822077015	0.000631162205961825	1.0940075097950617	0.8281260851413705	1.22759204634685	0.29190265288883865	0.05108785864358714	4.31894996677605e-09	3.3104389871333815e-11	1.0011117071028137	0.9977767943168829	-0.01874278906801574	-0.01873948318178693	1.6159647850230316e+16	1.3021345193170392e+16	2.5569617690725084e+16	122157546.4442011	109461380.82511753	139629218.94935933	9.181013950373937e+68	1.3558432410914158e+67	7.131351718117179e+67	1.6162578210947316e+16	1.302287419285665e+16	2.558571518656894e+16	122167814.32893565	109467496.12677194	139664998.88288468	8.880131715694847e+68	1.3114270760829394e+67	6.897304139815789e+67	52.99203398963928	47.554635425262454
1936.4543192107449	0.0006312247188179426	1.0940350566931583	0.828081662378226	1.2275922150741736	0.2919036787269007	0.051085649921286565	4.333821709340495e-09	3.307560641347875e-11	1.001111725941447	0.9977767730980922	-0.01875681531272373	-0.018753502000081003	1.6087101365506552e+16	1.304001751246393e+16	2.5475681785341324e+16	121920479.23911907	109542514.67153057	139357970.23498392	9.020122679974373e+68	1.3998700418761843e+67	7.107821384485333e+67	1.6089974663971652e+16	1.3041550353850734e+16	2.549180757089765e+16	121930560.37061094	109548648.13436554	139393445.48215908	8.7242709211714e+68	1.3539732961228396e+67	6.874353184568124e+67	53.172850093917845	47.60629716934204
1956.765219269837	0.0006313169146949707	1.0940622758141665	0.8280377546104414	1.2275945500276717	0.29190563992223406	0.05108266772164288	4.349086004829502e-09	3.304685430064994e-11	1.0011117436516859	0.9977767562068793	-0.01877087182023023	-0.018767551054018984	1.602162612713381e+16	1.3071258074345062e+16	2.5335595939644484e+16	121708217.354191	109699745.72292517	138909779.49686632	8.87157162813488e+68	1.4426955458665254e+67	7.094980620234682e+67	1.6024443639988282e+16	1.3072792189140064e+16	2.535178644989231e+16	121718122.25777495	109705879.2218334	138945293.40076476	8.580353265285657e+68	1.395355120445363e+67	6.861742534364879e+67	53.32783532615662	47.60629716934204
1977.076129077468	0.000631458306074074	1.0940897789066282	0.8279931964808311	1.2276032151117153	0.2919088950364729	0.05107817939771556	4.365818968607204e-09	3.3018134303547485e-11	1.0011117617457517	0.9977767367170604	-0.0187849560379641	-0.0187816277922858	1.5965004498662542e+16	1.3095157174145144e+16	2.5249719708170076e+16	121527687.75806458	109814564.3458548	138761787.52327523	8.738350350771742e+68	1.4859473358108053e+67	7.081640596988733e+67	1.5967766568941748e+16	1.3096685886402402e+16	2.5265894206513184e+16	121537418.0714644	109820650.38020523	138796990.6290973	8.451269303582182e+68	1.437146803223449e+67	6.848649790820042e+67	53.50865143043518	47.65795891342163
1997.3870252152483	0.0006315375971796469	1.0941178464038115	0.8279473972769316	1.2276049526715804	0.29191045868560594	0.05107553015085843	4.380334742680043e-09	3.298944766405103e-11	1.0011117799283715	0.9977767159584765	-0.018799066237374422	-0.018795730487179845	1.5916870053453928e+16	1.3113193946945914e+16	2.515355754554044e+16	121375583.09978457	109889488.33437933	138603550.18244886	8.615594390971099e+68	1.5286446211277167e+67	7.070482433050361e+67	1.5919576362644772e+16	1.3114731221265168e+16	2.5169624577958224e+16	121385135.99016376	109895612.44322082	138638090.03486285	8.332313179585038e+68	1.4783997549157777e+67	6.83766793863661e+67	53.66363666267395	47.65795891342163
2017.6979216615437	0.0006316281643129896	1.0941450193301467	0.8279032100015391	1.2276077545141357	0.2919123512524709	0.0510725645671123	4.3935761792146784e-09	3.2960795374431655e-11	1.0011117981577626	0.9977766961508999	-0.018813201109687296	-0.0188098578305547	1.5873279745069904e+16	1.3128408740971486e+16	2.4972835794649468e+16	121235921.68887733	109951364.86910738	138082630.2856121	8.504122743146089e+68	1.5711216055862452e+67	7.069465934770711e+67	1.587593665058793e+16	1.3129946477983202e+16	2.498891480257833e+16	121245323.8437819	109957484.9176771	138117268.05968207	8.224276266970243e+68	1.5194372139626543e+67	6.836495009055567e+67	53.870283638992305	47.70962065750122
2037.9981359340672	0.0006314534072018853	1.0942457628911655	0.8277506872573047	1.2290392614363757	0.29190805406195747	0.05107577344831389	4.406761043176752e-09	3.293149637233987e-11	1.0011153497954306	0.9977697654724502	-0.01882715146152128	-0.018823800693342496	1.5836002547259944e+16	1.313727768679297e+16	2.485669452117136e+16	121119333.18109083	109982778.39462754	137904610.7111613	8.396699303893121e+68	1.614121754091413e+67	7.066017138183276e+67	1.583860827569085e+16	1.3138820395842182e+16	2.487267269201005e+16	121128570.89095269	109988907.42189996	137938782.18503058	8.120275333887553e+68	1.5610004780356176e+67	6.833067196100416e+67	54.05109974327087	47.68378978546143
2058.3090511047267	0.0006316176577321553	1.094273462001776	0.8277049628808473	1.2290502869998066	0.2919120930245732	0.051070714822564325	4.417951815914128e-09	3.290291815678632e-11	1.001115368000059	0.9977697445084087	-0.018841523732465545	-0.01883816528582412	1.5799907812796334e+16	1.3145972846051884e+16	2.4712313516361616e+16	121003397.51623972	110006573.66028275	137605456.3958113	8.296244673010078e+68	1.6561950860353233e+67	7.065699024672686e+67	1.5802473322218784e+16	1.3147525039290858e+16	2.4728142550902076e+16	121012520.74080989	110012757.19305108	137639070.82538652	8.022898581466745e+68	1.601642700369303e+67	6.832566982866645e+67	54.25774671958923	47.68378978546143
2078.619890740534	0.0006316432705179988	1.0942966259242732	0.8276679413173322	1.2290459581381912	0.2919121273286738	0.05106962241837402	4.430112979762574e-09	3.2874379389988097e-11	1.0011153866517513	0.9977697256250919	-0.01885592259556749	-0.018852556444499617	1.5770615678394408e+16	1.3161895571142116e+16	2.4532835609510216e+16	120914692.62085614	110086286.96843486	137164922.49560547	8.198177736957662e+68	1.6984291376288874e+67	7.07217893380314e+67	1.5773136060502324e+16	1.3163449707466496e+16	2.4548596827640104e+16	120923670.7949398	110092469.8260903	137198476.4826636	7.927835678553122e+68	1.642437909077923e+67	6.838640693686617e+67	54.46439369590759	47.787113273620605
2098.9306474101613	0.000631720555599479	1.0942912673979863	0.8276741642606128	1.2285464845905631	0.29191311432659306	0.05106749796694553	4.44304925042116e-09	3.284626009079139e-11	1.001113476806787	0.9977735074476664	-0.018870407203504344	-0.018867033316245698	1.574066027945397e+16	1.3177043300297614e+16	2.4433200205465576e+16	120813286.45238352	110158508.15581495	137117297.70191982	8.106184762960727e+68	1.7398706630923517e+67	7.072081385852735e+67	1.5743144110061362e+16	1.3178598710568766e+16	2.44487915955415e+16	120822160.96287811	110164677.47373009	137150266.02261662	7.838590993989239e+68	1.6824513744396907e+67	6.838300820186808e+67	54.671040672225956	47.787113273620605
2119.2415159549055	0.0006317518669988239	1.0943122730648407	0.8276410355946395	1.2285433594323099	0.29191325640554605	0.05106618499071981	4.457031893370945e-09	3.281780146330013e-11	1.0011134898203744	0.9977735010754589	-0.01888475734400309	-0.018881375755001196	1.572244010105546e+16	1.3191598617856928e+16	2.431120149801109e+16	120763947.38007198	110225176.47374818	136984060.6554264	8.014558675463595e+68	1.7809758028521073e+67	7.077679001575077e+67	1.5724890345159216e+16	1.3193159602653138e+16	2.4326579914549964e+16	120772724.60141943	110231376.51553953	137016333.91730562	7.749767772399366e+68	1.7221500376271387e+67	6.843521464240042e+67	54.90351852058411	47.787113273620605
2139.5523738644697	0.0006318376513380239	1.0943363765866845	0.8276020286995281	1.228547806039406	0.29191501107845585	0.05106335569857198	4.469807737317716e-09	3.278938030890112e-11	1.001113506822846	0.997773483426927	-0.01889913398756291	-0.01889574467079841	1.5703424780193316e+16	1.3211717874231436e+16	2.4132878958289756e+16	120704584.17144708	110329110.52817848	136594561.23503578	7.928465196579233e+68	1.822302856988805e+67	7.092517973251e+67	1.5705834354725302e+16	1.3213271340251294e+16	2.414811416749775e+16	120713223.1567335	110335248.73116995	136626626.6876867	7.6662988214310265e+68	1.7620609268834182e+67	6.85767762820771e+67	55.11016549690247	47.787113273620605
2159.8632148372562	0.0006319236105972911	1.0943612426918907	0.8275617153100434	1.228551690994779	0.29191677535764754	0.05106052548173796	4.48251186799159e-09	3.27609953604195e-11	1.0011135234312927	0.9977734661601965	-0.018913536122062514	-0.01891013905204647	1.568080358063214e+16	1.3217665582992258e+16	2.4001289795252616e+16	120620931.99461347	110342153.84157187	136443119.80132648	7.848364427210072e+68	1.8649988120796842e+67	7.10601978750527e+67	1.5683190432373278e+16	1.3219226425713476e+16	2.401631103247196e+16	120629515.94237538	110348331.52871469	136474629.54448038	7.58862856451768e+68	1.8032930248829064e+67	6.870539624513473e+67	55.31681247322083	47.787113273620605
2180.174085312203	0.0006319916341347534	1.0943858753474345	0.8275220067834798	1.228553498159762	0.29191801854003724	0.051058202944380945	4.495243425893365e-09	3.2732643939799366e-11	1.0011135400043976	0.9977734493557128	-0.01892796231011165	-0.018924557462054164	1.5664526324114596e+16	1.3230553416509976e+16	2.38497210729024e+16	120562358.47096315	110395474.35418065	136208573.57200143	7.762925272044666e+68	1.9055548311385962e+67	7.125972429308129e+67	1.5666886817477022e+16	1.3232116858241118e+16	2.386452516435996e+16	120570862.18879974	110401651.7444672	136239578.03665027	7.505800559970307e+68	1.8424535612154383e+67	6.88963779986824e+67	55.52345944953918	47.787113273620605
2200.4849319731584	0.0006320484194709331	1.0944107592082064	0.8274820325760993	1.2285544052744006	0.2919189362778519	0.05105619879053719	4.5086519618665246e-09	3.2704323255051644e-11	1.001113557172922	0.9977734310156411	-0.018942411313719792	-0.018938998663423023	1.5643868244210536e+16	1.3240612997730988e+16	2.3697183462432492e+16	120485847.54619676	110437438.63772964	135961920.89380634	7.674935598621811e+68	1.9452174153545657e+67	7.147871156132333e+67	1.5646204807227196e+16	1.3242176073714866e+16	2.3711768684922756e+16	120494278.25608963	110443607.43666856	135992486.75592688	7.4205108109066e+68	1.880747889621062e+67	6.910616097653163e+67	55.75593729789734	47.787113273620605
2220.7957977176484	0.0006321165276537951	1.0944377828747582	0.8274381562809906	1.2285584022122662	0.2919201599285421	0.05105385238157754	4.522436489426747e-09	3.26760305959349e-11	1.0011135744436988	0.9977734099899397	-0.018956881894140555	-0.018953461418018316	1.5620650905388152e+16	1.3263605991900028e+16	2.355550964704037e+16	120397124.30942069	110561438.39371915	135770261.9182978	7.588941679084493e+68	1.9831563776006908e+67	7.17216204203439e+67	1.562296856213334e+16	1.3265170833991798e+16	2.3569871905926932e+16	120405497.06198102	110567595.14615734	135800399.25175604	7.337155110954887e+68	1.9173734540520192e+67	6.933905609147888e+67	55.96258427421569	47.787113273620605
2241.1066493221806	0.0006322663734208156	1.094467828387435	0.8273885460979729	1.2285648492722614	0.29192379994464335	0.05104924608363148	4.537421271554409e-09	3.264776531756306e-11	1.001113584380165	0.9977734026783275	-0.01897137312656678	-0.01896794480157344	1.5598417154366828e+16	1.3284135892676132e+16	2.3433689341993708e+16	120311196.98081511	110666367.95673193	135679452.89413553	7.502188919883112e+68	2.020083788048078e+67	7.198192280882267e+67	1.5600715778244038e+16	1.328567696480949e+16	2.344779394074378e+16	120319514.41337273	110672371.93061998	135708998.0974582	7.253069963914536e+68	1.9530187392670635e+67	6.958874733970843e+67	56.169231250534054	47.787113273620605
2261.4175335381005	0.0006323853167816451	1.0944976073304775	0.827339681328392	1.2285715320587007	0.29192653931860335	0.05104550117840174	4.5520732811166695e-09	3.261952309045366e-11	1.0011136032437944	0.9977733744275378	-0.018985876436852747	-0.018982440244314332	1.55727500529744e+16	1.3265236318779546e+16	2.3267297502362996e+16	120212555.14741613	110532705.88105144	135363900.10308632	7.418215592911983e+68	2.0612025303313433e+67	7.231719283081864e+67	1.557503018266574e+16	1.3266816620628492e+16	2.3281143963016468e+16	120220811.50276017	110538944.18982261	135392955.45946202	7.171676756101338e+68	1.9927141107494205e+67	6.991090138106717e+67	56.37587822685242	47.787113273620605
2281.7283546127874	0.0006324693558013857	1.0945256782022126	0.8272939333999286	1.2285626679196833	0.29192826630356516	0.05104275752357601	4.567634166725663e-09	3.259131057363538e-11	1.001113605444764	0.997773381016264	-0.019000375970308955	-0.018996931900483557	1.554859639496374e+16	1.328639679439506e+16	2.310123443165871e+16	120119440.1404531	110642170.34577641	135040294.1099526	7.336762056433345e+68	2.0958913345741578e+67	7.267078116860755e+67	1.5550861043462356e+16	1.328798151826216e+16	2.311487059247579e+16	120127651.12977715	110648424.61799538	135069141.2013556	7.09272378370697e+68	2.026190880501265e+67	7.025073889182033e+67	56.58252520317078	47.787113273620605
2302.0391829627624	0.0006325580842134128	1.0945544154207092	0.8272472412081127	1.2285667151208228	0.291930131105103	0.051039867165047194	4.5830703016110075e-09	3.256312412052276e-11	1.0011136227560185	0.9977733582797441	-0.01901487139331323	-0.01901141943620431	1.5526312795914172e+16	1.3315034481548954e+16	2.300338843392649e+16	120031904.33662516	110806469.9180301	135059381.87160245	7.258726436562377e+68	2.128633707535214e+67	7.30273609505938e+67	1.5528559748461146e+16	1.3316568538624288e+16	2.301675306234407e+16	120040055.95080118	110812395.70106164	135087624.95559928	7.017079947267701e+68	2.057784110507024e+67	7.059345268488504e+67	56.763341307449345	47.787113273620605
2322.3500642929503	0.0006326409430541103	1.0945837517417267	0.8271995590859775	1.2285702670631833	0.29193183205027995	0.051037146632549435	4.600405228024105e-09	3.253496876408907e-11	1.0011136397309754	0.9977733354135795	-0.01902936749351666	-0.019025907636729844	1.5504659853875768e+16	1.330332750230665e+16	2.2894798912105896e+16	119944750.59443192	110719331.42457367	134970178.01896015	7.185242614034285e+68	2.164906617610643e+67	7.324976893229834e+67	1.5506894385364364e+16	1.3304894592995282e+16	2.290792748376671e+16	119952868.64197513	110725450.60028464	134998011.0615826	6.945840585934614e+68	2.0927885397631813e+67	7.080644341868703e+67	56.969988283767705	47.787113273620605
2342.660900479852	0.0006327582856407379	1.0946150043282579	0.8271483611408722	1.2285784315160537	0.29193452045887286	0.05103344559447639	4.618192566454138e-09	3.250684586118727e-11	1.0011136569503658	0.997773310297466	-0.019043867200759117	-0.019040399430280953	1.5486727371382444e+16	1.329533709482849e+16	2.2785388213569504e+16	119872626.83012502	110657626.34800453	134894710.8303663	7.111379167845371e+68	2.199772937065254e+67	7.358226140849211e+67	1.5488947058927838e+16	1.3296915581866256e+16	2.27982781170707e+16	119880693.35990958	110663815.22623903	134922187.3192772	6.874238284613234e+68	2.1264311773224394e+67	7.112582808290508e+67	57.15080438804627	47.787113273620605
2362.971759178021	0.0006328860694693664	1.094647673822106	0.8270946093234387	1.2285869542256926	0.29193753034872166	0.05102946365786654	4.636889054511327e-09	3.247875578367318e-11	1.0011136749003822	0.9977732817532803	-0.019058371781968363	-0.01905489608306744	1.5469322632056658e+16	1.3303890535050678e+16	2.2686069283994544e+16	119800289.4149012	110704429.08336969	134894751.55381063	7.0370947973308905e+68	2.2319281641612415e+67	7.416095530873354e+67	1.5471529956643828e+16	1.3305469437590952e+16	2.269866044454539e+16	119808315.86084034	110710602.76576065	134921608.91658312	6.802233061105911e+68	2.1574511937106085e+67	7.168318248605622e+67	57.33162049232483	47.68378978546143
2383.2826323299014	0.0006330026646926061	1.094680470151937	0.8270407758390909	1.2285936797433192	0.29194022856283774	0.05102580860474466	4.655569102700549e-09	3.245069851993635e-11	1.0011136922906838	0.9977732544533308	-0.01907288274433839	-0.019069399101454138	1.5450430343800442e+16	1.3312614094129114e+16	2.2544723024259452e+16	119719301.80629261	110745458.40389006	134669222.09451643	6.964273747302656e+68	2.2618967625245368e+67	7.468079805373635e+67	1.545262570007745e+16	1.3314195364032684e+16	2.255706661388925e+16	119727286.56085095	110751641.68344285	134695748.31534034	6.73164634813498e+68	2.186355748061281e+67	7.21836175965254e+67	57.51243659660339	47.68378978546143
2403.593501993979	0.0006331148193867332	1.0947132461099662	0.8269871044399566	1.2286004689293206	0.29194279475894924	0.051022276819199984	4.675046082823324e-09	3.242267278264153e-11	1.001113710306289	0.9977732254509849	-0.01908740246484689	-0.01908391086107293	1.5429842058646918e+16	1.3331715333437808e+16	2.2413521633917516e+16	119628322.96080825	110858315.86071482	134477200.15140304	6.889734741977237e+68	2.2903901603233973e+67	7.502848723334384e+67	1.5432031227438096e+16	1.3333283137884848e+16	2.242563482953169e+16	119636291.04148684	110864407.07233854	134503399.19921848	6.659403030680328e+68	2.2138326680891616e+67	7.251761835092187e+67	57.693252700881956	47.68378978546143
2423.904073011523	0.000633225438339504	1.0947457934560292	0.8269337630126563	1.2285969447506735	0.2919453067306538	0.0510187992559165	4.6946031189869715e-09	3.239468225333862e-11	1.0011137031852095	0.9977732461352727	-0.019101933521241128	-0.019098433938583514	1.5408880565220344e+16	1.3331840929456034e+16	2.2312333216448436e+16	119534337.9804841	110855199.81795704	134409608.61476701	6.812306272225882e+68	2.3205602888736983e+67	7.536480929696709e+67	1.5411062646497498e+16	1.3333429384976302e+16	2.2324175629140284e+16	119542282.40906848	110861409.50922059	134435266.05704144	6.584370234862187e+68	2.2429284010704433e+67	7.284060119082133e+67	57.84823793312073	47.68378978546143
2444.2044252265914	0.0006333430493694113	1.0947798020033421	0.8268779928416593	1.2286055821729982	0.2919480292715213	0.05101511250606584	4.7155443706704165e-09	3.236672829135334e-11	1.0011137220553485	0.9977732133453149	-0.019116464047614287	-0.019112956473857932	1.5387485544762556e+16	1.3343302911510984e+16	2.2189742284480412e+16	119438348.78952183	110921926.04935159	134214265.30988257	6.732759187052502e+68	2.347951589672173e+67	7.581488707892003e+67	1.53896618148052e+16	1.3344866219926682e+16	2.220138718776622e+16	119446272.96273172	110927981.90687825	134239779.6849256	6.507294774822526e+68	2.2693368061306575e+67	7.3273519730777e+67	58.00322316535949	47.68378978546143
2464.515300816711	0.0006334756992295855	1.0948149318211833	0.8268202039081441	1.228615278422157	0.29195119137780773	0.051011010642346484	4.736873709719969e-09	3.233878456059492e-11	1.00111374042166	0.9977731809007939	-0.019131010971560693	-0.01912749538552189	1.5364406412538386e+16	1.332509189519954e+16	2.2112567228417e+16	119334400.98892955	110809216.18464638	134228077.98660314	6.652675610094817e+68	2.379562563160813e+67	7.62158188188865e+67	1.5366576510228912e+16	1.332667749023258e+16	2.2123972094318996e+16	119342301.79086524	110815405.08789955	134253197.91271448	6.4297050262423095e+68	2.2998219467498887e+67	7.365890819517547e+67	58.158208397598266	47.68378978546143
2484.8261829245093	0.0006336055851566943	1.0948504723155326	0.8267617744817957	1.2286242607256503	0.29195428386792094	0.051006995564534634	4.75833078410309e-09	3.231086188292573e-11	1.001113758227794	0.9977731493986539	-0.019145575358378793	-0.019142051738236143	1.5339310169244802e+16	1.334098105059775e+16	2.204510484879372e+16	119220610.05959189	110900044.69552332	134291769.83806193	6.574576426151294e+68	2.4047717125258144e+67	7.662783182688896e+67	1.5341476453115836e+16	1.3342546008716344e+16	2.205622024934379e+16	119228495.9596007	110906099.18310025	134316206.9888297	6.354037390536314e+68	2.324118014743689e+67	7.405497820351624e+67	58.31319362983703	47.68378978546143
2505.1370346288313	0.0006337294796037252	1.094886252096161	0.826703026951671	1.2286331806485677	0.29195720154143817	0.05100314725679594	4.780792883375691e-09	3.228295367403779e-11	1.0011137763580842	0.9977731167340173	-0.019160167254704805	-0.019156635573016743	1.5315804719508734e+16	1.3330559619324248e+16	2.1930742247841692e+16	119112841.28818172	110827109.75676353	134094167.75926499	6.496993753813768e+68	2.4333340753110663e+67	7.710096690957474e+67	1.5317966455930108e+16	1.333213710893408e+16	2.1941667096186276e+16	119120712.03610654	110833243.08905908	134118468.6925544	6.27887297797363e+68	2.351653243715397e+67	7.451009152270615e+67	58.442347990036005	47.68378978546143
2525.4479490979647	0.0006338588081752082	1.094922677558135	0.8266431695200614	1.228642994803192	0.2919602785481909	0.05099914921191702	4.8035701163676195e-09	3.225505345519614e-11	1.001113794323162	0.9977730839602714	-0.01917478108743195	-0.019171241319770937	1.529054418438318e+16	1.3341212352451194e+16	2.1830809170979456e+16	118998340.20800595	110884135.49478595	133946084.86503476	6.418688580451783e+68	2.4590209483434373e+67	7.754736970334353e+67	1.5292702221609124e+16	1.3342810155552548e+16	2.1841527201660812e+16	119006194.57180393	110890389.10110514	133970160.95568155	6.203014479491332e+68	2.376407813041788e+67	7.493933778084657e+67	58.59733322227478	47.580466297302245
2545.7588342468443	0.0006339934838863674	1.0949598739969897	0.8265819725863607	1.2286538580238748	0.2919635111660821	0.05099500179543955	4.826769292973327e-09	3.2227156116607626e-11	1.0011138127717656	0.9977730491355645	-0.019189412056189157	-0.019185864180715675	1.5260361238176838e+16	1.3363844531192522e+16	2.1763699785793852e+16	118863939.16109589	111018070.98704866	133966122.70994279	6.336224492877521e+68	2.4821255957196204e+67	7.798649225764922e+67	1.5262514575653048e+16	1.336540474894628e+16	2.1774229529186276e+16	118871776.1586873	111024085.42110716	133989989.0275514	6.123141142612979e+68	2.3986654522985508e+67	7.536151877785555e+67	58.72648758247376	47.580466297302245
2566.069714498568	0.0006341345446140964	1.0949978393830302	0.8265194359130957	1.2286654530206775	0.29196693155279735	0.05099068132947648	4.850644915022834e-09	3.21992580022906e-11	1.001113831130269	0.9977730137796683	-0.01920405648699475	-0.019200500483865082	1.5225806593750466e+16	1.335406759421871e+16	2.173133606876777e+16	118715103.11827244	110959022.7454357	134134018.1055598	6.25478797125291e+68	2.505054450755991e+67	7.834582772863863e+67	1.522795867046065e+16	1.335564518327293e+16	2.1741592263041224e+16	118722933.02693433	110965147.4314634	134157175.88680549	6.044265246164922e+68	2.4207518412336163e+67	7.570656761256644e+67	58.829811070632935	47.580466297302245
2586.3806206869194	0.0006342762337388752	1.0950364663190912	0.8264557804494304	1.2286789808430423	0.2919703807284446	0.050986343621012994	4.875561556772102e-09	3.2171356531112546e-11	1.0011138502405241	0.9977729759590934	-0.01921871086172952	-0.01921514671300131	1.5197003175442156e+16	1.3347061802900412e+16	2.162348241679242e+16	118584494.57039253	110910576.60811709	133889199.21131542	6.175086563451775e+68	2.5288948578798683e+67	7.877717181324109e+67	1.519915265754314e+16	1.3348641255586996e+16	2.1633574759555508e+16	118592310.89919011	110916709.56465994	133912317.42670837	5.967070561795889e+68	2.4437177014373512e+67	7.612117807160698e+67	58.95896543083191	47.47714280914307
2606.691541438151	0.000634420823147287	1.0950756275968188	0.8263912353153766	1.2286946508026932	0.2919739149944799	0.050981926613635965	4.9006244193087295e-09	3.214345067844853e-11	1.0011138695738753	0.9977729372666355	-0.01923337270811597	-0.0192298003971969	1.5162083461086406e+16	1.3349320611114502e+16	2.15380837121981e+16	118431643.2468725	110942309.08830084	133769353.99309635	6.089104099638355e+68	2.5469422972788415e+67	7.922341295751662e+67	1.5164226214698134e+16	1.3350890166018138e+16	2.154804964025319e+16	118439434.11675592	110948378.35353538	133792549.24808933	5.883811172398646e+68	2.461084568935824e+67	7.655015678749118e+67	59.088119791030884	47.47714280914307
2627.002408513952	0.0006345623927530062	1.0951151331783553	0.8263261337002127	1.2287102597788826	0.29197736839873045	0.05097759408954788	4.926594432788094e-09	3.2115540653461903e-11	1.001113888086783	0.9977729005119026	-0.01924804135593088	-0.019244460866588986	1.5115937537095108e+16	1.3336875126331964e+16	2.149715515247866e+16	118236489.99792676	110900940.15864661	133856989.00296734	6.001969838730195e+68	2.56222794108266e+67	7.958306031710456e+67	1.5118071680432304e+16	1.3338445047171988e+16	2.1506906637671564e+16	118244232.6337546	110907018.93988797	133879719.95111212	5.799443455458896e+68	2.4757816483043063e+67	7.68954339751518e+67	59.19144327919007	47.47714280914307
2647.313303377632	0.0006347109396956981	1.0951551877164152	0.8262600621964613	1.2287265976649089	0.29198104688947374	0.050973050623123406	4.9519565754875106e-09	3.2087627050857955e-11	1.001113907608432	0.9977728604027257	-0.01926271548624227	-0.019259126802929644	1.5086634995048412e+16	1.3327906064513726e+16	2.1441258357307676e+16	118104221.40987176	110858876.67733611	133840341.69870351	5.919612621072764e+68	2.5814413128698767e+67	7.991986079955969e+67	1.508878546176823e+16	1.3329468771722294e+16	2.1450818047193804e+16	118112050.61102566	110864899.71597223	133862776.99183038	5.719696434604196e+68	2.4942729730129897e+67	7.721861286092859e+67	59.32059763938904	47.47714280914307
2667.624209499816	0.0006348753132635092	1.095191561071048	0.8262000456743279	1.2286670130198039	0.29198503765231965	0.050968196109093276	4.978792439209738e-09	3.20597139301524e-11	1.001113924546416	0.9977728257264264	-0.019277396031797577	-0.019273799138472325	1.5071442083553122e+16	1.331777755171484e+16	2.1371196698809516e+16	118037001.66572732	110796402.75243813	133747570.42598693	5.845025123329237e+68	2.60078690399775e+67	8.027184597426772e+67	1.5073541059974338e+16	1.3319317355394382e+16	2.1380617931851388e+16	118044566.62862907	110802344.75402807	133769908.57191667	5.64746100214893e+68	2.5128909494464216e+67	7.755644308475374e+67	59.42392112754822	47.373819320983884
2687.935060374526	0.0006350293593144135	1.0952321851136044	0.8261329520520587	1.2286821528942664	0.291988847015875	0.05096353078788695	5.005344960387497e-09	3.203180393510595e-11	1.0011139394384292	0.9977727935916926	-0.019292084304709085	-0.019288479184560475	1.5011146289056818e+16	1.330469678146605e+16	2.1317062660919096e+16	117731686.80878527	110759863.60306247	133724827.53897148	5.782399264811119e+68	2.6261838860270218e+67	8.056238043008573e+67	1.5013266507526466e+16	1.3306267846152602e+16	2.132627982553438e+16	117739383.1267023	110765958.43434203	133746787.15295374	5.586787093471802e+68	2.5373544405652994e+67	7.783487447941999e+67	59.527244615707396	47.373819320983884
2708.2459981524735	0.000635184001832027	1.0952730156901915	0.8260655409331461	1.228700148172408	0.2919926779978219	0.0509588519705231	5.0329976562315126e-09	3.2003896025612885e-11	1.0011139591247076	0.99777275215806	-0.019306792959167058	-0.01930317958815296	1.500663160566873e+16	1.3375623633064134e+16	2.1260292001629604e+16	117734693.98726456	111138364.58686103	133696899.5256328	5.699918583443578e+68	2.623235623896114e+67	8.092902882202562e+67	1.5008720571400714e+16	1.3377202285513008e+16	2.12694563886274e+16	117742223.68528795	111144495.15670368	133719068.34482262	5.5069336283219975e+68	2.534430754817032e+67	7.818682904728499e+67	59.63056810386658	47.373819320983884
2728.5569091409707	0.0006353358442912346	1.0953137084608096	0.8259984035620246	1.2287181788626298	0.2919964282055117	0.0509542498246823	5.059687692737216e-09	3.1975990150937806e-11	1.001113978763093	0.9977727109129793	-0.01932152638823445	-0.019317904739850643	1.5001816279706318e+16	1.343548968738738e+16	2.1378177212434852e+16	117733895.44116223	111463202.13507803	134405910.59930402	5.610131069195378e+68	2.6188246354863357e+67	8.060974192057996e+67	1.500393513535199e+16	1.343693563038113e+16	2.1387080098315012e+16	117741584.23384671	111468659.75152095	134427317.38936427	5.420025593946041e+68	2.5300934356808494e+67	7.787605291868239e+67	59.70806071998596	47.373819320983884
2748.8678178146292	0.0006354860375941038	1.0953542891181203	0.825931468232922	1.2287361224229374	0.29200013647919465	0.05094970060950979	5.087503311365375e-09	3.194808402405142e-11	1.0011139980850825	0.997772670468411	-0.019336283071172366	-0.01933265311970152	1.5016961800564096e+16	1.342728899706219e+16	2.1383467763562196e+16	117861290.29390906	111452003.78478137	134672391.95582697	5.512493675804879e+68	2.6505265309611752e+67	8.07846735259865e+67	1.5018995676323594e+16	1.3428800493152834e+16	2.139215633672415e+16	117868509.46545276	111457783.22863463	134693154.76481992	5.325538092051056e+68	2.5606453859820834e+67	7.804275579756456e+67	59.81138420814514	47.27049583282471
2769.178715716247	0.0006356324357074608	1.0953946840221787	0.8258648814912832	1.2287537243789501	0.29200373299412113	0.05094525935780503	5.114576379058382e-09	3.192017464633873e-11	1.001114017564531	0.9977726296575931	-0.019351059715666575	-0.019347421437171598	1.494049984932583e+16	1.3470386379303544e+16	2.1301564005101724e+16	117480950.9409005	111646471.73645216	134466199.61560342	5.44377162281396e+68	2.6572629741889838e+67	8.104589844791194e+67	1.4942596454902282e+16	1.3471806100690966e+16	2.1310157654456412e+16	117488523.5049345	111651770.62170571	134487058.5129445	5.258990813088886e+68	2.5670765848953884e+67	7.829281261870448e+67	59.88887682426453	47.27049583282471
2789.4896435704213	0.0006357820594804265	1.0954351649147507	0.8257981049107873	1.228771879609703	0.2920074220252839	0.05094072900840245	5.144149695679328e-09	3.189225863276256e-11	1.0011140380477137	0.9977725857425767	-0.019365853645259418	-0.019362207017241305	1.4843788398455e+16	1.3337134680771574e+16	2.118990895677475e+16	117012235.52915786	110984627.3085104	134164247.63100126	5.359434454932658e+68	2.7027099006800913e+67	8.151987104709105e+67	1.48459072686487e+16	1.3338649498636444e+16	2.1198377519407656e+16	117019943.16108316	110990462.24337657	134184997.5814512	5.177362592087132e+68	2.6109038796662333e+67	7.874837314822522e+67	59.96636944038391	47.27049583282471
2809.800569906918	0.0006359368771948947	1.0954757428679998	0.8257311024254049	1.2287910997371838	0.2920112648547319	0.05093605783679986	5.171413997603348e-09	3.1864333246855666e-11	1.0011140579294464	0.9977725434975003	-0.019380663239996553	-0.019377008240841542	1.4781344525494624e+16	1.3264996946290464e+16	2.1072637435961052e+16	116745225.95055656	110639214.40119709	133789197.00060451	5.257429750168588e+68	2.7213950010596625e+67	8.188065977358286e+67	1.4783409173018566e+16	1.3266455276927902e+16	2.108096644971981e+16	116752663.64699441	110644754.81768651	133809760.29001805	5.078671386834795e+68	2.6288755787793503e+67	7.909456774506011e+67	60.04386205650329	47.27049583282471
2830.1007472457495	0.0006360874803299827	1.0955159077638732	0.8256647933026382	1.228808108961241	0.29201498573095463	0.05093151329887443	5.199578142398006e-09	3.183641130998664e-11	1.0011140736977957	0.9977725096920581	-0.019395475765377965	-0.019391812380687844	1.4713466785443142e+16	1.327091247157355e+16	2.095950836547077e+16	116456657.91836189	110679143.48996872	133421699.25796665	5.1974053949903905e+68	2.738141701028235e+67	8.219191235328639e+67	1.4715544618116658e+16	1.3272397111507348e+16	2.0967744805555124e+16	116464157.88748693	110684839.88458763	133442310.48768756	5.020538609267216e+68	2.6449740399064368e+67	7.939288756017304e+67	60.12135467262268	47.167172344665524
2850.4116375121375	0.0006362362817134585	1.0955557646437808	0.8255990367181517	1.2288260912579974	0.2920186558732903	0.05092701923330458	5.226044194500326e-09	3.1808459573051186e-11	1.0011140940097838	0.9977724662746701	-0.019410302042221418	-0.019406630251314373	1.4703014245236968e+16	1.33324575935911e+16	2.0895755091190612e+16	116445697.0093829	111017167.18334161	133327068.0573191	5.110631521937755e+68	2.738004140107362e+67	8.248774663252627e+67	1.4705072309765934e+16	1.3333849956952986e+16	2.0903900287907896e+16	116453091.4328269	111022354.772807	133347611.66979352	4.936570664367482e+68	2.644761827998571e+67	7.967629722655352e+67	60.17301641670227	47.167172344665524
2870.722559989714	0.0006363836807356596	1.0955952102043183	0.8255339755894148	1.2288444695967415	0.2920222876828294	0.05092256261277233	5.253659639167525e-09	3.178049208656298e-11	1.001114113469566	0.9977724253948078	-0.019425131477553956	-0.019421451265801096	1.4624221299510056e+16	1.329114568766633e+16	2.0869560044710452e+16	116046832.21485603	110796815.0267318	133396950.51565295	5.044440287528157e+68	2.7621561604474787e+67	8.265481781724303e+67	1.462623279968769e+16	1.3292621595010672e+16	2.087757921888921e+16	116054032.76600735	110802483.94874564	133417220.65645038	4.8724882750550925e+68	2.6680120104606832e+67	7.983531240108944e+67	60.250509032821654	47.167172344665524
2891.0334883414616	0.0006365278193673472	1.0956341581307094	0.8254697620642276	1.228862647397261	0.2920258251792268	0.05091820264772114	5.282218636441829e-09	3.1752508543273544e-11	1.0011141336064031	0.9977723834429313	-0.019439960885840414	-0.019436272240385362	1.458528676907968e+16	1.331463036857546e+16	2.0896402781009812e+16	115893571.08796579	110945115.14884757	133620764.35089682	4.976375952781848e+68	2.771844867133998e+67	8.240993234812401e+67	1.4587415217829556e+16	1.331602758330366e+16	2.0904271909945364e+16	115901406.6498368	110950367.26310278	133640699.883248	4.8066014169486985e+68	2.6772901879520242e+67	7.959640919728152e+67	60.30217077690124	47.167172344665524
2911.344415293308	0.0006366723613307297	1.095672585675277	0.8254064126398737	1.2288806988539807	0.2920293729975806	0.05091383075213996	5.309431068961563e-09	3.172451124709934e-11	1.0011141527008736	0.9977723436217399	-0.01945478346863017	-0.01945108638050723	1.4626523800618872e+16	1.3310983321721436e+16	2.0782932145492804e+16	116162872.35850973	110914319.56122836	133258009.42628813	4.86421511738195e+68	2.80063035349001e+67	8.277889558920909e+67	1.46284984467812e+16	1.3312399164446724e+16	2.0790720151674404e+16	116169859.06246243	110919671.73878281	133277961.0183053	4.698126314421605e+68	2.7050130814414167e+67	7.995041866266223e+67	60.35383252098083	47.167172344665524
2931.655349360437	0.0006368097031635933	1.0957103618209996	0.8253441903153019	1.2288982061228344	0.2920327141304727	0.0509096632489292	5.335863539265387e-09	3.169650385197449e-11	1.0011141733285474	0.9977723010293518	-0.0194695821372083	-0.019465876607177083	1.4571952285548732e+16	1.326571993387159e+16	2.0776581764395628e+16	115912161.79703517	110671551.70790884	133351828.76282878	4.787750395653251e+68	2.833344061083975e+67	8.271749609695898e+67	1.4573951543161172e+16	1.3267064232139994e+16	2.078437848257748e+16	115919325.66510302	110676572.51698358	133372080.25383183	4.624135168877345e+68	2.736528281710992e+67	7.988875574812762e+67	60.43132513710022	47.167172344665524
2951.9662542435617	0.0006369466297363309	1.0957475876944884	0.8252828701176723	1.2289152533528054	0.2920360429442737	0.05090551067036025	5.362954708684005e-09	3.166849245483366e-11	1.0011141921378552	0.9977722626481147	-0.019484359909556232	-0.0194806459367529	1.4473868649305106e+16	1.3214723129089528e+16	2.0852484963745656e+16	115462419.98905304	110447687.61990967	133787478.06134489	4.7176699075697355e+68	2.8536634433847546e+67	8.224138787934424e+67	1.4475890681772366e+16	1.3216180342705032e+16	2.0859926264504124e+16	115469723.78625289	110453275.04611234	133806387.35685088	4.556314464520579e+68	2.756071723587068e+67	7.942655456438801e+67	60.482986881179805	47.167172344665524
2972.277208037158	0.0006370833003702546	1.0957842508390059	0.8252224778503495	1.2289326756734154	0.2920393654153787	0.050901365854934134	5.388899593702383e-09	3.1640482254054735e-11	1.0011142117590155	0.9977722229082877	-0.01949912018439316	-0.01949539776601349	1.4401688412781088e+16	1.326239158843238e+16	2.065090306059595e+16	115150346.40474263	110712712.18845868	133051198.7592475	4.644330456678378e+68	2.8433510373886016e+67	8.30422085088046e+67	1.440366111809667e+16	1.3263766708156598e+16	2.065855507455822e+16	115157423.83519739	110717892.02083156	133071389.579009	4.485350084676862e+68	2.7460297657891764e+67	8.019763796498494e+67	60.56047949729919	47.167172344665524
2992.588109762837	0.0006372151492034094	1.0958201969685826	0.8251632993470671	1.228949358092087	0.29204255326105444	0.05089735889274941	5.414675773058344e-09	3.161247925034966e-11	1.0011142318597508	0.9977721820183171	-0.019513865193329743	-0.01951013432533044	1.431280177809028e+16	1.325592143700087e+16	2.0665264521604464e+16	114751134.53948629	110692641.50032678	133243837.33650967	4.598853842327383e+68	2.868256722512547e+67	8.293329630570534e+67	1.4314756178196522e+16	1.3257325908475424e+16	2.0672725587977268e+16	114758142.25406547	110697961.38401411	133263423.74502721	4.441298935624696e+68	2.7700008627730325e+67	8.009008930780962e+67	60.61214124137878	47.06384885650635
3012.8990254014716	0.0006373439266671709	1.095855388476484	0.8251053874959365	1.2289654223063378	0.29204565012034894	0.05089344049550688	5.438617089089539e-09	3.158448913414639e-11	1.0011142502222992	0.9977721457186693	-0.019528598438667173	-0.019524859115056564	1.4243233377706558e+16	1.3254501519176112e+16	2.0639968318418052e+16	114432705.15418492	110673866.70547315	133248824.89046064	4.549043218821073e+68	2.885786702895082e+67	8.294043484302506e+67	1.4245182741965616e+16	1.3255887854552698e+16	2.064732326666274e+16	114439730.56428748	110679125.84959343	133268243.30802779	4.393065034605123e+68	2.786847684991401e+67	8.009462096055991e+67	60.689633857498166	47.06384885650635
3033.2099539825867	0.0006374744959960359	1.0958898835787734	0.8250486223927737	1.228982088490924	0.2920487969254201	0.050889468060048355	5.46110654500849e-09	3.155651608162913e-11	1.001114269525012	0.9977721076324215	-0.019543323172463566	-0.019539575385360445	1.4198871982520714e+16	1.3233701056137488e+16	2.0632717279259396e+16	114243013.73837602	110588091.22036082	133332856.9108457	4.493280822219249e+68	2.909387671461931e+67	8.290555894396427e+67	1.4200806663995382e+16	1.3235044087979142e+16	2.0639936969079596e+16	114249994.26421323	110593133.50041093	133351881.47351071	4.339086284556017e+68	2.809555977628801e+67	8.005858182781128e+67	60.741295601577754	47.167172344665524
3053.5208895362885	0.0006375959473307928	1.095923325280238	0.8249936360843388	1.2289947699204427	0.29205168264458686	0.050885759384689803	5.486073069823861e-09	3.152856496706652e-11	1.001114284270159	0.9977720793597971	-0.019558042625405718	-0.019554286365162724	1.4178725610504396e+16	1.3235176186632188e+16	2.0558603512056704e+16	114172761.59195924	110607320.77201506	133096693.84146762	4.430340385243737e+68	2.9297099830279986e+67	8.304824846465033e+67	1.4180667533416138e+16	1.3236530661800786e+16	2.056582283081565e+16	114179804.75914097	110612425.43368661	133116007.00384168	4.278179358565278e+68	2.829097130103284e+67	8.019401644164035e+67	60.81878821769714	47.167172344665524
3073.8318045306805	0.0006377137361982222	1.0959559681823603	0.824940022517722	1.2290089153892376	0.292054463395111	0.050882152599169166	5.5095190317077866e-09	3.150063600198126e-11	1.001114303754122	0.9977720412612316	-0.01957276405035697	-0.019568999303007165	1.4174739839861114e+16	1.3178733078748792e+16	2.0495971659381644e+16	114214753.87605935	110300266.86839058	132910939.37017687	4.35748753644525e+68	2.967078937642855e+67	8.319002123892674e+67	1.4176636548683764e+16	1.3180004664087036e+16	2.050310959036647e+16	114221593.3057601	110304947.94232348	132930144.19891706	4.2077038922940193e+68	2.865097410381616e+67	8.032855469727625e+67	60.896280833816526	47.167172344665524
3094.1427204142383	0.0006378273713146398	1.095987691286538	0.8248879688571471	1.2290225161875556	0.2920571237747665	0.05087866160822619	5.533779791144254e-09	3.147272410223114e-11	1.0011143211976394	0.9977720097475543	-0.019587492831992327	-0.0195837195805445	1.4123820928147576e+16	1.3191709448284504e+16	2.0508196197050416e+16	113982430.7778078	110352194.59696278	133065004.32851265	4.3095974400086054e+68	2.9941028399288705e+67	8.30014400749726e+67	1.4125742462577008e+16	1.3193204760956994e+16	2.0515246297939796e+16	113989391.49390073	110358056.2940911	133084014.76615827	4.1613369064532183e+68	2.8911072568082094e+67	8.014409525501048e+67	60.947942577896114	47.167172344665524
3114.45362373058	0.0006379370981660833	1.0960185532855802	0.8248373650454947	1.2290355133075808	0.2920596751438614	0.0508752806848931	5.556483108819465e-09	3.1444820430912716e-11	1.0011143404860148	0.9977719734276462	-0.019602218698765557	-0.019598436932085045	1.4090853252615274e+16	1.329840416423694e+16	2.0475519517729124e+16	113851051.80291925	110926949.15562826	133005500.16588175	4.244979834010323e+68	2.9683156915470575e+67	8.294244067074048e+67	1.4092776100764828e+16	1.3299618642113878e+16	2.0482434018026404e+16	113858107.13290396	110931313.04838838	133024117.3777213	4.0988211918282895e+68	2.8661212302539637e+67	8.008476035826889e+67	61.0254351940155	47.167172344665524
3134.7645181752378	0.0006380457720069478	1.096048552843127	0.8247882387107071	1.229046964214136	0.29206219757522245	0.05087192793878577	5.5774103744466614e-09	3.1416922857469886e-11	1.0011143433445044	0.9977719852127053	-0.01961693809599987	-0.019613147805286543	1.407937828555324e+16	1.3207413197841034e+16	2.0452333874282744e+16	113897246.3623192	110490298.4182467	132975447.36556219	4.177292319897733e+68	2.9998713365061637e+67	8.302582320807022e+67	1.4081248192632404e+16	1.3208766457972444e+16	2.0459231304086836e+16	113903983.55444881	110495416.87232596	132994227.59507671	4.0333443550734196e+68	2.896504928291539e+67	8.016290856229315e+67	61.10292781013489	47.167172344665524
3155.075450196855	0.0006381512398831883	1.0960761436301885	0.8247427498007373	1.229028074088842	0.2920646029919214	0.05086869679180643	5.596759969742954e-09	3.138903469178046e-11	1.0011142932415864	0.997772072072951	-0.019631644332667963	-0.019627845513568474	1.4088577099081968e+16	1.320791839097661e+16	2.0478341488324284e+16	113972836.74348177	110509415.52018511	133195025.37692481	4.0980180661599494e+68	3.01440571390913e+67	8.294511237905983e+67	1.4090434362325972e+16	1.3209269694734538e+16	2.048500000877698e+16	113979564.88356657	110514518.75847352	133212894.37316722	3.9566836213888483e+68	2.910451349290419e+67	8.00825937726157e+67	61.20625129829407	47.167172344665524
3175.386324293082	0.000638253274727408	1.0961046814575575	0.8246960159567268	1.2290397381860918	0.29206696697623585	0.050865503315408185	5.615844138840138e-09	3.1361131969152654e-11	1.0011143104686162	0.997772042224559	-0.019646325320860605	-0.019642517974248725	1.403415497333607e+16	1.3227273074352378e+16	2.033681614768249e+16	113725401.01679806	110617188.79626761	132633122.39142458	4.059897324883909e+68	3.031529492988753e+67	8.331194550475523e+67	1.403595496054679e+16	1.3228585956138052e+16	2.034361296680333e+16	113731891.43779133	110622101.87770681	132651923.90340993	3.9197619190608106e+68	2.926897908170149e+67	8.043442308466193e+67	61.283743914413456	47.167172344665524
3195.6972007000513	0.0006383634131369425	1.0961297352400687	0.824655007516339	1.2289992933737082	0.2920694355531224	0.050862210426848214	5.6349514408058725e-09	3.133322764458747e-11	1.001114326841184	0.9977720134815593	-0.019660982960091323	-0.019657167086823663	1.3931906993092294e+16	1.3172416343338346e+16	2.0372606230525252e+16	113233775.00019456	110337122.15164101	132904054.44731301	4.0525954176928374e+68	3.076129248264139e+67	8.306300351029912e+67	1.393373292799381e+16	1.3173792168806468e+16	2.0379318576005656e+16	113240442.85960604	110342390.82628073	132922651.21470095	3.912597265498765e+68	2.969870895461908e+67	8.019171916166527e+67	61.361236530532835	47.167172344665524
3216.008102283944	0.0006384523983357767	1.0961566650571628	0.8246110358690121	1.2290105000639813	0.29207139893012685	0.05085941470041333	5.654372484155146e-09	3.130532288579077e-11	1.0011143436965395	0.9977719855674586	-0.019675615286393725	-0.019671790888502853	1.3901346719279276e+16	1.3187381821790754e+16	2.0357770222046372e+16	113112195.51110862	110418192.39270164	132963455.76924513	4.0202068606321903e+68	3.091667069184962e+67	8.307755235415818e+67	1.3903148257361922e+16	1.3188690870386238e+16	2.036435421510107e+16	113118774.56445533	110423097.51330388	132981597.69926833	3.8812134822419875e+68	2.9847838166437095e+67	8.020341545052986e+67	61.46456001869202	47.27049583282471
3236.3189889407513	0.0006385443104827939	1.0961831562349769	0.8245677459726884	1.2290212161006044	0.2920734407943514	0.05085653717721623	5.673900815870246e-09	3.1277420158445746e-11	1.0011143609040927	0.9977719567049084	-0.019690221649957866	-0.019686388729914076	1.3881486618718928e+16	1.3149270687892152e+16	2.0289645800386508e+16	113041051.02792574	110214284.40632413	132691789.38628627	3.981805101131899e+68	3.126714279624361e+67	8.312624467654317e+67	1.3883217098045726e+16	1.3150603522119278e+16	2.029620807493486e+16	113047287.9614932	110219354.02952737	132710058.86459577	3.84402640228856e+68	3.0185306103560276e+67	8.024807993546353e+67	61.567883506851196	47.27049583282471
3256.629841107744	0.0006386446874884795	1.0962095154071494	0.8245245481164206	1.2290335356910729	0.29207572740816223	0.05085342648182567	5.6924022929121745e-09	3.1249522450045006e-11	1.0011143787764811	0.9977719260145735	-0.019704802400998943	-0.01970096096112097	1.3823458212779264e+16	1.3154519840115428e+16	2.029953793995457e+16	112754393.31216407	110252453.0949835	132800973.70141374	3.956103467513543e+68	3.152490920317609e+67	8.297222069169765e+67	1.382522741283881e+16	1.3155876260148826e+16	2.0305893605987556e+16	112760865.53926532	110257602.9198259	132818506.44073509	3.8191023367161425e+68	3.0433259963259635e+67	8.009703876837178e+67	61.67120699501038	47.27049583282471
3276.9407177729227	0.0006387399943470782	1.096235213127501	0.8244824607601035	1.2290453538491546	0.2920778784242021	0.050850461560499424	5.709717006818579e-09	3.122163432708932e-11	1.0011143945166558	0.9977719013801575	-0.019719360053731295	-0.019715510094965617	1.3804959291304046e+16	1.3189720016784838e+16	2.018835117871842e+16	112677225.6198659	110412900.77774458	132379150.96179792	3.911487565955e+68	3.165903913343335e+67	8.337037797156828e+67	1.3806715162799192e+16	1.319109817657446e+16	2.0194773758439564e+16	112683655.37369308	110418212.99681573	132397153.22815046	3.7759209116527158e+68	3.056184796589128e+67	8.047907236815682e+67	61.774530483169556	47.27049583282471
3297.251565375256	0.0006388343264606134	1.0962571589292522	0.8244461871758655	1.2290032002389442	0.2920799454398563	0.05084757344076806	5.7261039427734535e-09	3.1193776546739967e-11	1.001114338360366	0.9977720146737161	-0.01973390902491126	-0.019730050540875513	1.3800885541747744e+16	1.3245489245217852e+16	2.02421453002915e+16	112685270.51774517	110695090.68201458	132677973.45491402	3.8617983764443123e+68	3.1712314139169977e+67	8.303567456265729e+67	1.3802631126725258e+16	1.324674184737721e+16	2.0248569468531744e+16	112691665.54206157	110699717.60976982	132696140.941138	3.727843586839349e+68	3.0612363380653745e+67	8.015361006083177e+67	61.87785397132873	47.21883408874512
3317.562453070117	0.000638912714025196	1.0962810043980644	0.8244073424642449	1.229012133182292	0.29208161198125226	0.05084508030223106	5.741321173085031e-09	3.116592836557745e-11	1.0011143548233699	0.9977719893850328	-0.019748444507670323	-0.019744577492593708	1.3784435274518684e+16	1.3199075411020048e+16	2.0260588108824824e+16	112633566.86061554	110448349.8672405	132852602.73814826	3.8179796168986127e+68	3.2128344605289034e+67	8.295105992854638e+67	1.3786155394563632e+16	1.320047492238183e+16	2.0266829288603532e+16	112639861.62978552	110453779.55470634	132870079.87937273	3.685437016632797e+68	3.101306057982199e+67	8.006959416192207e+67	62.00700833152771	47.21883408874512
3337.8732864587073	0.0006389971784557838	1.096304568806846	0.8243688763320781	1.2290216227352084	0.2920834492095957	0.05084241923224306	5.75578748682163e-09	3.11381072692726e-11	1.00111437102051	0.9977719645422015	-0.01976298224464875	-0.019759106684647393	1.3756429662231422e+16	1.3261444176978226e+16	2.020887874143315e+16	112524275.2027413	110789152.37665193	132678255.62531197	3.784673651240501e+68	3.2186937528344265e+67	8.314416709049652e+67	1.3758161725564814e+16	1.3262769372690646e+16	2.0215160751689836e+16	112530649.4276547	110794162.24264108	132696051.35017137	3.6531803002050116e+68	3.1068705773769604e+67	8.025366625698873e+67	62.11033181968689	47.42548106506348
3358.1841352423435	0.0006390861728691235	1.0963278552171387	0.8243307846817068	1.2290320373974515	0.2920854230427604	0.0508396368639602	5.769265131074084e-09	3.1110314638292017e-11	1.0011143873440547	0.99777193937272	-0.019777527278299876	-0.019773643156498485	1.3747290639476476e+16	1.328187443312155e+16	2.0206556003016304e+16	112491483.89194636	110880887.40285292	132713118.01566522	3.7496675484376946e+68	3.2408886768349075e+67	8.310407934010151e+67	1.3748999491690956e+16	1.3283074400253016e+16	2.02127076370774e+16	112497765.38421369	110885250.85819924	132730505.57989305	3.619284635515561e+68	3.1282019444433385e+67	8.021262946923746e+67	62.239486179885866	47.42548106506348
3378.4950016920557	0.0006391660409180292	1.0963502565118088	0.8242942423282383	1.2290411536972092	0.29208713860323826	0.05083711001624297	5.783190295659713e-09	3.108254996112464e-11	1.00111440322598	0.9977719159835645	-0.019792083739513855	-0.01978819103658084	1.3702130761239726e+16	1.3172505474889328e+16	2.01829493473319e+16	112306064.79024602	110326156.38917945	132677291.55341086	3.710304308772653e+68	3.290382398697458e+67	8.329237884680118e+67	1.3703816850803454e+16	1.3173837375533836e+16	2.0188998516588308e+16	112312262.22217754	110331225.57114364	132694275.39264905	3.5811852927189074e+68	3.175882662905597e+67	8.039203524825534e+67	62.36864054008484	47.42548106506348
3398.80582615966	0.0006392369763527195	1.0963716808886337	0.824259421191645	1.2290486654041541	0.2920885956224363	0.050834829895026426	5.797062332351502e-09	3.105481085700159e-11	1.0011144188072538	0.9977718940128769	-0.019806654794945644	-0.019802753489637445	1.3666900119312836e+16	1.3177516148908448e+16	2.007631324942538e+16	112174663.53822152	110370486.57521136	132176939.21210656	3.6697949246662e+68	3.298741840778231e+67	8.354212792289082e+67	1.3668590722291476e+16	1.3178799751632562e+16	2.008236341877088e+16	112180903.69147284	110375316.17128055	132194215.60351554	3.541981541307093e+68	3.1838570136633795e+67	8.063073960910124e+67	62.523625772323605	47.42548106506348
3419.1166763459114	0.0006393057015226185	1.0963924571324806	0.824225697650366	1.2290554840241692	0.29208998769400984	0.05083261015658082	5.811252690096652e-09	3.10270932211301e-11	1.0011144351099017	0.9977718704254933	-0.019821241056790093	-0.019817331127437676	1.3650527556244872e+16	1.3154552043576796e+16	2.008861859981228e+16	112118319.00915955	110263619.09767517	132310447.58788735	3.6405889353411623e+68	3.3412694449663843e+67	8.34725821683776e+67	1.3652192744656464e+16	1.31559143620215e+16	2.0094671121095824e+16	112124455.6164828	110268843.74940485	132327824.96864222	3.513689651693708e+68	3.224809140127919e+67	8.05612620331549e+67	62.65278013252258	47.42548106506348
3439.4271463569166	0.0006393742265894648	1.0964127529660759	0.82419273583102	1.2290602146146843	0.29209136959808174	0.05083039742273402	5.824773989909325e-09	3.0999394042649706e-11	1.0011144449980949	0.9977718613045761	-0.019835841740869435	-0.019831923166331016	1.3642410259767106e+16	1.32161625196047e+16	2.0117619748019644e+16	112087583.8215259	110570651.07355028	132506464.95933764	3.6118041974625007e+68	3.3473702722692024e+67	8.33717757985694e+67	1.3644065337193102e+16	1.321750277929682e+16	2.012359716520266e+16	112093695.89959726	110575759.41787319	132523582.04358424	3.485805753145806e+68	3.230602001794471e+67	8.046160918169786e+67	62.80776536476135	47.42548106506348
3459.727458517562	0.000639445273592943	1.0964329454170207	0.8241599130560391	1.2290675444997923	0.29209282399845543	0.05082811237953658	5.8376922292250175e-09	3.09717184496349e-11	1.0011144622508958	0.9977718347575771	-0.0198504474450036	-0.019846520209454165	1.3633524835157152e+16	1.3209690700751178e+16	2.0116106885832184e+16	112050971.67555267	110512480.91219193	132544439.79466105	3.5864411065493343e+68	3.3791427052972414e+67	8.340929020376649e+67	1.363516110834576e+16	1.3210985925767386e+16	2.012198090349451e+16	112057021.83196872	110517356.3150261	132561194.50613926	3.4612257075663603e+68	3.2611697717349283e+67	8.049545448024779e+67	62.96275059700012	47.42548106506348
3480.038312378165	0.0006395148366634866	1.0964527052436785	0.8241277897477832	1.2290723092674618	0.2920942350085491	0.050825872397582995	5.850718372591256e-09	3.094403479888607e-11	1.0011144738909987	0.9977718211258986	-0.019865060456509202	-0.019861124542945186	1.3613518913942072e+16	1.3160490898097396e+16	2.0053862272013616e+16	111963497.89197697	110235129.20743616	132297972.02692406	3.568404114970757e+68	3.4323296678705856e+67	8.367828519205618e+67	1.3615148478838082e+16	1.3161876617473354e+16	2.005982244293817e+16	111969524.34637035	110240484.5772531	132315264.87986316	3.443717127326382e+68	3.3124025436806584e+67	8.075269554308452e+67	63.11773582923889	47.42548106506348
3500.3491181592326	0.0006395800885575022	1.096472151603025	0.8240962439465491	1.2290784070883767	0.29209552306339426	0.050823748718908046	5.8625032916234064e-09	3.0916355774565655e-11	1.0011144894853143	0.9977717998833577	-0.019879605825417177	-0.019875661261262955	1.36067828853128e+16	1.3229844241713012e+16	2.0100198693300636e+16	111928569.42600133	110588938.09920327	132568467.20696117	3.539849336357262e+68	3.438471320449709e+67	8.359530857044531e+67	1.3608409083824398e+16	1.3231192408021148e+16	2.010599034342054e+16	111934611.79409343	110594097.94447477	132585063.4185096	3.416060004373042e+68	3.318232026511664e+67	8.067025685297884e+67	63.272721061477654	47.42548106506348
3520.659907049987	0.0006396446453597145	1.0964913494071398	0.8240651196102736	1.2290845131939097	0.2920967889747971	0.050821640249738745	5.872878872822023e-09	3.0888687486457074e-11	1.0011145053989567	0.997771777860608	-0.01989408476849798	-0.01989013158067704	1.3602799644410664e+16	1.3257194692998234e+16	2.0042438524429624e+16	111921087.92866434	110722524.84219344	132316973.3311861	3.5154880806598454e+68	3.458833910432662e+67	8.384654543351816e+67	1.3604406445537736e+16	1.3258450790655844e+16	2.004835630694838e+16	111927046.10091686	110727181.24159864	132334299.55641682	3.3924516577969775e+68	3.337784606388734e+67	8.091036368349952e+67	63.427706293716426	47.42548106506348
3540.9707004988595	0.0006397106757518593	1.0965105373165733	0.8240339713529266	1.2290907647813976	0.29209809609153536	0.05081949301826852	5.883499842228892e-09	3.086103451324561e-11	1.0011145206059855	0.9977717576122156	-0.01990851021372046	-0.019904548421619664	1.3589689360030642e+16	1.3240182375277902e+16	2.0079501500140624e+16	111864298.97014973	110622435.84593716	132511742.95047261	3.496567573964052e+68	3.503887069764444e+67	8.37606199391443e+67	1.3591285976916664e+16	1.3241565907400012e+16	2.008526758297341e+16	111870221.49634661	110627785.73741806	132528487.06727119	3.3740953390054452e+68	3.3811630707273e+67	8.082509795476662e+67	63.60852239799499	47.42548106506348
3561.2814926603023	0.0006397790516510199	1.0965297621489967	0.8240027222070504	1.229097236029022	0.29209947047741047	0.05081728348387047	5.893816260617092e-09	3.083339977100137e-11	1.0011145362459852	0.9977717360631904	-0.019922893389003538	-0.019918923005410025	1.3578736380718648e+16	1.329619233767413e+16	2.005984667519226e+16	111810398.77604586	110913537.95268998	132470412.85133022	3.476137107577733e+68	3.519762121617621e+67	8.398721752290776e+67	1.3580336299378906e+16	1.3297492813211548e+16	2.0065691084528036e+16	111816357.85256948	110918398.69461833	132487575.16066632	3.3542833367982167e+68	3.3963832495101016e+67	8.104142391933468e+67	63.76350763023377	47.63212804138183
3581.5922796516315	0.0006398455438234829	1.0965489172190894	0.8239715920763788	1.2291034368294014	0.2921007914731155	0.05081512595870697	5.904166735955869e-09	3.080578537399574e-11	1.0011145518853477	0.9977717144456737	-0.019937244635248843	-0.019933265666866918	1.3578361677814048e+16	1.3275967900401098e+16	2.009726064981737e+16	111812368.50689004	110768217.57818642	132668118.5116846	3.4516568680942e+68	3.55910384773976e+67	8.389721590494373e+67	1.3579940973607418e+16	1.3277287186546774e+16	2.010292227125622e+16	111818241.7447447	110773237.18667787	132684544.07591529	3.3305648761830065e+68	3.434246545732876e+67	8.095223585291248e+67	63.94432373451233	47.63212804138183
3601.9030760630776	0.0006399162306233827	1.0965675725258013	0.8239411738985386	1.2291004043342542	0.2921022213624246	0.05081286176573052	5.915097489430938e-09	3.077819570723568e-11	1.0011145494807543	0.997771727863601	-0.019951572692462102	-0.019947585141117715	1.3573423804156902e+16	1.3266728065740128e+16	2.0035053145957136e+16	111790258.24998073	110724151.96599849	132433686.62635638	3.4307536458760886e+68	3.6078619302174697e+67	8.435506611637696e+67	1.3575000970374296e+16	1.3268085759760618e+16	2.0040797781000996e+16	111796128.33183289	110729305.24113935	132450543.88262092	3.310299190835476e+68	3.481193435735057e+67	8.139168245899009e+67	64.1251398387909	47.63212804138183
3622.2138658980257	0.0006399827900856539	1.0965866287641506	0.8239102053707638	1.2291066613644144	0.29210354588259824	0.05081070465570666	5.92619669929009e-09	3.075062438257163e-11	1.0011145649911648	0.9977717065596682	-0.01996588344339006	-0.019961887306856503	1.356567457343511e+16	1.3317212264422772e+16	2.002920026047323e+16	111754249.65393306	110942978.20406997	132395027.61151339	3.412697444065772e+68	3.621717339052798e+67	8.438131386605957e+67	1.3567243683018074e+16	1.3318481713370286e+16	2.003477444703604e+16	111760100.32991685	110947681.72445776	132411239.81941727	3.2927819320025993e+68	3.4944610703097164e+67	8.141466042959567e+67	64.28012507102967	47.63212804138183
3642.524259407386	0.0006400493806759601	1.0966052009505738	0.8238799826923201	1.22910489710754	0.2921048624721635	0.050808554275186164	5.937780724817489e-09	3.072307857953834e-11	1.0011145593049555	0.9977717276135054	-0.019980185454557292	-0.01997618072611743	1.3565201880462516e+16	1.3287400319717648e+16	1.994015094338577e+16	111757947.16029325	110753669.50366826	132003305.78878759	3.390945272512512e+68	3.675428297484365e+67	8.487551944522168e+67	1.356676967346791e+16	1.3288777370909026e+16	1.9945808076707736e+16	111763793.04263984	110758953.0070303	132019977.35068685	3.271699569953411e+68	3.546182322454502e+67	8.188914677679611e+67	64.46094117530824	47.63212804138183
3662.825177651561	0.0006401142040251128	1.0966242648539148	0.8238490188754883	1.2291112710615055	0.2921061391674923	0.05080644602601927	5.949410178375916e-09	3.0695561413819614e-11	1.0011145755412367	0.997771703980301	-0.019994474048510125	-0.01999046072358757	1.3563684573611632e+16	1.3344517611385554e+16	2.0048549591700524e+16	111751766.43640196	111035936.14718333	132522173.80072805	3.3695846538456317e+68	3.700987522178799e+67	8.456901197955984e+67	1.356523103305624e+16	1.3345825114540792e+16	2.0053995806099724e+16	111757524.79443972	111040827.6739201	132537951.6408723	3.250996352323743e+68	3.5707396034607457e+67	8.159106215326452e+67	64.6417572795868	47.63212804138183
3683.135549484068	0.0006401842724517077	1.0966436197874507	0.8238175186200439	1.2291184003852336	0.2921075654178766	0.050804193072080714	5.9610532722648136e-09	3.0668048407589214e-11	1.0011145909905261	0.997771682344335	-0.020008788753788583	-0.020004766804363402	1.3544863736476122e+16	1.3377040528242288e+16	1.9970344322663756e+16	111658019.98695181	111171602.36110666	132205434.37969339	3.3552639545321224e+68	3.729258041206569e+67	8.516372904695173e+67	1.3546411540428926e+16	1.337837081083908e+16	1.9975871917699456e+16	111663795.9536984	111176624.93870762	132221605.63384326	3.2370862977676976e+68	3.5979112638045247e+67	8.216249331352716e+67	64.82257338386536	47.63212804138183
3703.4359348806756	0.0006402547774205413	1.0966631629601333	0.8237856933134509	1.229125787665391	0.2921090093395316	0.050801932321703956	5.972929752078675e-09	3.064055646973188e-11	1.001114606615877	0.9977716599897447	-0.020023138493110923	-0.020019107885684152	1.353626692939563e+16	1.3429265884901422e+16	2.0017410309119876e+16	111617528.18146695	111427953.75881527	132392925.54592705	3.336498347013292e+68	3.751834773333066e+67	8.498909695672536e+67	1.3537825243086312e+16	1.3430540397385008e+16	2.00228769508456e+16	111623369.40211274	111432670.38964112	132408999.35290274	3.2188885985101984e+68	3.6195875392190865e+67	8.199163791505535e+67	65.00338948814392	47.63212804138183
3723.7468334546647	0.000640323942565497	1.0966826922742094	0.8237538958927233	1.2291308158818257	0.29211041408818167	0.05079971107527347	5.984510371250316e-09	3.061304849342922e-11	1.0011146184153699	0.9977716449689711	-0.020037527085247173	-0.020033487783975668	1.3552469892053818e+16	1.341008309679063e+16	1.999679925085132e+16	111707116.23465191	111309461.55399238	132392324.77043499	3.308431602844223e+68	3.810187862679593e+67	8.552966792027843e+67	1.3553995518471526e+16	1.3411398337935306e+16	2.000226515680351e+16	111712798.55307317	111314383.52136123	132408340.5331547	3.1917183888625366e+68	3.6757773324278346e+67	8.251076975465201e+67	65.1842055924225	47.63212804138183
3744.0573258382137	0.0006403938677118237	1.0967025200539964	0.8237216183212079	1.229137807078784	0.29211184356926245	0.0507974690734698	5.995691405594243e-09	3.058552930328107e-11	1.0011146339661694	0.9977716225177127	-0.020051936126590817	-0.02004788810654276	1.353484655842483e+16	1.3387041147424326e+16	1.9988740902666028e+16	111619471.69997136	111157861.45090495	132332056.35883947	3.2906642531794726e+68	3.857922253141682e+67	8.561915567309685e+67	1.3536379757640184e+16	1.3388409719097458e+16	1.9994200430509804e+16	111625202.98339972	111163041.1212246	132348172.78155619	3.1744856537247026e+68	3.721719556517723e+67	8.25947051111329e+67	65.36502169670105	47.63212804138183
3764.3681086391734	0.0006404648674627446	1.0967226596984638	0.8236888060177804	1.2291450774435055	0.2921133064397808	0.050795201248458946	6.006586031434871e-09	3.055799145661328e-11	1.0011146498220473	0.997771598904541	-0.020066357624164855	-0.02006230086524833	1.352044760481007e+16	1.3468997798260504e+16	2.0000252292032736e+16	111547078.56373441	111550299.77733469	132395705.92420013	3.2743091499112267e+68	3.87360045330277e+67	8.570464449763463e+67	1.352197823471232e+16	1.3470261787742704e+16	2.000561650021208e+16	111552805.22360441	111554929.24475645	132411402.00114253	3.1586161647895353e+68	3.7367349621906164e+67	8.267477085275154e+67	65.54583780097961	47.63212804138183
3784.678718049843	0.000640539309781539	1.0967431742559042	0.8236553505132764	1.2291531439339973	0.29211486839361256	0.05079283575201919	6.0170779462495485e-09	3.0530429959281e-11	1.0011146655435137	0.9977715752663098	-0.02008078273107716	-0.020076717218538084	1.3508511456917288e+16	1.3443865974446838e+16	1.9979461289499308e+16	111501637.30046023	111408336.50777681	132328707.92244737	3.2520589225791014e+68	3.92804835463963e+67	8.601282309520904e+67	1.3510041388621314e+16	1.3445155535420394e+16	1.9984994302468148e+16	111507374.38224801	111413068.06415877	132345186.30643742	3.137060714537017e+68	3.7891485675838476e+67	8.296966130067732e+67	65.72665390525817	47.63212804138183
3804.9893075812142	0.0006406164055047415	1.0967641175572578	0.823621156078177	1.2291617436060365	0.29211650685379736	0.05079039926705655	6.028491424812287e-09	3.0502840250229395e-11	1.001114681193115	0.9977715514018665	-0.020095204040016457	-0.020091129763585836	1.3522512560333918e+16	1.3465738941561296e+16	2.0057483671972636e+16	111557053.8591495	111453465.12015352	132691462.31944369	3.2392128339477246e+68	3.986948761458687e+67	8.580948574599183e+67	1.3524044179490012e+16	1.3467083372597366e+16	2.006273107179224e+16	111562788.70796797	111458463.16606995	132706671.4297714	3.1245778134659114e+68	3.8458544340352247e+67	8.277109730034171e+67	65.90747000953674	47.63212804138183
3825.2900642431778	0.0006406963784350491	1.0967855166089517	0.8235861731573684	1.2291711096136135	0.29211823039143175	0.05078788482802281	6.041298967340887e-09	3.0475232663769346e-11	1.0011146968360445	0.9977715271897185	-0.020109607527617288	-0.020105524485566163	1.3515556771126044e+16	1.3506508414403288e+16	1.9982446354628588e+16	111524943.62232694	111639426.88752612	132349826.05941877	3.213421768413018e+68	4.007002211431012e+67	8.626750718266408e+67	1.3517066962277096e+16	1.3507817526182714e+16	1.9987763619336676e+16	111530598.50922333	111644273.7980779	132365473.86885688	3.0996098226350596e+68	3.865086040482598e+67	8.321049940831999e+67	66.06245524177551	47.63212804138183
3845.6009168742967	0.0006407782251857513	1.0968072047475992	0.8235506814572053	1.229179107095071	0.29212000790553133	0.05078532224001915	6.054423492721732e-09	3.0447578995110083e-11	1.0011147087169614	0.9977715097117599	-0.020124003178931902	-0.02011991136354076	1.3480427667347088e+16	1.3492064066145994e+16	1.9891829878094156e+16	111393345.98033991	111583051.86994503	131929438.91112036	3.1837097084259826e+68	4.042813608243511e+67	8.677623745936857e+67	1.3481945023147926e+16	1.3493398168393318e+16	1.9897189958031964e+16	111399033.81444955	111587946.57410601	131945349.00796926	3.0708606851562944e+68	3.899515200628322e+67	8.369879267602931e+67	66.24327134605407	47.63212804138183
3865.9109065685843	0.0006408605713183056	1.0968292739800107	0.8235145771941697	1.229188859659084	0.29212180319263187	0.05078274673937082	6.068353630220961e-09	3.041989212845192e-11	1.0011147246885677	0.9977714838498767	-0.020138378454092176	-0.02013427786518339	1.34696257819708e+16	1.3510919722092858e+16	1.9926941840448724e+16	111354982.26714808	111643263.0471944	132154338.93604559	3.1616838868393938e+68	4.082841522164897e+67	8.676299328606807e+67	1.3471129794654676e+16	1.3512267608466992e+16	1.9932263744798004e+16	111360622.50573209	111648277.68033963	132170138.37999924	3.049527164499505e+68	3.938010028493998e+67	8.368359186771654e+67	66.42408745033265	47.63212804138183
3886.2120751195616	0.0006409427059617366	1.0968516119736773	0.8234780417928828	1.2291989398646685	0.29212359421318773	0.050780177703427375	6.082466084181562e-09	3.039218422343193e-11	1.0011147406761003	0.9977714576887435	-0.020152745124218583	-0.02014863575452599	1.346699334970329e+16	1.3534544415778732e+16	1.9933283492065224e+16	111340467.06091814	111742675.76364791	132223791.78413509	3.146578633101677e+68	4.1371311755873395e+67	8.686709661977377e+67	1.3468491473885774e+16	1.353586137261716e+16	1.993864770849135e+16	111346068.33606605	111747476.68213955	132239731.79008484	3.0348698687138467e+68	3.990258179288677e+67	8.378158213745023e+67	66.57907268257141	47.63212804138183
3906.5216555702937	0.0006410261091122911	1.0968742900167412	0.8234409415753335	1.2292092093592044	0.2921254222549396	0.05077757377793277	6.096878366741842e-09	3.036443288134466e-11	1.0011147566946044	0.9977714310580027	-0.020167150223297646	-0.020163032036760963	1.3465297686672396e+16	1.3587230262755624e+16	2.0029998676906376e+16	111309845.05557972	111964651.07720171	132653725.68521143	3.1271992517367283e+68	4.174282331405048e+67	8.66149925545068e+67	1.3466793978744884e+16	1.3588566387740176e+16	2.003526176276353e+16	111315475.92645378	111969572.66876149	132669246.07538132	3.016090884887988e+68	4.0259731940344545e+67	8.353599958113876e+67	66.75988878684998	47.63212804138183
3926.8224022306167	0.0006411120239449274	1.0968974041848327	0.8234030962939127	1.2292200558829278	0.2921273237755817	0.05077490262073961	6.110986973656754e-09	3.033666280418018e-11	1.0011147728071952	0.9977714037506388	-0.0201815772359226	-0.02017745020650062	1.3468473629442614e+16	1.36146396441504e+16	1.9960495631628348e+16	111329655.96474448	112051581.44853348	132369870.1301858	3.109411620402775e+68	4.224867173713488e+67	8.716108380433922e+67	1.3469958586811638e+16	1.361599647935547e+16	1.9965721561584336e+16	111335222.25121322	112056572.47087519	132385377.45497505	2.998847995798868e+68	4.074642228594926e+67	8.406024375263136e+67	66.91487401908876	47.63212804138183
3947.123529740995	0.0006412003069321655	1.0969209922059897	0.8233644423269586	1.2292313963550272	0.2921292954264058	0.05077216880561201	6.124966505910152e-09	3.030886260497432e-11	1.0011147889648644	0.9977713758506634	-0.020196027791588803	-0.020191891892173585	1.3461815993622848e+16	1.361631990585601e+16	2.004863790011095e+16	111299757.771289	112021816.50349437	132754094.27478822	3.090950803725062e+68	4.2790139438475124e+67	8.692988347509348e+67	1.3463291189257672e+16	1.3617716939190686e+16	2.0053994514996908e+16	111305274.5737739	112027013.20185065	132770082.7073626	2.980956634924691e+68	4.1267431794519733e+67	8.383483330092281e+67	67.06985925132751	47.63212804138183
3967.4239125743115	0.0006413227270629569	1.0969327533370103	0.82334319096995	1.229011592037353	0.2921319936376317	0.050768708503801864	6.1396192674674565e-09	3.028108326542376e-11	1.0011145403714543	0.9977718557409004	-0.020210507414829878	-0.020206362619228015	1.3440447133786656e+16	1.367453324218969e+16	1.9965365283568716e+16	111184407.14190614	112281980.19801636	132381537.0906119	3.076987768651226e+68	4.3127628293456956e+67	8.733006876216081e+67	1.34419317009013e+16	1.3675877544423234e+16	1.997016551113982e+16	111189998.96832643	112286869.37944336	132395314.11930428	2.9674008804587376e+68	4.1591648625387685e+67	8.42181913537655e+67	67.22484448356629	47.73545152954102
3987.73441231811	0.0006414100818297187	1.0969570005631881	0.8233034797498221	1.2290233477981605	0.2921339356278173	0.05076599263372316	6.154391830967177e-09	3.025321590438183e-11	1.0011145551502652	0.9977718299158054	-0.020224984783359427	-0.020220831075852177	1.346387313695754e+16	1.3690539314575368e+16	1.993461233565801e+16	111312530.38945441	112322106.28423336	132277573.96125507	3.047512243012799e+68	4.3610507275378525e+67	8.78181380437968e+67	1.3465367833241424e+16	1.369195715803301e+16	1.9940028136398944e+16	111318155.8079004	112327368.97313975	132293926.14868155	2.938889163507802e+68	4.205610059902814e+67	8.468645454166843e+67	67.37982971580506	47.73545152954102
4008.0368826543563	0.0006415115945235854	1.096982280342108	0.8232618832110948	1.2290373482094585	0.2921363089610047	0.05076287980775216	6.1692238492854275e-09	3.0225335204237644e-11	1.0011145702567361	0.9977718022660078	-0.020239468007298422	-0.0202353053715064	1.3489859240836206e+16	1.3754148742315226e+16	2.006595775905262e+16	111444079.65978412	112607485.63052784	132822645.81220743	3.0119371690442883e+68	4.3991149044885496e+67	8.717679946843038e+67	1.34912377374867e+16	1.3755612728915674e+16	2.0071030101521176e+16	111449123.03375927	112612968.03910477	132837559.83911029	2.9044969695177905e+68	4.242193344910827e+67	8.406550395855225e+67	67.53481494804383	47.73545152954102
4028.3378806165783	0.0006416123235680702	1.0970079120562148	0.8232197218992396	1.2290505419619457	0.2921388143860107	0.05075963708713843	6.185565090722916e-09	3.019743447355879e-11	1.001114585072865	0.9977717750780632	-0.020253957948537273	-0.02024978636753429	1.3417319406216926e+16	1.3872478824779752e+16	2.007463916303402e+16	111078902.92505154	113188152.05751187	132880336.2531288	3.0172000524116504e+68	4.399902364135605e+67	8.729588428208847e+67	1.3418825548002026e+16	1.3873650078822376e+16	2.007977981037867e+16	111084603.31495968	113192078.10784173	132895609.15977015	2.9094871305035506e+68	4.2428265142102973e+67	8.417788506515777e+67	67.66396930824281	47.73545152954102
4048.6476150106537	0.0006417196171357467	1.0970310853502712	0.8231816318469805	1.2290150347997777	0.2921410775504617	0.0507566375934026	6.205377898563974e-09	3.016950390320717e-11	1.0011145888775301	0.9977717729279177	-0.020268453621487593	-0.0202642730791093	1.3444965715583966e+16	1.3803732394077434e+16	1.996873704583645e+16	111219113.39117685	112786656.98466101	132467605.78172013	2.993001780461232e+68	4.486582126898149e+67	8.811418554821925e+67	1.3446397057748964e+16	1.3805087868306198e+16	1.9973809440854444e+16	111224422.86877425	112791553.90208834	132482645.21638027	2.8860683019284163e+68	4.326286166424182e+67	8.496448821949239e+67	67.85770084854126	47.73545152954102
4060.0456010746057	0.0006417844132857563	1.0970428733056419	0.823161577443811	1.2289690978879393	0.29214256721570225	0.050754739692101446	6.213789838610639e-09	3.015386032705219e-11	1.0011143746306823	0.9977721905229404	-0.020276604819587696	-0.02027241923604079	1.3442102640494126e+16	1.3794687400315358e+16	1.9926333752576984e+16	111209760.20047764	112724552.36201137	132322052.21435487	2.974545957605438e+68	4.52011016769004e+67	8.860586534810584e+67	1.344348915526634e+16	1.3796023422672626e+16	1.9931517330757348e+16	111214876.4117644	112729354.97414404	132337579.95015916	2.8682223399618406e+68	4.358541286682915e+67	8.543713057521396e+67	67.96102433670043	47.73545152954102
4251.65506130641	0.0006427752848274271	1.0972843326497839	0.8227649950492529	1.2289507635113688	0.29216677246011635	0.05072556376462288	6.380613818163108e-09	2.989018452605895e-11	1.0011145040495544	0.9977719407401461	-0.020411114826066973	-0.02040684540571263	1.3243762976413594e+16	1.4016730094794594e+16	2.0004369853478828e+16	110316942.8552409	113603627.56676742	132776656.68546155	2.766306938148113e+68	4.907362791713108e+67	8.872856710671584e+67	1.3245179691805694e+16	1.4018141335970964e+16	2.0008924088970244e+16	110322276.42578682	113608593.52045684	132789462.14865208	2.6667026008261567e+68	4.7306648345182554e+67	8.553223200933627e+67	69.08466727043152	47.73545152954102
4454.663006886076	0.0006438622349342497	1.0975623377329429	0.8223077960001993	1.2292199600118372	0.2921940193543258	0.05069358275468855	6.577065135067712e-09	2.9613510293473476e-11	1.0011155725133232	0.9977698050845889	-0.020550952519524036	-0.02054659474669992	1.3011018472330182e+16	1.4135961545374968e+16	1.9909717457578944e+16	109305822.30811551	114064233.97017203	132457164.0159061	2.5573087301437015e+68	5.2975880238085035e+67	8.923718304097197e+67	1.3012365360687924e+16	1.4137413168984602e+16	1.9914474866229068e+16	109310930.41949616	114069361.12897308	132471264.30223362	2.4645435838112487e+68	5.105415511151088e+67	8.599864591393409e+67	69.97583235580444	47.73545152954102
4657.6849700235325	0.0006449244348248155	1.0978328756643065	0.8218628111528127	1.229492799175469	0.29222053995290903	0.05066247399255039	6.76577067218869e-09	2.934205605193459e-11	1.0011157223998206	0.9977695023409228	-0.02069015300075292	-0.020685706092106303	1.2944186899127458e+16	1.4401196770701232e+16	1.9885700478973536e+16	109104204.05768235	115221057.09283139	132452121.6642043	2.347462523657251e+68	5.602332400749404e+67	8.886731909204324e+67	1.294538491923416e+16	1.440252473554891e+16	1.9890014652498452e+16	109108782.24347408	115225387.44372103	132464121.10006867	2.2616736329303286e+68	5.397584860786656e+67	8.561817623915519e+67	70.64743502883911	47.73545152954102
4860.690391670403	0.0006459046854555737	1.098075773011507	0.8214632105519952	1.2296597931776798	0.2922443065347715	0.050633637399560574	6.938553940723996e-09	2.9075986315603574e-11	1.0011155032969867	0.9977699635016404	-0.020829613098850536	-0.02082507568453532	1.268861588783411e+16	1.4485316659461858e+16	2.0037914020507468e+16	107908380.29760589	115576964.02466562	133154404.15946303	2.260201442048555e+68	6.080314013479878e+67	8.738912662299183e+67	1.2689841395055678e+16	1.448662490918309e+16	2.0041775146959644e+16	107913065.87419155	115581193.36979228	133164805.37666063	2.176986155081852e+68	5.856439285862212e+67	8.417020609899752e+67	71.30612226585389	47.322157576904296
5063.701775197922	0.0006468122869614849	1.0983053824102715	0.8210866389308873	1.2299018820567689	0.29226647214552554	0.05060693609280265	7.08889049768614e-09	2.881400778085136e-11	1.0011156259627745	0.9977697224293498	-0.02096927585996148	-0.020964646580170394	1.2702775360538566e+16	1.4555058530162856e+16	1.9714471339168948e+16	107902421.26186529	115663307.82740086	131851565.99654606	2.2018597932035034e+68	6.658854012551658e+67	8.898801324118699e+67	1.2704090667234208e+16	1.4556114571456496e+16	1.971836670033501e+16	107907422.82488059	115667035.43021162	131862592.4646152	2.1201929767620158e+68	6.411882105484941e+67	8.56861234712725e+67	72.13271017112733	47.322157576904296
5266.709623883413	0.0006476758109221123	1.0985273223814092	0.8207234848240398	1.2301902815136712	0.2922874902568037	0.050581496579553686	7.234848362086835e-09	2.855534366692141e-11	1.0011160603912892	0.9977688893296326	-0.02110933244203267	-0.02110460979535268	1.2606815502083286e+16	1.463333591581061e+16	1.9560370536327788e+16	107533710.72318535	116063888.89626105	131108837.32598853	2.1249307496396512e+68	7.06635181112445e+67	8.990907208450803e+67	1.2607979250361694e+16	1.4634741498815166e+16	1.9564620654254812e+16	107538128.77664188	116068664.14569564	131121610.24348134	2.0455420464368013e+68	6.802334140735684e+67	8.654872458390279e+67	73.2176067967987	47.322157576904296
5469.72017048001	0.0006485675180572509	1.0987434293273959	0.8203686369166644	1.2303790893319069	0.29230923263650743	0.050555500573764435	7.381829466894938e-09	2.8298835220866702e-11	1.0011158904127875	0.997769253350314	-0.021249110675853885	-0.021244293616456043	1.2733313402905984e+16	1.4793156788183986e+16	1.985051479184106e+16	107965767.81254415	116673212.9505545	132358431.69722402	2.1153741682497608e+68	7.649770489672734e+67	8.840380065568598e+67	1.2734515002513546e+16	1.4794863349014726e+16	1.9853773706675716e+16	107970322.65751754	116679221.77712561	132366770.08793381	2.0357647944548448e+68	7.361862256775047e+67	8.507548155289592e+67	74.35416516654969	47.322157576904296
5672.743021372757	0.0006494664290094516	1.0989690406751575	0.8199989238454112	1.2306694047981046	0.2923313685396943	0.05052927404855507	7.530177825520625e-09	2.804204106543547e-11	1.001116276242071	0.997768510087229	-0.02138894406782435	-0.021384031297289226	1.26434522186672e+16	1.4977682158891858e+16	1.972860947160136e+16	107620714.14680257	117368793.32784602	131915678.79541627	2.0486702072246826e+68	8.188567469481449e+67	8.988402708954644e+67	1.2644637447131654e+16	1.497932241293156e+16	1.9732556921252056e+16	107625234.92154516	117374660.15919836	131926799.68880822	1.9710160644392893e+68	7.878166792045254e+67	8.64757862705261e+67	75.50363897232056	46.90886362426758
5875.757183088412	0.0006504275172187772	1.0992002612337468	0.8196187272571118	1.2308958114270436	0.2923549001080558	0.050501521296448144	7.68913546997023e-09	2.778447389908272e-11	1.0011160951108216	0.9977688783463331	-0.021528160401739927	-0.0215231511029263	1.2438235917452142e+16	1.5096875674374184e+16	1.9675168286490424e+16	106860765.0349581	117838686.66059105	131654932.87563176	1.960475087295154e+68	8.617543633568568e+67	8.967463094875059e+67	1.2439635312577154e+16	1.5098962562595728e+16	1.9679113699622884e+16	106865996.15544365	117846092.12635787	131666664.3398134	1.8856269345778464e+68	8.288512133694191e+67	8.624999359630537e+67	76.52395841789246	46.90886362426758
6078.759395140929	0.0006514041523732296	1.0994439738214812	0.8192189055035719	1.2312569107765086	0.29237925397633013	0.05047340965624607	7.856776309958309e-09	2.7527660435960098e-11	1.0011164886882198	0.9977680614401963	-0.021665387387262192	-0.021660281698961684	1.2438979928314496e+16	1.520354932151706e+16	1.9613420114286732e+16	106786793.64535509	118188172.37364745	131494347.11712845	1.9169008275625967e+68	9.027337761935623e+67	9.048438862874307e+67	1.2440396083770156e+16	1.5205277249112134e+16	1.96174558630085e+16	106792067.91573928	118194297.28862053	131506281.83760285	1.8432067527679254e+68	8.680284307470057e+67	8.700486178559495e+67	77.45386981132508	46.90886362426758
6281.784199962502	0.0006524018939537535	1.0996731969723008	0.8188407456363036	1.2314107011203368	0.2924038116927112	0.05044485113593129	8.024541004292879e-09	2.727375762562465e-11	1.0011163454296834	0.9977683790429304	-0.02180217160306528	-0.021796968625068865	1.2395445631216524e+16	1.5259915147408598e+16	1.9791426236017896e+16	106574016.8524568	118455368.83365269	132267849.39266728	1.8749153426500805e+68	9.349487486400408e+67	8.91066224533764e+67	1.2396517119745158e+16	1.526154501672713e+16	1.979477639371759e+16	106578147.2348423	118461088.63249716	132276936.04812463	1.8023397167983687e+68	8.987558459761125e+67	8.565626028088313e+67	78.43544294883729	46.49556967163086
6484.794881480979	0.0006533473632976033	1.099896700153051	0.8184732711546149	1.2314006325099582	0.2924281614940843	0.05041549085157346	8.178949898182134e-09	2.7023430375817042e-11	1.0011164269932826	0.9977682072872448	-0.021939231281990948	-0.021933929582242325	1.2394215887541512e+16	1.5416738397515302e+16	1.9657081092992896e+16	106550503.96442202	119062690.23969203	131712145.65061209	1.8428594251552445e+68	9.806433086365073e+67	8.917583588820625e+67	1.239515311389147e+16	1.5418750926710686e+16	1.966109122540962e+16	106554159.74897766	119069798.73412348	131724049.13456742	1.7710345052038654e+68	9.424176497819733e+67	8.569913482135725e+67	79.46867783042907	46.49556967163086
6687.814408920101	0.0006542382147351132	1.1001078578475516	0.8181261474674958	1.2312457181277061	0.2924518087932744	0.05038731814836	8.32016750579115e-09	2.6775991807571643e-11	1.0011162783400727	0.9977685319984092	-0.0220765568496952	-0.02207115499752823	1.2363962457509988e+16	1.5582064911753174e+16	1.967945723932298e+16	106396696.47973175	119702816.8964028	131762220.63140884	1.8184598047054272e+68	1.0273615569746423e+68	8.922063276288226e+67	1.2364985361764904e+16	1.558349565046347e+16	1.9683518029559176e+16	106400649.75842962	119707719.71890847	131774626.83266808	1.7470981769674375e+68	9.870430182686579e+67	8.571833604560315e+67	80.55357445610048	46.49556967163086
6890.817134827987	0.0006550679366479217	1.1003074651264766	0.8177992024950619	1.231125962967066	0.29247365605367276	0.050361155105917266	8.443725068011724e-09	2.6530214607757192e-11	1.0011164058432724	0.9977683049928338	-0.0222133755344236	-0.022207872647479546	1.231170955476998e+16	1.5539517041039944e+16	1.9648291538869696e+16	106207575.8795413	119566503.2713258	131670424.43089274	1.784986656727092e+68	1.0438706202764822e+68	8.921791277337657e+67	1.2312754297686774e+16	1.5541130374292768e+16	1.9651490547441724e+16	106211602.86162508	119572079.07126217	131678942.13923492	1.7144637945230067e+68	1.0026260072432941e+68	8.569197868457029e+67	81.69013282585144	46.08227571899414
7093.836306198522	0.0006559313577568814	1.1005060878329807	0.8174729993064245	1.2308900991466807	0.292496421155124	0.05033406438179376	8.571254601790862e-09	2.6285410872040757e-11	1.0011162668156954	0.9977685889424792	-0.02234930509756577	-0.022343700598968855	1.2243061568727888e+16	1.5560226436913666e+16	1.9730867966077816e+16	105939787.21542186	119590094.22845851	132000902.88199787	1.754130319709467e+68	1.0731351759035525e+68	8.85854185981245e+67	1.2243995976185314e+16	1.5562206087595004e+16	1.973421415678192e+16	105943514.66003774	119596889.69184837	132010316.42161454	1.6843628439204907e+68	1.0304471851481096e+68	8.506103773942032e+67	82.83960663162232	46.08227571899414
7296.848249880561	0.0006568358779898552	1.100719484981419	0.8171229287976357	1.2307171373563563	0.2925205534682859	0.05030597157045175	8.70374724943477e-09	2.6041559037154274e-11	1.0011163739236306	0.9977684098820301	-0.022484164257784472	-0.022478457714067895	1.2204930211414354e+16	1.5637283424464256e+16	1.980972116816447e+16	105773249.71233767	119909810.49260055	132373088.6249935	1.7158543141915443e+68	1.102693344290581e+68	8.829896302245429e+67	1.220600816104353e+16	1.5638891912633346e+16	1.981267849473607e+16	105777369.63541852	119915283.61870515	132380743.29851648	1.6471580472131047e+68	1.0585433906259753e+68	8.476284562276432e+67	83.85992607719422	46.08227571899414
7499.852062974045	0.0006577898065728166	1.1009396335416304	0.8167608217390506	1.2304738511303432	0.29254604036460063	0.05027639039451321	8.847632812063906e-09	2.579940086271378e-11	1.0011161546192406	0.9977688796931932	-0.022618541760236595	-0.022612732319250012	1.2253452914503604e+16	1.5657860534825916e+16	1.9602769436055996e+16	105904158.6225546	119975285.96185659	131405909.32803898	1.6912441958796566e+68	1.120457145154196e+68	8.913240340213629e+67	1.2254501704474996e+16	1.5659418766438382e+16	1.9606380190922596e+16	105908189.46550018	119980497.22720084	131416603.73034859	1.6230903345248186e+68	1.0753022389554102e+68	8.553963419604824e+67	84.80275290664673	46.08227571899414
7702.8668503370645	0.0006587560750900068	1.1011714526029484	0.8163807397125271	1.2303471317825736	0.2925720837181058	0.050246585153834566	8.994749076872255e-09	2.5558958170244168e-11	1.0011165320664188	0.9977681548274752	-0.02275234965144696	-0.02274643651409375	1.2101880617289488e+16	1.5395296324710096e+16	1.9824565752459936e+16	105326930.78481092	119102073.45051752	132208011.761561	1.6295144150737345e+68	1.0909588948634998e+68	8.871812569876155e+67	1.210273735709066e+16	1.5396496931363958e+16	1.9827516845566564e+16	105330224.70675334	119106092.44377068	132216347.23818584	1.5634276657211684e+68	1.0467121406127336e+68	8.511911774587059e+67	85.47435557968139	45.66898176635742
7905.872158801998	0.0006597330817713305	1.101402534319208	0.8160016483008489	1.230184533999907	0.29259829420369937	0.05021661669702244	9.144064965659109e-09	2.5319487026978845e-11	1.0011166478210443	0.997767939789626	-0.022884934150826975	-0.022878917061887587	1.2217836596524284e+16	1.585507243775712e+16	1.9922287180661068e+16	105753674.7165552	120678857.03976682	132919374.99743795	1.6300151327213713e+68	1.1691404648650641e+68	8.739577869440379e+67	1.2218895988747304e+16	1.5856633814255156e+16	1.9924711138974804e+16	105757717.81894684	120684142.11356282	132924884.10418314	1.5634870599013984e+68	1.121420669133116e+68	8.3827790317355e+67	85.88764953231811	45.66898176635742
8108.88386360438	0.0006606809873429259	1.1016289990055073	0.8156304605822977	1.230028049091658	0.29262328137868593	0.050187314126876464	9.293205412709283e-09	2.508041322647177e-11	1.0011167536456584	0.9977677333051153	-0.023016217765598077	-0.02301009655225516	1.222181400256373e+16	1.576504558520807e+16	1.985948103931717e+16	105743808.5463755	120450866.06427811	132607251.49077334	1.6010504152971397e+68	1.166847709945907e+68	8.762993461131274e+67	1.2222668346156416e+16	1.5766623935780552e+16	1.986239439059148e+16	105747103.92126557	120456295.65093817	132614700.9627718	1.535298086331105e+68	1.1189240338108282e+68	8.403018654408653e+67	86.08138107261658	45.66898176635742
8311.895477688486	0.0006616187004671325	1.1018498844880904	0.8152675247163061	1.22985839915705	0.29264811709504307	0.05015851790504236	9.429178542500573e-09	2.4840328659716266e-11	1.001116624600479	0.9977677563841602	-0.023146814785141114	-0.023140588813233817	1.2133636747158774e+16	1.5840818606555724e+16	1.9687158648983824e+16	105348099.52168363	120657922.42325824	131767927.5416449	1.5929466000595544e+68	1.1992485361838688e+68	8.800043746031863e+67	1.2134661149549884e+16	1.5842594116416656e+16	1.9690434681166988e+16	105351949.16597827	120664075.8388391	131776965.45775558	1.527119620801016e+68	1.1496884760820555e+68	8.436313723009374e+67	86.18470456077577	45.66898176635742
8514.912739752508	0.0006625593405416716	1.1020738835429558	0.8149016224442985	1.2297394771828587	0.29267340201180847	0.05012978208386084	9.569723683178442e-09	2.4596832542138837e-11	1.0011169896466852	0.9977672873434014	-0.023278545204207208	-0.023272212348585362	1.2312084351552662e+16	1.5887465894117044e+16	1.9944423628441336e+16	106019427.13393432	120787062.8597214	132837855.88162665	1.6027992147759166e+68	1.2296413359830954e+68	8.636722884620338e+67	1.2313008283385256e+16	1.5889141425820842e+16	1.994682453343209e+16	106023040.50887932	120792796.8430325	132843529.37333189	1.5361592995346853e+68	1.1785127345484257e+68	8.277524980372423e+67	86.40426697311402	45.255687813720705
8717.916867787855	0.0006635145913142389	1.1022969489965602	0.8145350930793066	1.2295888030588387	0.2926990301457248	0.05010080478187992	9.710996059896134e-09	2.43532952833988e-11	1.001116858806675	0.9977673086588744	-0.023408107279205708	-0.023401668125784578	1.2520427765546806e+16	1.5732681572366552e+16	1.9935904041632572e+16	106945914.25405712	120271831.0963017	132860500.90929751	1.6654605603881876e+68	1.2100360728074135e+68	8.690240530839366e+67	1.2521244322183968e+16	1.5734481248268602e+16	1.993805995754859e+16	106948680.05872445	120278001.79327951	132865355.9860421	1.5957945853994886e+68	1.1594168690709305e+68	8.326637303262377e+67	86.80464548973083	45.255687813720705
8920.921924732545	0.0006644679243048438	1.1025203926588274	0.8141689981245337	1.229467482255901	0.2927245680385282	0.05007201374286348	9.852334724832227e-09	2.4114416499575713e-11	1.00111697619676	0.9977670817966287	-0.023534919942283707	-0.023528375595442533	1.2669187153070776e+16	1.6597183299618594e+16	1.9956707692553252e+16	107426603.81293324	123351252.74478656	132699551.67780459	1.6909490992797856e+68	1.3864488551835837e+68	8.714768272609048e+67	1.2670706853261652e+16	1.659828509137216e+16	1.9959098017498292e+16	107432377.68181914	123354685.19718139	132706212.18369837	1.6197966964463246e+68	1.3281112411543813e+68	8.348020826460686e+67	87.32126293052673	45.255687813720705
9123.927080144043	0.0006653862522975977	1.1027379709980036	0.8138139421518948	1.2293599848168122	0.2927490747300896	0.05004414194141166	9.990365618486712e-09	2.388112982517096e-11	1.0011171898889524	0.9977668197262457	-0.023660989556592793	-0.02365433950110863	1.2282736053143696e+16	1.6224601130691826e+16	1.964862199883264e+16	105943549.75792153	122140069.76903202	131490165.89438315	1.575382476945531e+68	1.3282770564462426e+68	8.680926214599401e+67	1.2284440666768802e+16	1.62256629961663e+16	1.9652019714302224e+16	105949612.69378078	122143244.71299958	131499911.15110762	1.5087044816223618e+68	1.272062323758393e+68	8.313459724209459e+67	87.90245755142212	44.842393861083984
9326.951380052735	0.0006663218560231552	1.1029543496281256	0.8134597089929612	1.2292516093415446	0.29277411403832687	0.050016000772611875	1.0122175383897319e-08	2.365144879118962e-11	1.001117306956808	0.997766597637051	-0.023786542583298546	-0.023779786130055193	1.2745572883070866e+16	1.607618512788763e+16	1.9738539137482564e+16	107794324.96980827	121545287.67310278	131883778.43056309	1.7087037513131505e+68	1.3126721579570993e+68	8.829948157619432e+67	1.2746954619516448e+16	1.6077622852152492e+16	1.9742200806694076e+16	107799562.83848326	121549930.71272108	131894275.80291845	1.6359730390824558e+68	1.256798307318506e+68	8.454031881098203e+67	88.40615955619813	44.842393861083984
9529.955688390415	0.0006672514142589799	1.1031708060827508	0.8131056437800815	1.2291512176923356	0.2927989452620354	0.049988123099181325	1.025592375808605e-08	2.3423143555550025e-11	1.0011174234044635	0.997766375851965	-0.023910531275056764	-0.02390366864231212	1.2668155628309332e+16	1.6060457430538906e+16	1.998210614035537e+16	107522265.09467782	121476992.29703975	132755839.11959781	1.6897469301661784e+68	1.3232701595791527e+68	8.745242188145592e+67	1.2669745315397544e+16	1.6062229632518038e+16	1.9984678079728304e+16	107528279.7348022	121482940.12716225	132762966.42710629	1.6174150499051075e+68	1.2666260640259458e+68	8.370850982324561e+67	88.81945350883485	44.842393861083984
9732.960340929989	0.0006682027784461108	1.1033926138596475	0.8127427987929005	1.229056184217641	0.29282445087743536	0.04995965912650007	1.0392646509108576e-08	2.3196029711956234e-11	1.001117539871083	0.9977661489415194	-0.02403254860877752	-0.02402558040476041	1.2668756346433626e+16	1.615926562009942e+16	1.985701800627093e+16	107407564.13514921	121864828.13604963	132257653.18510742	1.675132463240606e+68	1.3478584710266709e+68	8.764193819770167e+67	1.2670189471081244e+16	1.6160993804333506e+16	1.9860401685903176e+16	107412745.6817102	121870695.63023427	132267303.26445913	1.6030304231703576e+68	1.2898437795960215e+68	8.386910788574647e+67	89.0777622292328	44.42909990844726
9935.970044667578	0.0006691878004314787	1.1036218479767064	0.8123674078651633	1.2289592793259378	0.29285075827558715	0.04993025071318692	1.0538348905495714e-08	2.2971903036061235e-11	1.0011177494331491	0.9977658210887461	-0.024153234117687997	-0.024146160432883222	1.2704895839645128e+16	1.6121701842833894e+16	2.0017052253384956e+16	107566213.05463421	121760085.44904166	133069456.40932533	1.6832567613453688e+68	1.3550748033427642e+68	8.627386560806197e+67	1.270591228211159e+16	1.6123297701988496e+16	2.001945761483796e+16	107570043.3002265	121765419.45723063	133075120.41406468	1.6104172834399265e+68	1.296433691538277e+68	8.253972483629102e+67	89.23274746147158	44.42909990844726
10138.972600630892	0.00067016293789316	1.103851895237825	0.8119911452091221	1.228869689171234	0.2928765862349919	0.049901110558601844	1.0677808314482996e-08	2.2752384464095216e-11	1.0011178633928142	0.9977655870561928	-0.024273023505422868	-0.02426584407879748	1.2715300584563804e+16	1.6120637336530064e+16	1.978828306184878e+16	107609855.99930269	121827043.72512615	132075100.41560282	1.6865928442658301e+68	1.3617306624038646e+68	8.740323640311659e+67	1.2716204556441062e+16	1.6122352935552146e+16	1.979146948413284e+16	107613394.45031916	121832771.12491572	132084164.7771309	1.6132184450828658e+68	1.3024848931948924e+68	8.360006227882896e+67	89.29732464157104	44.42909990844726
10341.976965234797	0.0006711381995121483	1.1040816175088894	0.8116155560765779	1.2287886548155305	0.2929023461503195	0.04987201683879575	1.081234095702213e-08	2.253723007983603e-11	1.0011179646965402	0.9977653675340444	-0.024391020241147542	-0.02438373563074331	1.2723808755202004e+16	1.6266481211306932e+16	1.9835071292952144e+16	107690937.69171675	122235815.64813161	132271654.704296	1.6915118433500273e+68	1.390039092661109e+68	8.70746617012777e+67	1.2724814351018112e+16	1.62680825190666e+16	1.983816834733692e+16	107694733.426355	122241199.59067544	132280392.05054402	1.617536266556948e+68	1.3292449723341556e+68	8.326589041080742e+67	89.23274746147158	44.42909990844726
10544.997180126571	0.0006722503034068579	1.1042560362760296	0.8113202477063689	1.2276172432472627	0.2929311871547853	0.04984019222581682	1.0946005054684833e-08	2.2326220710516443e-11	1.001117347639102	0.9977665317497288	-0.024506489723134177	-0.024499101213614146	1.26221328079741e+16	1.6195413283561428e+16	1.955653635857781e+16	107367801.74160907	122049539.2863822	131204593.83388391	1.6709058247095054e+68	1.3958085967104416e+68	8.750190940249358e+67	1.26234926952941e+16	1.6197184468407404e+16	1.9559506835158964e+16	107372797.72584642	122055521.79329091	131212759.51869152	1.5974496159975893e+68	1.3344453515934651e+68	8.36546461146905e+67	89.02610048515321	44.01580595581055
10748.001276531279	0.0006729528896402615	1.1044284219676723	0.8110413395669706	1.2275553017197567	0.2929490512746774	0.04981900219706226	1.1034307959411399e-08	2.212174583483364e-11	1.0011174408648527	0.9977663729154159	-0.024620788660639558	-0.024613296316456555	1.2841401528559234e+16	1.6385040949628846e+16	1.9748043200827896e+16	108126398.69643387	122657251.32892042	131751748.27229714	1.7195755117400037e+68	1.4336142991483684e+68	8.740991373187406e+67	1.284241298088337e+16	1.6386701877857806e+16	1.9751188633942612e+16	108130221.00295395	122662799.98077865	131760636.60219105	1.6436032188767666e+68	1.3702726972853955e+68	8.354738987042994e+67	88.72904545669556	44.01580595581055
10951.017636906698	0.0006738022963791425	1.1046280780077846	0.8107161446307671	1.2275100488095085	0.2929712228822447	0.049793727662546784	1.1126969435670307e-08	2.192846016871854e-11	1.0011175490510462	0.9977661833593628	-0.024737975104709008	-0.02473037529742502	1.2926341166882684e+16	1.6479983027305178e+16	1.9821549402998732e+16	108463619.3340545	122934345.55695696	132087004.01821089	1.7459300747741733e+68	1.4645893150109116e+68	8.724085818355328e+67	1.2927043744968102e+16	1.6481701201079058e+16	1.9824529480173136e+16	108466369.1449917	122940124.0149401	132095194.68125038	1.6683987513061682e+68	1.3995469213130565e+68	8.33660302726635e+67	88.52239848037719	44.01580595581055
11154.029775157833	0.0006748730265129868	1.1048717927574059	0.8103171410695758	1.227455799528891	0.2929998631293825	0.04976236246739092	1.1265296415176467e-08	2.174764016180443e-11	1.0011176594191922	0.9977659523120538	-0.024860663733540914	-0.02485295032215206	1.2939039627392262e+16	1.6489723455017378e+16	1.9906308636444736e+16	108535408.61577223	123045057.73536393	132409209.03328843	1.7566615954311659e+68	1.477318970046569e+68	8.66063493122018e+67	1.29400414503533e+16	1.6491373482697928e+16	1.9909427346169172e+16	108539173.98963802	123050603.87534618	132418237.33307846	1.6782355058000983e+68	1.411360922422064e+68	8.273914775292668e+67	88.36741324813843	44.01580595581055
11357.032239863292	0.0006759919589566936	1.1051240631725352	0.8099040959735374	1.2273976126689807	0.2930299173871524	0.04972977436703624	1.1413318015838135e-08	2.1574769398925363e-11	1.001117781655988	0.9977657018312479	-0.024986048899456506	-0.024978218223334642	1.2978273692118016e+16	1.6524752468164384e+16	1.9843022431420484e+16	108704357.32437983	123151110.9167458	132088429.83371903	1.7741386084082726e+68	1.49431372871879e+68	8.704700984601272e+67	1.2979280177625628e+16	1.6526442806537384e+16	1.9846511798649892e+16	108708166.84816186	123156890.85577981	132098936.42824572	1.6945019670133074e+68	1.4272345862971062e+68	8.313906317452145e+67	88.31575150405884	43.60251200317383
11560.058727819393	0.0006770056588168141	1.105362606895672	0.8095153424345792	1.2273868356102426	0.29305696138457743	0.04970020405176522	1.1548717698896489e-08	2.1403077843428205e-11	1.001118006723451	0.9977651395345991	-0.025108365301285924	-0.02510041908818843	1.3027788748569146e+16	1.6573606295446622e+16	1.9915010762418612e+16	108916475.89342645	123310337.11238952	132401637.68630965	1.7998987539052785e+68	1.5054427736850033e+68	8.692578466336662e+67	1.302878677193256e+16	1.657530400835201e+16	1.991853219781232e+16	108920230.49305576	123316162.69114354	132412240.94863781	1.7186808047607067e+68	1.4375085721923726e+68	8.300276362917842e+67	88.62572196853638	43.60251200317383
11763.082083750938	0.0006779773758035938	1.1055869685583746	0.8091494781427004	1.2273528951592343	0.29308271708554123	0.04967189564327403	1.1670390997908759e-08	2.1227794450453278e-11	1.0011180864308744	0.997764961138438	-0.025225517792009343	-0.025217459864230667	1.3039258632286296e+16	1.656098849575259e+16	1.9866424260949172e+16	108964862.3311176	123265812.9236112	132179327.93185239	1.8035070916043832e+68	1.492598543903684e+68	8.640513299404491e+67	1.3040261669494422e+16	1.6562688866962878e+16	1.987002236586398e+16	108968645.23421516	123271652.65236822	132190340.68673049	1.7217175310351477e+68	1.4249056848600688e+68	8.248603806688838e+67	89.03901592117309	43.60251200317383
11966.092795747536	0.0006789609747326861	1.1058093063201635	0.8087861630664255	1.227290827816954	0.29310874330219855	0.049643366325792485	1.178939883664485e-08	2.1047061720914403e-11	1.0011180815826644	0.9977650941584537	-0.025338551451071667	-0.02533038475157605	1.3000057998610616e+16	1.6548794614621096e+16	1.98649718319347e+16	108820651.83057338	123238356.98967493	132177037.90162148	1.7837198538891059e+68	1.4960811081216377e+68	8.60598121820492e+67	1.3001047675199874e+16	1.6550472008214526e+16	1.9868531771119784e+16	108824394.44451374	123244124.59661487	132187944.11287794	1.7024371870836225e+68	1.4279028941443438e+68	8.213755185073363e+67	88.83236894485474	43.18921805053711
12169.104323026877	0.0006799401374286989	1.106038261874982	0.8084135646031293	1.227317267717273	0.29313465213212364	0.04961499458131311	1.191060485941789e-08	2.0859982643810832e-11	1.0011182903793754	0.9977645639204099	-0.025449811559370258	-0.02544153683660724	1.303446951400189e+16	1.6613944303310978e+16	1.9938954937107092e+16	108966272.43863076	123473976.77013619	132472549.26046854	1.7848794258413365e+68	1.520322197772505e+68	8.607454025027497e+67	1.3035453168849574e+16	1.6615622159149424e+16	1.9942487366660836e+16	108969992.3832732	123479738.60769261	132483321.29772766	1.7031607830319073e+68	1.4507129515212116e+68	8.213313890511138e+67	88.25117432395936	43.18921805053711
12372.106961637219	0.0006809632046998217	1.106268175635	0.8080378254759623	1.2272678790816216	0.2931617459512067	0.04958551688445984	1.2034468858236683e-08	2.066346275024466e-11	1.0011182830112704	0.9977646953895503	-0.0255620339612503	-0.02555364932788569	1.3098102195857988e+16	1.6669733723556644e+16	1.992418469628857e+16	109213185.6027772	123678690.33810885	132350937.78191371	1.8013747036257867e+68	1.538002692195819e+68	8.63983932149946e+67	1.3099091399133268e+16	1.6671414373428376e+16	1.992770425233514e+16	109216915.47490633	123684440.41189171	132361651.20343168	1.7185093737324394e+68	1.4672497036314362e+68	8.24233963974136e+67	88.05744278366089	43.18921805053711
12575.13205003507	0.0006819701031506546	1.1065052104346338	0.8076523499214313	1.2273216172321786	0.29318846507863583	0.04955640830782342	1.2157275777275245e-08	2.04536744368153e-11	1.0011184911418982	0.9977641591963492	-0.0256743203280122	-0.025665824744752912	1.3131515714241042e+16	1.6682479382115002e+16	1.995869757978843e+16	109333498.65596806	123719491.8222626	132492641.14965264	1.8094984195238658e+68	1.542848549556304e+68	8.632606654712811e+67	1.3132511366288568e+16	1.6684158553556144e+16	1.996217556330662e+16	109337243.73647954	123725225.73843049	132503175.72844744	1.7258674472800398e+68	1.4715385100538427e+68	8.233570750762918e+67	88.10910452774048	43.18921805053711
12778.143443425797	0.0006831019919624025	1.1067573208573676	0.8072398445622387	1.2272957793616295	0.29321858037300624	0.04952413360295915	1.2296590316008412e-08	2.0229477474750925e-11	1.0011184825499104	0.9977642777909989	-0.02578323858280805	-0.02577463445429068	1.3143901360835802e+16	1.6681404320812212e+16	1.998088454363044e+16	109381749.8049968	123706949.40941143	132581446.08701639	1.8064228920735987e+68	1.5427171699701532e+68	8.616729487500501e+67	1.314489815326254e+16	1.6683080158614396e+16	1.9984330134431104e+16	109385497.89000694	123712680.7973577	132591839.58275227	1.7225531970603542e+68	1.471087998004886e+68	8.216611629923997e+67	88.09618909172059	42.77592409790039
12981.16063544641	0.0006841669327535512	1.1069993512924803	0.8068457366018611	1.227333849966994	0.2932471125181754	0.04949341495063972	1.2429714246927221e-08	1.9988512292798017e-11	1.0011186887090395	0.9977637433643978	-0.025890694961646917	-0.025881982835551445	1.3172472215290388e+16	1.6699294114081136e+16	1.997599753255548e+16	109494503.23492871	123771640.78975691	132535518.85445192	1.808866537705522e+68	1.5481538180752466e+68	8.616077788616328e+67	1.3173470800670588e+16	1.67009592265298e+16	1.9979465451400644e+16	109498250.5603951	123777324.61191083	132546025.42878863	1.7245086519750627e+68	1.4759515558646204e+68	8.214206186236304e+67	87.95411929550171	42.77592409790039
13184.17345129545	0.0006851238258517584	1.1072013046937013	0.8065176367130731	1.2271252449888403	0.2932716456692086	0.04946647927652305	1.2537499082853827e-08	1.9726751367096918e-11	1.001118793969352	0.9977635644610903	-0.02599775268716266	-0.025988932073128204	1.3218821035556662e+16	1.6753337682153076e+16	2.000154741302478e+16	109672216.56817815	123970500.17220812	132605109.49052304	1.817179226597912e+68	1.5659946517620007e+68	8.615494238591473e+67	1.3219822036558802e+16	1.6754999350761348e+16	2.0004981368086748e+16	109675964.3063117	123976160.36644793	132615481.2867265	1.732057973956897e+68	1.4926366234472701e+68	8.21186953022987e+67	87.68289513908387	42.77592409790039
13387.18523993517	0.0006860808998814848	1.107420883206375	0.8061606157422458	1.227141917972447	0.29329659537583647	0.049439074815034914	1.2642900470444531e-08	1.944077799286737e-11	1.0011189053885854	0.9977633578986405	-0.026103475132280715	-0.026094546503392078	1.325474289662631e+16	1.6804123022716378e+16	2.003734707720309e+16	109813703.46742007	124147469.8042973	132727724.04732817	1.8230844207419677e+68	1.5869538109279617e+68	8.60475038031909e+67	1.3255746227013952e+16	1.6805796044741344e+16	2.004076717883513e+16	109817453.28674403	124153173.27934442	132738031.94265004	1.7373144449987028e+68	1.512290067063384e+68	8.199873475844677e+67	87.69581057510376	42.77592409790039
13590.188172251197	0.0006871387315081647	1.1076603005340993	0.8057703630879833	1.2271676751627596	0.2933244113484813	0.04940902942281485	1.2764366127028032e-08	1.9130696833299216e-11	1.0011189788065131	0.9977631933106473	-0.026203491956015745	-0.02619446033479356	1.3279600935610522e+16	1.68335591548251e+16	2.00156176990627e+16	109915484.04427937	124259662.73557484	132612017.87438345	1.8249876573363113e+68	1.5965085449136994e+68	8.618388950183312e+67	1.3280606316317624e+16	1.6835228113635538e+16	2.001903635180262e+16	109919242.76889251	124265328.52668889	132622321.69725457	1.7387755753556347e+68	1.521086862862501e+68	8.211206395514731e+67	87.69581057510376	42.36263014526367
13793.194760525905	0.0006881952141227091	1.1079031272214293	0.8053736133723222	1.2272211819060095	0.2933522236680916	0.04937909541525281	1.2889760050658251e-08	1.8793017913330382e-11	1.001118970058877	0.997763042063469	-0.02629947806441607	-0.026290346862851456	1.330238997916093e+16	1.686489915167712e+16	2.007050665014745e+16	110007755.5247068	124373062.1223252	132842731.2400904	1.8303703367442606e+68	1.6040195162844887e+68	8.62593452731586e+67	1.3303390697965804e+16	1.6866566895900146e+16	2.007387558387396e+16	110011484.40362838	124378724.55112594	132852825.9685028	1.7435642100330673e+68	1.52794526310699e+68	8.21679490244635e+67	87.68289513908387	42.36263014526367
13996.199526673576	0.0006892122617292204	1.1081347926202132	0.8049967969044475	1.2272732137505635	0.29337892462117576	0.049350341998893474	1.3005644148900279e-08	1.8406641497740644e-11	1.0011190567670858	0.9977628670271292	-0.02640528754431659	-0.026396045722921885	1.3340884437131506e+16	1.6895394525762226e+16	2.009901233192051e+16	110175894.0465703	124484930.04144499	132944647.19162259	1.8371072124856698e+68	1.6065736644639859e+68	8.626222128076794e+67	1.3341886300688644e+16	1.6897062655820996e+16	2.010237595057706e+16	110179628.92514697	124490598.37675291	132954739.91665275	1.7496063115155788e+68	1.530050141712276e+68	8.215307463503185e+67	87.73455688316345	42.36263014526367
14199.213148898132	0.0006902214918042711	1.108359508459099	0.8046306274410524	1.2272843136144287	0.2934053881561371	0.04932195462016975	1.3113400160021512e-08	1.7954100819319038e-11	1.001116359659262	0.9977682460021194	-0.026513541293738778	-0.026504185480754283	1.3357898308692572e+16	1.6906187630478868e+16	2.0102722067309504e+16	110242812.7170596	124517198.49733925	132940323.35899907	1.837588754619607e+68	1.6070618646541755e+68	8.6112250629496e+67	1.3358898114638214e+16	1.6907840962694108e+16	2.010606976231226e+16	110246536.44740357	124522788.53453167	132950377.970827	1.7496620069744648e+68	1.5301627670770468e+68	8.199137500054458e+67	87.74747231918334	41.94933619262695
14402.227080385397	0.0006911734831646664	1.108577816712191	0.8042774173434132	1.2273462658739571	0.2934302828305149	0.04929514540949135	1.3209190054549146e-08	1.7438038545939403e-11	1.0011165533881985	0.9977680362336024	-0.026616178171830675	-0.02660671331704424	1.3376456221311188e+16	1.6929999735294304e+16	2.0106233463850468e+16	110319675.62535894	124607350.00902595	132909975.87865269	1.8351930451990836e+68	1.6142669276474768e+68	8.604879869232167e+67	1.3377451783669406e+16	1.6931647756305316e+16	2.010958572647601e+16	110323381.97416764	124612931.06883338	132920078.27526084	1.7470181848026898e+68	1.5367040305716233e+68	8.191395935856089e+67	87.69581057510376	41.94933619262695
14605.235605894733	0.0006922059486422501	1.1088099108474196	0.8038996316554718	1.227432698224098	0.29345747605924816	0.04926625810066174	1.3311385398000641e-08	1.687640088087258e-11	1.001116770476131	0.9977676792031875	-0.026713719434896928	-0.026704150168899002	1.3405096460074474e+16	1.6966928467398106e+16	2.0127383330794904e+16	110422861.76540104	124727267.95220633	132963697.11516738	1.8364386850380973e+68	1.6256193328887391e+68	8.616261132311965e+67	1.3406090932842986e+16	1.6968572461835938e+16	2.013074181394131e+16	110426563.40741816	124732822.01383208	132973827.08510287	1.7478592764935274e+68	1.5472058777587674e+68	8.200613804392252e+67	87.68289513908387	41.94933619262695
14808.242926023071	0.0006932403092117334	1.1090418740066217	0.8035215475312748	1.2274924624734078	0.29348473037467204	0.04923747283115053	1.3412914069089134e-08	1.6282976447811143e-11	1.0011166080181977	0.9977677570262335	-0.02681380790537533	-0.0268041307214921	1.3439649022346226e+16	1.698081737849344e+16	2.0125836338265188e+16	110551024.46050854	124772370.05543733	132936767.18800992	1.8411550493144812e+68	1.6299778836130715e+68	8.634117345844533e+67	1.3440648459375488e+16	1.698245512599003e+16	2.0129138353033452e+16	110554743.47066595	124777889.40222038	132946659.95873097	1.7519909528921527e+68	1.551038011757291e+68	8.215934438228123e+67	87.73455688316345	41.94933619262695
15011.251100688489	0.000694296609576143	1.109277822827765	0.8031384171512856	1.2275581867335057	0.293512673321701	0.049208159823749174	1.3511631222735677e-08	1.56724260709081e-11	1.0011166625424057	0.997767905448437	-0.026908847753256155	-0.026899067339182927	1.3473650230149776e+16	1.6996595306428814e+16	2.0145529173702904e+16	110671856.41245292	124816661.96461286	132982798.26738316	1.8386142350080492e+68	1.6270582799886374e+68	8.631303612032163e+67	1.3474651101428032e+16	1.6998224065786394e+16	2.014879228321647e+16	110675564.57719086	124822131.50964648	132992560.83279933	1.7492359529876887e+68	1.5479614248199272e+68	8.211674511733495e+67	87.85079580734254	41.53604223999024
15214.26293192104	0.0006953744141402966	1.1095224273830475	0.8027418971326845	1.2277353718330937	0.293541233308939	0.04917835329230232	1.3617303075590164e-08	1.506167035111834e-11	1.0011187862540183	0.9977635777025597	-0.02699891447813434	-0.026989035479108078	1.3489292195602852e+16	1.6998877400109012e+16	2.0134180610141936e+16	110719083.52476269	124809263.07125315	132897540.97917283	1.8321526462904026e+68	1.6263313715751843e+68	8.629363754892176e+67	1.3490294855479596e+16	1.7000506410741968e+16	2.013746530373368e+16	110722791.55624439	124814744.63328339	132907372.80774605	1.7427840887274329e+68	1.5469997242516008e+68	8.208396249271573e+67	87.78621862724304	41.53604223999024
15417.265481377595	0.0006963716253800387	1.1097472979539569	0.8023753987695939	1.2278584911763823	0.29356755046749683	0.04915081916338267	1.3712856600798883e-08	1.4461071887101866e-11	1.0011187503820118	0.9977634835044494	-0.027091776051541578	-0.02708179480554445	1.3518171526757924e+16	1.701176102589522e+16	2.011008176583295e+16	110815531.81124325	124845005.43654387	132748275.48982103	1.8302882314187324e+68	1.6323814760863787e+68	8.625573939804061e+67	1.3519177645244104e+16	1.7013381128161982e+16	2.0113424120905804e+16	110819252.77230892	124850419.80250214	132758401.29752769	1.7406821011248417e+68	1.5524617610705348e+68	8.203243998977064e+67	87.68289513908387	41.53604223999024
15620.279280918767	0.0006973154784029364	1.1099654012243585	0.8020230146073929	1.2279858604867142	0.2935923916408471	0.04912478673850461	1.3793317420396937e-08	1.386783414719187e-11	1.0011190834449788	0.9977630884897537	-0.02719003011745735	-0.027179939906917472	1.354906631564727e+16	1.7052469912831032e+16	2.0132591100685652e+16	110932710.76354514	124989418.279035	132810651.95459713	1.8302138864707663e+68	1.645793356471638e+68	8.623635824217873e+67	1.3550070895167598e+16	1.7054082985027098e+16	2.0135823397888868e+16	110936415.84299134	124994815.00363258	132820270.78682591	1.740266383036122e+68	1.5649068040938092e+68	8.199775871700127e+67	87.68289513908387	41.12274828735352
15823.283619988717	0.0006983876487734058	1.110200124452564	0.8016416259400784	1.2280915082623907	0.29362073991001	0.049095444144314826	1.3885374583068857e-08	1.3271466222398779e-11	1.001119002045009	0.9977631477898926	-0.027286684274624037	-0.027276486119891204	1.3579505166725022e+16	1.7081718420545692e+16	2.0085755490377356e+16	111051200.10107064	125084705.33448671	132541391.81793387	1.8305282247804936e+68	1.6546881758197308e+68	8.64384521532017e+67	1.3580507489480066e+16	1.7083334854156364e+16	2.008898726086039e+16	111054884.28699927	125090128.42386164	132551104.84557499	1.7402230873072636e+68	1.5730551810223848e+68	8.217377196588117e+67	87.68289513908387	41.12274828735352
16026.286505606346	0.000699473186470584	1.1104427346974695	0.8012474830334791	1.2282330023700632	0.29364951919122506	0.04906584131551135	1.3983804528775225e-08	1.2673122513724745e-11	1.001119078461168	0.9977629859825512	-0.027379293139158958	-0.027368990832530606	1.3613690845084174e+16	1.7113314611986926e+16	2.0272510253900852e+16	111188590.12639582	125209772.39490157	133440762.37852088	1.8317809761704926e+68	1.6560452420797528e+68	8.607072643316771e+67	1.3614691188638442e+16	1.7114933102539152e+16	2.0275555824567816e+16	111192265.71559022	125215214.3258293	133449431.2208831	1.7410870424924032e+68	1.5740497146915255e+68	8.180882554096187e+67	87.69581057510376	41.12274828735352
16229.28936760188	0.0007004882148951482	1.110674844375443	0.8008712277978395	1.228384500126745	0.29367640319292576	0.049038215167947506	1.4073254468613573e-08	1.2082354223832988e-11	1.0011191741387002	0.9977628040259623	-0.027467441605061593	-0.027457039505846836	1.364974907880112e+16	1.7139190817587362e+16	2.0229738380052936e+16	111324375.62267798	125316029.03974383	133186762.87403984	1.8342906697957216e+68	1.6555421015500562e+68	8.625143060274943e+67	1.3650752495472494e+16	1.7140796223139234e+16	2.02329123503494e+16	111328060.33566211	125321404.29555932	133196146.76320446	1.7431610339668263e+68	1.5732904633636961e+68	8.196595133724474e+67	87.68289513908387	40.709454334716796
16432.292123675354	0.0007015297395805498	1.110902571607636	0.8005015317270416	1.2285397108017904	0.29370397981928487	0.04900996865480138	1.4158161364744873e-08	1.1510785660230371e-11	1.001119248981839	0.9977626585342424	-0.02755070585592265	-0.027540208904575862	1.3694640192594198e+16	1.7160092009094276e+16	2.031178358243394e+16	111491523.4916734	125376563.00038087	133544642.11222391	1.8395229027115888e+68	1.657554033299738e+68	8.597454060850742e+67	1.3695644261975306e+16	1.7161697293527248e+16	2.0314938726517876e+16	111495201.93461229	125381948.8896925	133553978.52711265	1.7478382135373652e+68	1.5749365730673062e+68	8.16890319445777e+67	87.68289513908387	40.709454334716796
16635.294534429857	0.0007025025386963033	1.1111175825626831	0.8001529664432673	1.2286530836563823	0.2937296520784181	0.04898366702710228	1.4232903892730183e-08	1.0958868791061848e-11	1.0011193144480748	0.9977625367300081	-0.027642132554476114	-0.027631530791425607	1.3734919168603574e+16	1.7178541311691302e+16	2.030574864164748e+16	111650397.03331888	125470012.32669048	133526752.9054908	1.8425810853512609e+68	1.6624898157940509e+68	8.597673473654499e+67	1.3735926312950928e+16	1.7180133850866028e+16	2.0308835934521544e+16	111654081.00536996	125475348.73493364	133535772.04208058	1.7504193175279092e+68	1.5793334845178217e+68	8.167597761693846e+67	87.69581057510376	40.709454334716796
16838.297080974735	0.000703512510011509	1.111341988866177	0.7997893883203999	1.2288017214772926	0.29375650999092534	0.0489561656763418	1.431030780432068e-08	1.0432311818023886e-11	1.0011193770628768	0.9977624168117999	-0.027723530555448267	-0.027712834892666953	1.3782338580904788e+16	1.7207566469605402e+16	2.0276497126960776e+16	111829297.54514818	125566577.70964915	133338522.95920323	1.8436437355984735e+68	1.6735648698683958e+68	8.611391985669249e+67	1.3783351323390216e+16	1.7209147180771244e+16	2.0279659433059292e+16	111832994.66127545	125571855.8742794	133347989.55922285	1.7511396642915136e+68	1.5895921657172705e+68	8.17928073340998e+67	87.68289513908387	40.709454334716796
17041.299799228065	0.0007046087938685532	1.1115842119319337	0.799396165573888	1.2289392881676766	0.2937861961821712	0.04892605714235211	1.4398620398170596e-08	9.940835961941135e-12	1.0011194511424801	0.9977622616849098	-0.027801790175779762	-0.027791003712120208	1.3829738177238766e+16	1.723692303081335e+16	2.0317069447627548e+16	111998242.10613483	125671765.63840097	133518800.70182103	1.844968700268852e+68	1.6787956086149472e+68	8.61518957121594e+67	1.3830752169966784e+16	1.7238502115287296e+16	2.0320118501037412e+16	112001932.8074132	125677048.86266206	133527731.91904315	1.7521200810489401e+68	1.5943074685453138e+68	8.18159006994991e+67	87.69581057510376	40.29616038208008
17244.307136119918	0.0007056528489095363	1.1118185994256788	0.7990165456113176	1.2290792736607579	0.2938144965155045	0.048897467938266305	1.4483439048798199e-08	9.49161005597847e-12	1.0011195351421052	0.997762092205295	-0.02788253563707424	-0.027871654951156195	1.3874082230711542e+16	1.7256687553363588e+16	2.029619475650454e+16	112147033.83061789	125719017.99977179	133352249.35030663	1.8438854528417214e+68	1.678589783690109e+68	8.618224414382416e+67	1.3875094604764726e+16	1.7258259618900928e+16	2.0299349113394096e+16	112150710.43567596	125724288.00759697	133361776.20841058	1.7508047500809736e+68	1.5938511651874833e+68	8.183133564734069e+67	87.68289513908387	40.29616038208008
17447.31636640238	0.0007067259249664286	1.1120515372747517	0.7986385606110294	1.229205190072545	0.2938435598215859	0.048868233291566275	1.4564150806482741e-08	9.08965234659053e-12	1.0011197047360545	0.9977618478590634	-0.02795527697834126	-0.027944310937951636	1.3906276909281992e+16	1.7285426992692804e+16	2.0341094140059588e+16	112259731.82978694	125808129.2525493	133530857.69421381	1.8423861806491173e+68	1.683541034525316e+68	8.602526390974709e+67	1.39072929018803e+16	1.7286999828789582e+16	2.034422236111873e+16	112263410.11223619	125813396.71490008	133540259.4615165	1.7491238080059263e+68	1.5983173490495682e+68	8.167027155915002e+67	87.68289513908387	40.29616038208008
17650.321470405164	0.0007077434922695782	1.1122776031618458	0.7982725978183259	1.2293434338985683	0.2938711529432255	0.0488405796245455	1.464014365158492e-08	8.736756936665523e-12	1.0011197649896946	0.9977617325353274	-0.02801554712570042	-0.0280045100309937	1.3945345608710246e+16	1.731474941945768e+16	2.0372252450140348e+16	112399713.72122121	125900416.47789405	133655688.3067055	1.8448040309176502e+68	1.6911229265049181e+68	8.586798037660672e+67	1.3946364067419296e+16	1.7316314512231154e+16	2.037516605854762e+16	112403391.21325952	125905637.36803877	133663963.23314895	1.7512052362377557e+68	1.6053192866805586e+68	8.151099445814225e+67	87.69581057510376	39.88286642944336
17853.324853614868	0.0007087685118382384	1.1125040482866542	0.7979053735452039	1.2294872023957453	0.29389896954980876	0.048812825262173024	1.471306928736927e-08	8.439392372342635e-12	1.0011196818829766	0.9977616896708023	-0.028077623259731725	-0.02806651266801392	1.3986482994139254e+16	1.7365085897515276e+16	2.039497870747538e+16	112565180.15024568	126127338.88503839	133780383.49546339	1.850431192044392e+68	1.7023908593733079e+68	8.587301712031571e+67	1.3987502515948778e+16	1.7366624145517234e+16	2.0397834268946816e+16	112568866.7245583	126132436.03238541	133788483.14471473	1.7563248223373975e+68	1.6158112476506463e+68	8.150548034892022e+67	87.68289513908387	39.88286642944336
18056.339409700697	0.0007098476249046585	1.1127413419935657	0.7975213302187003	1.2296477071694714	0.293928260937264	0.04878368563153075	1.4790661658851854e-08	8.211998359172706e-12	1.00111970192619	0.997761591119504	-0.028163219519825297	-0.028152007043908075	1.4048315459931774e+16	1.7408696779565182e+16	2.0406795638690772e+16	112785844.15487768	126240183.47999576	133740426.29365526	1.8555677670877189e+68	1.713784272256626e+68	8.590265570973686e+67	1.4049333043538748e+16	1.7410250350810594e+16	2.0409802458815264e+16	112789508.26540777	126245361.18473443	133749343.32647242	1.7608940884062397e+68	1.6263425659969504e+68	8.151945107547171e+67	87.69581057510376	39.88286642944336
18259.342142578702	0.0007109880016682116	1.1129868436653667	0.797123861978628	1.2298271655740227	0.293959157351385	0.04875295143481765	1.4875429054485603e-08	8.057851066661779e-12	1.0011199837420608	0.9977612863351931	-0.028290893037825515	-0.02827952742847633	1.4097027235198058e+16	1.7445564683793282e+16	2.041937531278482e+16	112967852.76862107	126375167.07700633	133766755.1869254	1.8601277198704226e+68	1.7166840166874513e+68	8.589469512716723e+67	1.4098049460261656e+16	1.7447116827144246e+16	2.0422321797544012e+16	112971522.63652861	126380322.4896789	133775364.96174067	1.7647654312034295e+68	1.6286735965028668e+68	8.149084934941276e+67	87.69581057510376	39.572895964965824
18462.3446010466	0.0007120121121305833	1.113214184621253	0.7967563647698641	1.229997059022854	0.2939868258344894	0.04872538187860178	1.4946985347581962e-08	7.96314264309643e-12	1.0011200571366425	0.9977611448653514	-0.02842965604165326	-0.028418122435300192	1.413172075656701e+16	1.7465208616267836e+16	2.043034878351766e+16	113098508.41110009	126436688.1073995	133816411.40902114	1.8637891945508802e+68	1.7190235611219278e+68	8.589976473521942e+67	1.4132743388516294e+16	1.7466754783590878e+16	2.0433265362152172e+16	113102173.92397931	126441821.5951357	133824901.83988151	1.7677411852951965e+68	1.630433923104535e+68	8.147271428625307e+67	87.68289513908387	39.572895964965824
18665.347249440296	0.0007130357181581689	1.1134385794159276	0.7963935693877239	1.2301717144583006	0.2940144982740937	0.04869791462171552	1.5014433368992563e-08	7.921680555125619e-12	1.0011201280518254	0.9977610107732668	-0.028515775061797356	-0.028504136364610935	1.4173883595389508e+16	1.750762589969009e+16	2.0468877580136172e+16	113259487.19027813	126580612.58339721	133946733.69273163	1.8699961472325982e+68	1.7267425859786976e+68	8.576417668384821e+67	1.4174903619854226e+16	1.7509164640252688e+16	2.047180271043236e+16	113263136.27985348	126585708.81449775	133955320.32249242	1.7733184172863137e+68	1.63746906894755e+68	8.132991020693014e+67	87.69581057510376	39.36624898864746
18868.349807309416	0.0007140708337616255	1.1136646168609943	0.7960281557194143	1.2303560771727156	0.2940424956079877	0.048670229945483895	1.508137471784387e-08	7.923987856986886e-12	1.001120197784844	0.9977608771988312	-0.02858343468588503	-0.02857171297709092	1.4215552409456832e+16	1.7541110671234326e+16	2.048019092662673e+16	113416743.613468	126687308.37264593	133958604.73252669	1.8756407211481386e+68	1.7333027317864177e+68	8.57449584846601e+67	1.4216570576036516e+16	1.7542647796535032e+16	2.0483140764116612e+16	113420382.32871686	126692402.51866095	133967356.49310458	1.778427135795701e+68	1.643464574802694e+68	8.130053768000201e+67	87.69581057510376	39.1596020123291
19071.351782406855	0.0007151304829643946	1.1138966347120587	0.7956531069161439	1.2305525626841323	0.29407117719104764	0.04864198088733924	1.514770081264343e-08	7.949173636588608e-12	1.0011202714574914	0.9977607307589018	-0.028639552065811206	-0.02862776120731428	1.425702395574056e+16	1.7572572777877352e+16	2.051122366013532e+16	113574350.17671268	126800425.03941737	134083706.0284718	1.8783257954919984e+68	1.7371495882951387e+68	8.574280377670798e+67	1.4258039604166882e+16	1.7574098391122348e+16	2.0514110391141544e+16	113577973.87537321	126805464.74083355	134092186.38395387	1.7807704845564224e+68	1.6469247557802372e+68	8.128925548175352e+67	87.69581057510376	39.1596020123291
19274.354878184342	0.0007162446066875734	1.1141375083423057	0.7952626268471823	1.230774488986163	0.29410137874922365	0.04861237679472573	1.5216469006396207e-08	7.985246812883544e-12	1.001120136872603	0.9977607255676679	-0.028695385939553744	-0.028683526021329866	1.428964570896514e+16	1.7592765032275664e+16	2.049100430603468e+16	113693688.83446255	126862220.5446527	133949043.51001	1.8772181562205697e+68	1.7358697031906805e+68	8.585584814253147e+67	1.4290658860656802e+16	1.7594288178225698e+16	2.049386857706347e+16	113697297.9291588	126867265.74178445	133957449.99216297	1.779517539166298e+68	1.6455238269955747e+68	8.138715893036735e+67	87.68289513908387	38.95295503601074
19477.357405212555	0.0007173033268103479	1.1143680454453737	0.7948901583719387	1.2309923968384067	0.2941300770523333	0.048584325929824514	1.5277191428221768e-08	8.041377987546167e-12	1.0011202091580977	0.9977605834823648	-0.028766576403827	-0.028754628029864934	1.4310558066223104e+16	1.760090426160413e+16	2.051623972918201e+16	113766687.32379416	126894299.03014673	134056593.03412095	1.871834616456273e+68	1.7295315762396052e+68	8.570690392004637e+67	1.4311567573025254e+16	1.760240963593666e+16	2.051904266324219e+16	113770277.98105437	126899269.36067267	134064733.80019233	1.7741580033705693e+68	1.6392789188794842e+68	8.123424348772045e+67	87.69581057510376	38.74630805969238
19680.360068394642	0.0007183415716660483	1.1145937219177413	0.794525727531411	1.2312108957046268	0.29415820591682557	0.048556887212364744	1.5332353101051217e-08	8.106204059281506e-12	1.001120280758125	0.9977604460503992	-0.028844655871294	-0.02883260997800719	1.4331094882351992e+16	1.7624316027389602e+16	2.053724906086668e+16	113841731.97481638	126974434.09387991	134128044.6751963	1.867531197833823e+68	1.731151820317237e+68	8.556188812599013e+67	1.4332099340700762e+16	1.762581161400139e+16	2.0540069857813456e+16	113845301.9307523	126979370.31440872	134136336.55432467	1.7697987960270395e+68	1.640554777932441e+68	8.108395769982098e+67	87.69581057510376	38.74630805969238
19883.362623106215	0.000719388484958434	1.1148207859354968	0.7941591399991883	1.2314378029434623	0.2941865536627372	0.048529297785149764	1.5385275133940705e-08	8.1617681584367e-12	1.0011203513022595	0.9977603089060344	-0.028924212154264814	-0.028912066353291386	1.4371217914465172e+16	1.7661765674372246e+16	2.0542498231196136e+16	113990930.88717654	127100207.47836995	134115292.90133446	1.86937006275928e+68	1.7379935083508371e+68	8.554896799646858e+67	1.4372220177500818e+16	1.766325578886922e+16	2.0545285375780868e+16	113994488.52147183	127105119.99584827	134123445.84017093	1.771255506215269e+68	1.6467726228969047e+68	8.1058635397415e+67	87.69581057510376	38.53966108337402
20086.365465177914	0.0007204667940537117	1.1150543226979506	0.7937819843375701	1.231681419985459	0.29421535739611504	0.04850073022673563	1.544113006913335e-08	8.205642988163757e-12	1.001120423555935	0.997760164087921	-0.029003914640042636	-0.028991668195616646	1.4415582010912308e+16	1.7696292536491482e+16	2.0584936460290264e+16	114159300.61587723	127218876.49338178	134284342.19599354	1.8722879466100921e+68	1.742794668001588e+68	8.546981521460744e+67	1.4416582937882312e+16	1.7697776013450354e+16	2.0587721986325096e+16	114162846.33005549	127223757.21168564	134292537.25709558	1.77373338720609e+68	1.6510548055535106e+68	8.097054886835309e+67	87.69581057510376	38.53966108337402
20289.37194997073	0.0007215657877468318	1.1152909165672873	0.7934005884760527	1.2319329700658064	0.29424505753398317	0.04847190790507088	1.5496894184643963e-08	8.24153735380237e-12	1.001120706739254	0.9977598651887477	-0.029082761535821212	-0.029070414972679183	1.4458738661430646e+16	1.7724262419235232e+16	2.0574928395366948e+16	114320482.65031467	127317907.64496209	134204972.46349761	1.874513976015867e+68	1.7435076332661003e+68	8.552355918864671e+67	1.4459739229624224e+16	1.7725737892642436e+16	2.0577699495205544e+16	114324021.67690836	127322756.57715802	134213136.32912886	1.7755596173085401e+68	1.6514674080529982e+68	8.10085756488551e+67	87.69581057510376	38.33301410705566
20492.377511974686	0.0007226612999808124	1.1155256793526238	0.7930206678212702	1.232195918550187	0.2942746923934681	0.04844326430691664	1.5552097036243955e-08	8.25612840274168e-12	1.001120623040933	0.9977598164252546	-0.02915501592717173	-0.029142577155868314	1.4493543247769672e+16	1.7741072663354648e+16	2.0596025919587556e+16	114447756.6922117	127374022.68031125	134287738.13012552	1.874331030550452e+68	1.7406205020223607e+68	8.541027747970377e+67	1.4494542585672352e+16	1.7742539647810438e+16	2.0598820162186896e+16	114451285.8627082	127378840.73149404	134296069.5197772	1.77512503314303e+68	1.6484900764288063e+68	8.088937421295921e+67	87.69581057510376	38.12636713073731
20695.385686088826	0.0007237063165155972	1.1157493306593205	0.7926607634897654	1.2324508378378587	0.2943029545486825	0.04841602461570452	1.560018027539512e-08	8.25970179534507e-12	1.00112085020075	0.9977595870929258	-0.029226895801790376	-0.02921436483065109	1.4533224152195108e+16	1.7764967886407258e+16	2.0620347322932516e+16	114592200.0773797	127451784.48205498	134372191.6592629	1.8770015782006044e+68	1.7417367398300237e+68	8.528527093540515e+67	1.4534221619254598e+16	1.7766426515054332e+16	2.0623046387910172e+16	114595717.75321174	127456574.30424435	134380082.54025766	1.7773960917517284e+68	1.649307739489037e+68	8.075926084628718e+67	87.68289513908387	38.12636713073731
20898.38824694279	0.0007247410240962627	1.1159721926775177	0.7923016384040585	1.2327097651156538	0.2943309311753673	0.04838913127461107	1.5645122048265957e-08	8.256676076723344e-12	1.0011209211055367	0.9977594537214657	-0.029300689701074308	-0.029288063610611433	1.4584267812024044e+16	1.7801743103373308e+16	2.064510606426664e+16	114780728.69150767	127580918.81879963	134458845.2730278	1.882485108801244e+68	1.7486002503532664e+68	8.520856383478741e+67	1.4585264424156588e+16	1.780319359592695e+16	2.0647792412516624e+16	114784236.41289628	127585676.85652232	134466706.93728358	1.7823217481445096e+68	1.6555591614750234e+68	8.067455046883848e+67	87.68289513908387	37.91972015441895
21101.390665167826	0.0007258523769215965	1.1162086305974255	0.7919200313610153	1.2329968544736332	0.29436098178619674	0.04836032149696301	1.5696521274219165e-08	8.248527381279798e-12	1.0011209936660665	0.9977593069244017	-0.029374843137929645	-0.029362120981280215	1.463448361210583e+16	1.783621446056204e+16	2.064908229225214e+16	114960002.09474823	127693067.58924453	134434400.54213387	1.8857572348153827e+68	1.7543965340146508e+68	8.520728935154009e+67	1.4635481987688358e+16	1.7837660491682828e+16	2.0651792769088756e+16	114963508.3922785	127697805.2216948	134442440.52043474	1.7851511540432374e+68	1.660797161359285e+68	8.066121276669735e+67	87.68289513908387	37.713073178100586
21304.392657791097	0.0007269472729978813	1.116443343568484	0.7915409010769398	1.2332975714324763	0.2943905952898086	0.048332001371162135	1.574654080405996e-08	8.236049884117966e-12	1.0011208581014575	0.9977593067288719	-0.029448529965755074	-0.02943571187686796	1.4675517054041476e+16	1.785951854425105e+16	2.0659039445650532e+16	115104993.59837376	127778518.99850337	134463786.97322074	1.8835929429861384e+68	1.754291289609474e+68	8.519521196296287e+67	1.4676515005679234e+16	1.7860955091015142e+16	2.066168650009478e+16	115108489.45772842	127783222.70123231	134471540.62527165	1.7828343087050483e+68	1.6604479508288184e+68	8.06376631351477e+67	87.68289513908387	37.713073178100586
21507.395041069423	0.0007280580774493768	1.1166780438240844	0.7911623269687231	1.2336082433742839	0.2944206015302265	0.04830334170170052	1.5795379657701336e-08	8.219619624601712e-12	1.0011209307372144	0.9977591611603197	-0.029521392061334032	-0.029508478630611654	1.4705571768805478e+16	1.7886431910681004e+16	2.0677174774901824e+16	115206743.11761762	127869808.35645106	134530808.02010676	1.8787233660582572e+68	1.7549876504654293e+68	8.508650979183169e+67	1.4706567998166614e+16	1.7887860144034462e+16	2.067981464365251e+16	115210225.69755785	127874480.85044965	134538554.5484497	1.7779623430856658e+68	1.6608615350465248e+68	8.052287618694806e+67	87.68289513908387	37.506426201782226
21710.397834841293	0.0007291135446449797	1.1169034457602236	0.7908000319327251	1.2339081538550585	0.2944491021469482	0.04827618766610069	1.5839218126782188e-08	8.199432256512847e-12	1.001121211718725	0.9977588765690348	-0.029593552740810977	-0.029580544410690985	1.473945063095421e+16	1.7918347432624758e+16	2.067658529468598e+16	115322970.78839701	127971300.24965325	134489717.56545568	1.876282387734935e+68	1.7583455700358463e+68	8.495170550326503e+67	1.474044535634527e+16	1.791976978900027e+16	2.067919158417919e+16	115326442.42836583	127975950.04851332	134497353.6131409	1.7753937421151212e+68	1.6637971011998273e+68	8.038360154463209e+67	87.69581057510376	37.506426201782226
21913.401641996308	0.0007301821052978562	1.1171308867736645	0.790433761321427	1.2342240085107625	0.29447792952220564	0.04824874986267343	1.5881659924598917e-08	8.175762448638032e-12	1.0011212835557557	0.997758737165121	-0.029665403440531143	-0.029652300168969428	1.478377983011306e+16	1.796319008648498e+16	2.0705835686097296e+16	115487113.34842785	128114846.43250528	134602812.10899988	1.8788213495061711e+68	1.7668888207390972e+68	8.483830957413842e+67	1.4784772518273682e+16	1.796460586177539e+16	2.0708411251014096e+16	115490571.69840434	128119463.92691812	134610332.07041824	1.777537002274647e+68	1.6716372587795456e+68	8.026460508288469e+67	87.68289513908387	37.299779225463865
22116.40591271483	0.0007312947064623502	1.1173667375454486	0.7900530556699575	1.2345602971858014	0.29450791884732835	0.048220247682991726	1.5927949529023373e-08	8.149039072549068e-12	1.0011211454968365	0.9977587397201753	-0.029736983285189856	-0.029723784983190452	1.4836426081868046e+16	1.801191330432628e+16	2.074095257760816e+16	115682804.12474382	128274079.65465043	134741152.48116618	1.8854166270981135e+68	1.774673848440124e+68	8.47920059121757e+67	1.4837417696002368e+16	1.801332622588808e+16	2.0743533603578104e+16	115686252.30144136	128278677.99820709	134748733.67016	1.7835162067976981e+68	1.6787573932280092e+68	8.020908614554055e+67	87.69581057510376	37.09313224914551
22319.411606545713	0.0007324008342978495	1.1176003718562026	0.7896773814706685	1.2348973081686	0.29453769242628175	0.04819198061922662	1.5973358160224446e-08	8.119936698636676e-12	1.0011214291090953	0.9977584440364925	-0.02980817029747521	-0.02979487700997418	1.487911214818644e+16	1.8041555717940096e+16	2.073132620458262e+16	115842954.90236442	128380701.87060265	134660399.32810453	1.8883973996169132e+68	1.773213677559946e+68	8.475842673639032e+67	1.488010244992859e+16	1.8042960787795332e+16	2.073388259234659e+16	115846391.97240302	128385262.03841959	134667897.94813055	1.786079305518337e+68	1.677135245595378e+68	8.01658112643039e+67	87.68289513908387	37.09313224914551
22522.4156768822	0.0007334852786261679	1.1178290122437062	0.7893093174161138	1.2352377437131912	0.29456685193397303	0.04816432818646963	1.6015149842868675e-08	8.089399780325862e-12	1.0011215007987635	0.9977583049826096	-0.029878810709768385	-0.029865422728129913	1.491280053610133e+16	1.806356619913531e+16	2.074371166571018e+16	115967143.13957164	128450273.530138	134691663.95327315	1.8891634681284964e+68	1.7708010346562556e+68	8.465760612385825e+67	1.4913787211539382e+16	1.806496491434025e+16	2.0746258465143692e+16	115970563.64009245	128454818.63722381	134699169.5847394	1.786547744704733e+68	1.6746132873565286e+68	8.005898111930988e+67	87.69581057510376	36.88648527282715
22725.419081440334	0.0007345469977737985	1.1180531083645322	0.7889487976115395	1.2355806579850799	0.2945953746972922	0.04813731345001062	1.6054185404452398e-08	8.058525954318923e-12	1.0011215712685237	0.9977581718015319	-0.029949252667811756	-0.02993576981165863	1.4950473566162718e+16	1.8090867639886828e+16	2.077947120643368e+16	116105682.66824263	128536776.86173178	134845711.20855907	1.8907284922310539e+68	1.7708885018605817e+68	8.450678302764291e+67	1.4951456648032174e+16	1.809225829501908e+16	2.0782007439328024e+16	116109087.55213343	128541294.03256077	134853205.23489273	1.7877721671078841e+68	1.674456643444577e+68	7.99049316319778e+67	87.68289513908387	36.67983829650879
22928.42092867302	0.0007356151800322886	1.118278041912171	0.7885862818092999	1.2359354786063976	0.29462404437385087	0.04811018782603203	1.6092646411090295e-08	8.02814278944227e-12	1.0011214325925024	0.9977581838713521	-0.030019228742875145	-0.030005651208538514	1.4990400166758682e+16	1.812388576349323e+16	2.0790095563327452e+16	116237375.83801466	128644807.68413153	134854759.8983448	1.8939620546992216e+68	1.7736624663963477e+68	8.443076057684381e+67	1.499137793504862e+16	1.812526614683013e+16	2.0792586438756484e+16	116240755.5125063	128649282.59101208	134862055.05176103	1.7905738972740834e+68	1.676840075018156e+68	7.982165241023037e+67	87.68289513908387	36.67983829650879
23131.425867160702	0.0007367113744761228	1.1185087273292675	0.7882151504575554	1.2363090675344752	0.2946534243596202	0.04808240433620728	1.613222372415353e-08	7.998979170058618e-12	1.0011215052602689	0.9977580403393309	-0.030089301849848545	-0.030075629051718577	1.5029060562383216e+16	1.8153283435507104e+16	2.0801794667998924e+16	116374436.28412914	128746378.04636306	134880210.7880777	1.8953033261671304e+68	1.7746698581628302e+68	8.440628545907912e+67	1.5030034156821046e+16	1.8154654885700704e+16	2.080428404490131e+16	116377794.77029763	128750816.86238389	134887549.02356187	1.7915871547897304e+68	1.6775539227078418e+68	7.978717082205793e+67	87.68289513908387	36.47319132019043
23334.432584138507	0.0007378313640141624	1.1187432172729146	0.7878377577073878	1.2366976481582876	0.2946834064448869	0.04805407778541985	1.617435516000404e-08	7.970980326593331e-12	1.0011215781287364	0.9977578935845702	-0.030158396572255046	-0.030144629405362923	1.5053395685385588e+16	1.816851516585966e+16	2.0813452245666664e+16	116457099.32743222	128797873.78261809	134918387.61866656	1.8891410059464028e+68	1.7694309466666488e+68	8.429780986288819e+67	1.5054364385591192e+16	1.81698768040941e+16	2.08159137664437e+16	116460434.19652376	128802278.987461	134925641.90541375	1.7855116682886523e+68	1.6723672116979198e+68	7.967346310311102e+67	87.68289513908387	36.26654434387207
23537.441991598753	0.0007389076036712667	1.118968917141931	0.787475704825459	1.2370739773439063	0.29471216786803206	0.04802692235213929	1.621188584158609e-08	7.944401303094227e-12	1.0011218602842438	0.997757606820896	-0.03022730590983143	-0.03021344418457864	1.5074290026949656e+16	1.81831106013505e+16	2.0826181226272916e+16	116529823.5218725	128849780.26290192	134959634.7789011	1.8802980152266702e+68	1.7642291314124866e+68	8.41431564777435e+67	1.5075254991347288e+16	1.8184458323929636e+16	2.0828613373135548e+16	116533148.35832809	128854133.71096833	134966775.3930742	1.7769066895794853e+68	1.6672189562391216e+68	7.951624116480594e+67	87.69581057510376	36.26654434387207
23740.449607690236	0.0007399949322190146	1.119196032893687	0.7871099722381815	1.2374718921798742	0.29474120032789186	0.04799953092211505	1.6248979209968296e-08	7.918786644250437e-12	1.0011217200359894	0.9977576192979442	-0.030295539906877438	-0.030281584147927507	1.5105092240725408e+16	1.8215947496958944e+16	2.0842943623486024e+16	116632483.17062302	128958079.84101515	135013580.53588742	1.87635093643936e+68	1.7663468787234963e+68	8.398845997439655e+67	1.5106051392076708e+16	1.821728871988952e+16	2.0845346117582652e+16	116635776.17170787	128962413.1307035	135020609.77922508	1.7729296529341422e+68	1.6689877672609183e+68	7.935899943318803e+67	87.68289513908387	36.05989736755371
23943.45466254445	0.0007410835495673948	1.1194241439455321	0.7867434721999047	1.2378758310610969	0.29477023484959264	0.047972173825369065	1.6286061607142424e-08	7.89397494180658e-12	1.0011217919873343	0.9977574786958738	-0.030362920813206212	-0.030348871768350535	1.5151662115806128e+16	1.8259261719089476e+16	2.086066562471306e+16	116800433.63389657	129100946.86256012	135065526.83133298	1.8780773835269338e+68	1.7717220845668228e+68	8.386111014787754e+67	1.5152619215174906e+16	1.8260597638601196e+16	2.0863036389377748e+16	116803713.68717	129105257.09225594	135072435.20804653	1.7743182777367202e+68	1.673837798148844e+68	7.922783769408275e+67	87.68289513908387	36.05989736755371
24146.457438382364	0.0007421973616100032	1.1196565156505909	0.7863706752341486	1.238284967472304	0.29479996228501804	0.04794389433151792	1.6325030820727848e-08	7.869685110496875e-12	1.0011220753972916	0.9977571848308944	-0.03043081992300351	-0.03041667644359333	1.5200163016060664e+16	1.830110934617248e+16	2.086667121377022e+16	116979551.88929585	129246883.09158003	135064712.3398278	1.8812620031990665e+68	1.7750671003412124e+68	8.38098992358516e+67	1.5201118953071552e+16	1.8302438905675284e+16	2.0869025721094596e+16	116982822.44543855	129251164.58490513	135071584.1589389	1.7770834826827973e+68	1.6767683032000904e+68	7.916861393590195e+67	87.69581057510376	35.85325039123535
24349.470011116682	0.0007433222503787559	1.1198886621900663	0.7859975621080751	1.2382939934472874	0.29483128055238467	0.04791237789835499	1.6362855334092117e-08	7.845659353721095e-12	1.0011221472474983	0.9977570424121676	-0.030498020372236853	-0.030483783026319617	1.5251769763877356e+16	1.833193210194969e+16	2.088260024662386e+16	117166444.49422272	129349035.3362846	135115715.91098195	1.882652150766015e+68	1.7736902752394114e+68	8.370587892836758e+67	1.5252722688665296e+16	1.8333254451804616e+16	2.088496807349101e+16	117169704.52895173	129353287.6007861	135122700.6188761	1.7781540929594215e+68	1.6752392308148257e+68	7.905957395484564e+67	87.69581057510376	35.646603414916996
24552.484110023128	0.0007444038008460097	1.1201122476166145	0.7856380291707799	1.238222910710366	0.2948613470635339	0.04788235440015682	1.639657367845052e-08	7.821874648125691e-12	1.0011220067498352	0.9977570585836026	-0.030565738770982575	-0.030551406428338264	1.5287666916592078e+16	1.835533103220904e+16	2.089488401173001e+16	117292016.09802516	129425403.25788073	135150328.3121125	1.882820317961018e+68	1.7708734965829656e+68	8.355323819714621e+67	1.5288616295705208e+16	1.835664220389122e+16	2.089721286598716e+16	117295256.2929865	129429614.99609172	135157163.97916523	1.7780670459353332e+68	1.672347569064601e+68	7.89044986061675e+67	87.68289513908387	35.646603414916996
24755.49842200626	0.0007454972661234185	1.1203359329056672	0.7852796083292083	1.2381186457120799	0.2948917233214074	0.04785214795687279	1.6427967323718336e-08	7.797716240868572e-12	1.0011222884196003	0.9977567757523117	-0.030632517726320814	-0.030618091268047595	1.5335209598519424e+16	1.839287911234391e+16	2.0909878893401824e+16	117462974.09370226	129551222.15847765	135190773.093918	1.8856592246858852e+68	1.7741394497814684e+68	8.342977549134743e+67	1.5336155004260958e+16	1.8394182056028172e+16	2.0912187321476104e+16	117466195.34467629	129555404.76204436	135197554.6876329	1.7805080924028924e+68	1.675206118301277e+68	7.877729424855578e+67	87.68289513908387	35.439956438598635
24958.500913090313	0.0007466097936568702	1.1205642796931155	0.7849130133745752	1.2380051353935877	0.2949231930680049	0.047821870854366455	1.6458677135414686e-08	7.773583606281941e-12	1.0011223600013401	0.9977566366158205	-0.030698882090092104	-0.030684361705500977	1.5384065545793026e+16	1.843206931851108e+16	2.092538283135463e+16	117636014.04074618	129680939.06628399	135233173.54263037	1.8886387616372944e+68	1.7776848843829762e+68	8.334027363736965e+67	1.5385008580738062e+16	1.8433363671323656e+16	2.0927664955431548e+16	117639221.31825015	129685086.28881507	135239857.83031765	1.7830812623388263e+68	1.6783277638192168e+68	7.86821873664871e+67	87.68289513908387	35.439956438598635
25161.506969954135	0.0007477287557424186	1.120793329190134	0.784544767332489	1.2378887725165526	0.2949549370275201	0.04779158781713046	1.6488460458453962e-08	7.749882761314221e-12	1.0011222199855132	0.9977566467659482	-0.030766183464584703	-0.03075156742473541	1.5419093577793914e+16	1.8458742128325696e+16	2.093491429465715e+16	117760889.13321336	129769180.56744672	135257646.60892054	1.886659563150372e+68	1.7761161134505457e+68	8.324470072563851e+67	1.5420032638963442e+16	1.8460027383734316e+16	2.093719653538857e+16	117764078.32031715	129773294.98612463	135264387.0597333	1.780967891686618e+68	1.6766162485940623e+68	7.85811592422009e+67	87.69581057510376	35.233309462280275
25364.514243984755	0.0007488491595387941	1.121022127458208	0.78417823554176	1.2377686960085197	0.2949867522246981	0.04776140429535318	1.6517090577254483e-08	7.726662135548004e-12	1.0011225019448484	0.997756359540105	-0.030833257799539677	-0.030818545985642154	1.5444591333451296e+16	1.8479419929950896e+16	2.094752739155764e+16	117848966.72328725	129839947.58445095	135298446.16614386	1.8805568168633844e+68	1.7716296863913886e+68	8.308998368090375e+67	1.544552425790836e+16	1.8480693741171948e+16	2.094977285476725e+16	117852130.53009358	129844022.5020753	135305046.3629254	1.7749667725621826e+68	1.6721548439104722e+68	7.842449797139524e+67	87.69581057510376	35.026662485961914
25567.521050457537	0.0007499524517144964	1.121246647798506	0.7838181425752472	1.2376571644743541	0.29501800766831565	0.047731734032977265	1.6542838630579338e-08	7.703604651628935e-12	1.001122571905007	0.9977562259212123	-0.030900066031735018	-0.03088525842145563	1.5469974222800342e+16	1.850323203042115e+16	2.0955880131770052e+16	117933420.16683106	129917987.17978142	135316040.79044634	1.873865548841927e+68	1.7687231406360374e+68	8.290920940540804e+67	1.5470901518894252e+16	1.8504494423827244e+16	2.095810325330029e+16	117936561.17217116	129922022.84644875	135322578.32884783	1.768411342531888e+68	1.6691851125975824e+68	7.824326473910375e+67	87.69581057510376	35.026662485961914
25770.53218968075	0.0007510443404082355	1.121469793196589	0.7834597988775913	1.2375586739908209	0.2950489086275006	0.047702438763979296	1.6566604364484688e-08	7.680167158917702e-12	1.0011224303309816	0.9977562421961281	-0.0309657448602846	-0.030950842681380486	1.5513163462752022e+16	1.8544728693398676e+16	2.097117292769882e+16	118084740.81558454	130047431.67002593	135359040.71719626	1.873389006412286e+68	1.7716519333728417e+68	8.274855438788148e+67	1.5514086131336474e+16	1.8545981834527388e+16	2.0973379415554496e+16	118087861.10281707	130051432.04201183	135365538.38511547	1.7677244524747076e+68	1.6717248201655182e+68	7.808117879241864e+67	87.69581057510376	34.820015509643554
25973.541342031654	0.0007521698702003144	1.1216977502543815	0.7830940416498597	1.237456794370532	0.29508068432530893	0.04767231461329463	1.6591708597390355e-08	7.65645989039775e-12	1.001122552332939	0.9977560530216564	-0.03103078947078961	-0.031015793225089218	1.5562923821471138e+16	1.8591138224729584e+16	2.0984296223735364e+16	118263574.59349388	130201666.7001014	135390552.16991195	1.8760219289556348e+68	1.7756382733700125e+68	8.264422845391194e+67	1.5563843387777758e+16	1.859238511428125e+16	2.098648105725314e+16	118266679.05933285	130205642.96320143	135396995.08214563	1.7699754803419704e+68	1.675265435320548e+68	7.797245928295892e+67	87.68289513908387	34.61336853332519
26176.54720072943	0.0007532918139521509	1.1219246104107996	0.782730280781875	1.2373593959827796	0.2951123328937696	0.04764235539571658	1.6616198265067117e-08	7.632939016568624e-12	1.0011226220787262	0.9977559176682103	-0.0310969446625395	-0.031081852342270636	1.5603421356580308e+16	1.862216127084505e+16	2.099691003919237e+16	118408683.7368607	130303039.19831114	135427679.1212568	1.876017769096189e+68	1.7733310891683858e+68	8.250837698534119e+67	1.560433627256572e+16	1.8623399034532704e+16	2.09990629900972e+16	118411767.58875674	130306980.76709846	135434006.28798506	1.7697338341089483e+68	1.672863981744136e+68	7.783383553036322e+67	87.68289513908387	34.61336853332519
26379.55665427349	0.0007543933197222742	1.1221466971658902	0.7823745020985547	1.237270477884876	0.29514334250897045	0.04761300280326784	1.663835422713011e-08	7.609612808185732e-12	1.0011226389265913	0.9977558400040153	-0.03116441605935713	-0.031149225334857207	1.5636235054329808e+16	1.864698520992563e+16	2.1001924083663412e+16	118525870.73453036	130385175.90833077	135426894.38155222	1.8736278642762116e+68	1.7694165773207855e+68	8.237275441068989e+67	1.5637143488746584e+16	1.8648210285941076e+16	2.100405392671768e+16	118528929.84701546	130389072.43573697	135433161.7898931	1.767236842334738e+68	1.6689422695058454e+68	7.769523927959388e+67	87.69581057510376	34.40672155700683
26582.571170800176	0.0007554816733282142	1.122365623040495	0.7820243556768337	1.2371827490725549	0.29517420378428205	0.04758421192545136	1.6658710594293537e-08	7.58598886535728e-12	1.0011229187656283	0.9977555644280414	-0.03123176564933904	-0.031216476256852723	1.5673155086452742e+16	1.8674414166632036e+16	2.101848699490435e+16	118653213.48793541	130473021.86424188	135483484.1422203	1.8720128098531156e+68	1.766991503316836e+68	8.219444756445844e+67	1.5674056380575886e+16	1.867562864140247e+16	2.1020597830885636e+16	118656243.9956587	130476885.93832015	135489700.37872028	1.7654734794225652e+68	1.6664283719261994e+68	7.751652233652209e+67	87.69581057510376	34.40672155700683
26785.5802386406	0.0007566158951231875	1.1225738269471894	0.7816902270989677	1.2368577190422039	0.2952060306542793	0.04755470013407343	1.6678168311418022e-08	7.561670193045746e-12	1.0011227719108222	0.9977555931713764	-0.031297492251046465	-0.03128210618326658	1.571172794397899e+16	1.8705531519851932e+16	2.1036456425046828e+16	118786419.95144548	130573233.08079651	135543026.03365934	1.8704273850444245e+68	1.7669849049368114e+68	8.203864361082771e+67	1.5712623131265934e+16	1.870673351531316e+16	2.1038535940826336e+16	118789426.6362057	130577052.30212021	135549135.1403026	1.7637414087394898e+68	1.6661983959453668e+68	7.735919910871935e+67	87.69581057510376	34.20007458068848
26988.58608541421	0.000757726023780219	1.1227960068618101	0.7813342237992302	1.2367859963030818	0.2952375174463531	0.04752553649949615	1.669864329821427e-08	7.536845278975045e-12	1.0011228403244463	0.9977554633267683	-0.03136161810856118	-0.03134613731529536	1.57447196686518e+16	1.8733858890393664e+16	2.104242978453629e+16	118901582.39972138	130665279.3527182	135548585.4060044	1.866679591530575e+68	1.764762987454427e+68	8.19144926741254e+67	1.5745608604668256e+16	1.8735049763382176e+16	2.104448156104786e+16	118904564.6538356	130669059.31468956	135554601.04764733	1.7599782037456565e+68	1.6638865656044526e+68	7.72320756362904e+67	87.68289513908387	33.99342760437012
27191.597703028776	0.0007588306478998514	1.123016811232016	0.7809811406844702	1.23672100456227	0.2952687177640185	0.047496537971381	1.671865198046805e-08	7.51215413081021e-12	1.0011231199081814	0.9977551859879324	-0.03142551626737164	-0.03140994068616575	1.5759836196093584e+16	1.8746529034840612e+16	2.1046240933464736e+16	118950069.435039	130704708.71181901	135550898.27666572	1.8563454907947619e+68	1.7569024736953333e+68	8.174498197433318e+67	1.5760717217701848e+16	1.874770798962909e+16	2.1048285992133024e+16	118953023.05842681	130708451.91780737	135556935.1908778	1.7500091655128884e+68	1.6562618302768518e+68	7.706232083001048e+67	87.68289513908387	33.99342760437012
27394.607587708073	0.0007599132108386208	1.1232338520099054	0.780633045168437	1.2366713682705324	0.2952990969176261	0.04746807598921174	1.673683528715485e-08	7.48786848852657e-12	1.0011229750782706	0.997755211255046	-0.031489684141395295	-0.03147401301041259	1.577120653934903e+16	1.8758616270313296e+16	2.1059298600982676e+16	118984538.73062472	130742831.99184145	135599832.7655809	1.8439293751830156e+68	1.7486776880128828e+68	8.152205192859273e+67	1.5772078258565562e+16	1.875978190241474e+16	2.1061307478513652e+16	118987459.44074251	130746534.18703917	135605741.04386482	1.7380763589847338e+68	1.6482920580884446e+68	7.684208688358237e+67	87.68289513908387	33.78678062805176
27597.610395890006	0.0007610111555356535	1.1234518199801895	0.7802838844367986	1.2366196831213645	0.2953297651436578	0.04743923496440574	1.67550095092174e-08	7.4639609421952e-12	1.0011230933307982	0.9977550349836526	-0.031553878010620214	-0.03153811088470442	1.579578652785764e+16	1.878468613919294e+16	2.1068489146121972e+16	119063853.351622	130826035.4371508	135621042.9180559	1.8352534432616352e+68	1.744884525596706e+68	8.131034574720617e+67	1.5796651353481596e+16	1.878584040084835e+16	2.107047461746475e+16	119066748.73377769	130829699.69852436	135626875.97656554	1.7296733205727947e+68	1.644502592629517e+68	7.663256098685086e+67	87.69581057510376	33.78678062805176
27800.61432811446	0.0007621033789586111	1.123669053787337	0.7799361483126499	1.2365806062470102	0.29536018380730283	0.047410572266442325	1.6773063074689497e-08	7.440514185806749e-12	1.0011231605609432	0.9977549092854324	-0.03161808126203225	-0.031602217739345406	1.58284774930158e+16	1.8817521284980876e+16	2.1083836091626692e+16	119175269.95650356	130931698.045205	135671842.56758797	1.8292839251499648e+68	1.743032357176024e+68	8.112508655952578e+67	1.58293368093868e+16	1.8818665720780396e+16	2.1085809933384372e+16	119178143.47631003	130935327.05291235	135677659.92163336	1.7238224414744111e+68	1.6425428102997485e+68	7.644799354783169e+67	87.69581057510376	33.5801336517334
28003.622791482892	0.0007632084646957468	1.1238874498807319	0.7795866469665756	1.2365468375499686	0.295390859962311	0.04738160556992419	1.6790947092950468e-08	7.417664589479574e-12	1.0011231767834121	0.9977548334240228	-0.03168224440957409	-0.03166628416212246	1.5860874467642174e+16	1.884708829711379e+16	2.1081979224999144e+16	119287536.32303075	131026734.26176491	135637675.18812242	1.8236188149772506e+68	1.7387325514258828e+68	8.09606982627349e+67	1.5861728181676608e+16	1.8848224869852244e+16	2.1083928188587644e+16	119290387.47802481	131030337.95890133	135643416.62223694	1.7182596727794582e+68	1.6382770885245407e+68	7.628312867859837e+67	87.68289513908387	33.37348667541504
28206.625942636514	0.0007643037836200698	1.1241035987230938	0.7792412778347392	1.236517339765629	0.29542122123872794	0.04735296143558777	1.680837404570443e-08	7.395539127263104e-12	1.001123455407296	0.9977545600544282	-0.03174612907137542	-0.031730072112611626	1.5881023931479468e+16	1.886649504461574e+16	2.1094859444455184e+16	119357336.74989997	131089429.80231501	135685985.43739972	1.8144170938577333e+68	1.7308873451203573e+68	8.074158671028867e+67	1.5881870457200274e+16	1.886762215720821e+16	2.1096785148488004e+16	119360161.83088797	131093004.34217748	135691652.6186474	1.70936917500335e+68	1.6306748962283077e+68	7.606687049646778e+67	87.68289513908387	33.37348667541504
28409.63550716934	0.0007653835087647777	1.1243160727669155	0.7789012911564902	1.23649787149425	0.295451076775853	0.04732475855163595	1.6824282889613505e-08	7.374120771036691e-12	1.0011235216386496	0.9977544391301812	-0.0318092095459663	-0.031793056724433805	1.590013405846644e+16	1.8886435407513852e+16	2.1102391985862164e+16	119421772.54266408	131157913.10492077	135703460.9773516	1.8046050793472153e+68	1.7223997526734084e+68	8.051987196955893e+67	1.5900973233587264e+16	1.8887548605827336e+16	2.1104291795082876e+16	119424572.09842372	131161436.64162186	135709040.27820346	1.699907435985039e+68	1.622470838300625e+68	7.584827612324349e+67	87.68289513908387	33.16683969909668
28612.641096980107	0.0007664597617560192	1.1245269019063782	0.7785640155711467	1.2364832139406228	0.29548076988932775	0.04729669708958369	1.6838895653919317e-08	7.353349365351073e-12	1.0011235877419342	0.9977543188191407	-0.031871214581142386	-0.03185496716027738	1.592456012229225e+16	1.890920622123419e+16	2.1112995502907108e+16	119503520.64754193	131226181.37070492	135729494.66586024	1.7962748376620202e+68	1.7164571341708134e+68	8.031057606718358e+67	1.5925392624209318e+16	1.891031002966977e+16	2.11148881621709e+16	119506296.1880064	131229676.12167539	135735081.743276	1.6918474137180128e+68	1.6166693989969074e+68	7.564159840155982e+67	87.68289513908387	32.960192722778324
28815.6553229852	0.0007675426749319733	1.1247390372583714	0.7782239930167976	1.2364810420821095	0.29551061165682724	0.04726852073730753	1.6854075222883952e-08	7.333333993175363e-12	1.0011234421570605	0.9977543450141774	-0.031932807522786384	-0.03191646578039346	1.5943759893912358e+16	1.892818572525343e+16	2.112121670117695e+16	119567376.75586578	131283852.9454507	135752989.95173603	1.7863474937406696e+68	1.7086291593054613e+68	8.010402226731873e+67	1.5944587696864332e+16	1.8929281493156292e+16	2.112308732170936e+16	119570140.49003616	131287323.93658534	135758499.93499047	1.6822853556848682e+68	1.6090938933141066e+68	7.543755491698486e+67	87.69581057510376	32.960192722778324
29018.665487754828	0.0007686242328964289	1.1249503382541077	0.7778858291068925	1.2364791650434832	0.2955403736312894	0.047240444208506156	1.686884328346142e-08	7.313917601914742e-12	1.0011235594742518	0.9977541712705584	-0.03199416895928309	-0.0319777328706945	1.5951588038341568e+16	1.8936035867378084e+16	2.1130500582036224e+16	119597115.68751867	131306845.30789879	135783157.86491328	1.7713570167393497e+68	1.6968231450640228e+68	7.987353737778525e+67	1.595240510631428e+16	1.8937120394062116e+16	2.1132355395763076e+16	119599834.88211408	131310280.26614629	135788626.37172547	1.667960572937503e+68	1.5977768106775002e+68	7.521113882723509e+67	87.69581057510376	32.75354574645996
29221.67149915411	0.0007696982782031524	1.1251596401811907	0.7775518262905694	1.2364881851143414	0.29556988420854574	0.047212613048660874	1.6882882262485904e-08	7.294848387286648e-12	1.0011237869109628	0.9977539513735044	-0.03205511800156909	-0.03203858783500637	1.5946801646585468e+16	1.8936258419411652e+16	2.1141347380145828e+16	119574909.67178847	131303951.78445631	135829555.50433254	1.7530716338453948e+68	1.6823491551611112e+68	7.96065854798426e+67	1.5947610452800464e+16	1.8937333549546064e+16	2.114318001587557e+16	119577602.06274273	131307361.18080276	135834940.8604044	1.6505392176875759e+68	1.5839525879821752e+68	7.495053816204452e+67	87.69581057510376	32.75354574645996
29424.684701976934	0.0007707631177434922	1.1253673232288277	0.7772191353620026	1.2365068706608628	0.29559911467785505	0.04718508488618205	1.6895807436723937e-08	7.276289638078324e-12	1.0011236407142665	0.997753979125058	-0.03211633820152202	-0.03209971320282281	1.5946516176146582e+16	1.8941517465865844e+16	2.1139043920797416e+16	119564817.043358	131316381.02339523	135798735.051216	1.7354936792293353e+68	1.669514499471102e+68	7.935177526170548e+67	1.5947318316711346e+16	1.8942582972297696e+16	2.114085981447458e+16	119567487.51960248	131319759.1962605	135804064.15922698	1.6337848302499696e+68	1.5716718636534363e+68	7.470128106047476e+67	87.68289513908387	32.5468987701416
29627.697997565294	0.00077182925916921	1.125574174479465	0.776889053875102	1.2365242816838555	0.29562833444594916	0.0471575800709041	1.6908594139216475e-08	7.257958093474074e-12	1.0011239190162438	0.9977537080877208	-0.032176994999105715	-0.0321602756560484	1.595772203078026e+16	1.8956798755122576e+16	2.1146385743038016e+16	119597185.02162184	131363107.49924266	135814513.3305674	1.7207733328256944e+68	1.6597333968055447e+68	7.90947761813309e+67	1.595851947416893e+16	1.8957858401804944e+16	2.1148200095039196e+16	119599838.54756565	131366469.13598566	135819864.71196014	1.6197289167758452e+68	1.562272771078906e+68	7.445023191213959e+67	87.68289513908387	32.34025179382324
29830.701914481644	0.0007729028346136396	1.1257821100912302	0.7765566104335745	1.2365521275057043	0.29565771805262425	0.04712994388795276	1.6921462350628175e-08	7.239922266317003e-12	1.001123985630162	0.9977535833164047	-0.0322371055653802	-0.03222029239035543	1.5971237276790912e+16	1.8973547551594936e+16	2.115607688507098e+16	119637677.47429305	131415586.6574055	135849650.6451462	1.707027135175989e+68	1.6494874785917223e+68	7.884056834957131e+67	1.5972031655966268e+16	1.8974601314119676e+16	2.1157875223409628e+16	119640318.65970428	131418925.80963603	135854934.8044763	1.6065937167576582e+68	1.5524389339729841e+68	7.420189138546955e+67	87.68289513908387	32.34025179382324
30033.711474037656	0.0007739684937261296	1.1259878408062534	0.776227779334266	1.236587000073878	0.29568686434854297	0.04710257570603574	1.6933406380308572e-08	7.222408866936506e-12	1.0011240522259814	0.9977534593713959	-0.03229728337366281	-0.032280375910970376	1.5977723476095876e+16	1.8984269454271548e+16	2.1161096503610988e+16	119655729.08726512	131448861.3115599	135860860.05772662	1.691718417583033e+68	1.6369270438538344e+68	7.857312770286379e+67	1.5978514373547992e+16	1.8985318546801572e+16	2.1162880212956924e+16	119658357.13102898	131452185.04616693	135866090.12245798	1.5919910670557647e+68	1.5404291829054963e+68	7.39411470759126e+67	87.69581057510376	32.13360481750488
30236.717166300412	0.000775027017642384	1.1261917405434032	0.7759019222813891	1.236626934128255	0.2957157824941925	0.04707545513716763	1.6944596027892604e-08	7.205123766252851e-12	1.0011241185933857	0.9977533363442	-0.0323570505437094	-0.03234004908873132	1.5984875805123342e+16	1.899380647916088e+16	2.116174030279709e+16	119675047.14324719	131476116.46824214	135848826.58968177	1.6767138191706203e+68	1.6238410294628592e+68	7.830436103874934e+67	1.5985663780547612e+16	1.8994851770238172e+16	2.1163526316508412e+16	119677664.2794768	131479428.2427608	135854084.9616416	1.5776794306865398e+68	1.5279290783306866e+68	7.36792789079251e+67	87.68289513908387	31.926957841186525
30439.72676283853	0.0007760727914406458	1.1263931453602922	0.7755801323511797	1.2366758870958263	0.2957443288980806	0.04704871330249146	1.695455495103714e-08	7.187942769471583e-12	1.001124184932978	0.9977532142940413	-0.03241651866034309	-0.0323994233385198	1.599775934564502e+16	1.9008097660088932e+16	2.1172244680671988e+16	119714311.08656566	131517464.38239145	135884474.12675238	1.663419233748216e+68	1.6124094165831944e+68	7.80316573530062e+67	1.5998545238291414e+16	1.9009140256025124e+16	2.1174027931280216e+16	119716919.26730092	131520766.4750639	135889724.85918388	1.564981007762616e+68	1.5169893974568106e+68	7.341381346256195e+67	87.68289513908387	31.926957841186525
30642.735851635225	0.0007771160568382308	1.1265935740862743	0.7752599609020063	1.2367304437315667	0.29577276581468226	0.04702209027157305	1.6963964328901425e-08	7.170509322334634e-12	1.0011242517107612	0.9977530911846787	-0.032475239200223674	-0.032458050853338506	1.6011434536411852e+16	1.9021753460010724e+16	2.1174733878119944e+16	119756594.64167121	131557055.94478074	135876502.0608364	1.6506881931365698e+68	1.6008057978928427e+68	7.777393056035377e+67	1.601221898034286e+16	1.9022793179463468e+16	2.1176518540039444e+16	119759195.62493397	131560346.1140796	135881770.49619734	1.5528181203010968e+68	1.50589281767088e+68	7.316261105503919e+67	87.68289513908387	31.720310864868164
30845.748636492513	0.0007781624828070108	1.1267943091617258	0.7749392912984369	1.2367893815421458	0.2958012436586311	0.046995443713685664	1.697353564080339e-08	7.15255589838764e-12	1.0011243189197763	0.9977529660582835	-0.03253316085163059	-0.032515880415426135	1.6014814195817238e+16	1.9028188709706172e+16	2.1184833112579852e+16	119765416.37626265	131574260.36497013	135914445.75755268	1.635510400867277e+68	1.587075243578057e+68	7.749709110284043e+67	1.6015596876916412e+16	1.9029226543308064e+16	2.118662198774388e+16	119768010.45188788	131577543.71603028	135919740.3095223	1.5383592039252247e+68	1.4928006986989357e+68	7.289360848274783e+67	87.68289513908387	31.720310864868164
31048.763141688745	0.0007792027457430941	1.1269934390057095	0.7746212821598245	1.236855968836153	0.2958295231833611	0.04696900443047231	1.6982226750400337e-08	7.1340869439723504e-12	1.0011243862101826	0.9977528411665866	-0.03259074314866139	-0.03257337083743104	1.6002893869668526e+16	1.9022637960816812e+16	2.118957752901489e+16	119720856.62509976	131552688.71328638	135928061.68660146	1.6162833486379058e+68	1.5696745849071027e+68	7.719738767868569e+67	1.6003672818067654e+16	1.9023672187820348e+16	2.1191349992266736e+16	119723437.87596409	131555960.50453082	135933274.79693022	1.520096434869031e+68	1.476260967651515e+68	7.260321472772871e+67	87.69581057510376	31.513663888549804
31251.777600296176	0.0007802338657063619	1.1271906832199958	0.7743057850361221	1.2369321297085796	0.2958575289751409	0.04694284946592204	1.6989673601262546e-08	7.115558585388172e-12	1.0011242415005648	0.9977528650633872	-0.032649602905024354	-0.03263213635969207	1.5987941908681836e+16	1.9015318054144744e+16	2.1194259999048228e+16	119664194.2912957	131524779.45450826	135940857.37148848	1.5960550648192107e+68	1.5518863693878822e+68	7.690280601980553e+67	1.5988717341264096e+16	1.901634940508105e+16	2.1196033333091284e+16	119666764.05437708	131528042.3743204	135946074.90760288	1.5008912422397786e+68	1.4593556391224642e+68	7.23174566838522e+67	87.68289513908387	31.307016912231447
31454.782548638206	0.0007812636997306768	1.1273869772205445	0.7739930470176395	1.2370053698354098	0.29588545625589185	0.04691679077302392	1.6997112883401424e-08	7.0968247266952234e-12	1.0011245212770519	0.99775259088064	-0.0327095662293604	-0.03269200330369613	1.598031193698902e+16	1.901231618158018e+16	2.1196056668354844e+16	119631365.03887942	131510249.22066617	135934411.18744513	1.577552931905978e+68	1.5358933884639296e+68	7.660236866507027e+67	1.5981085731798576e+16	1.9013346071809176e+16	2.1197829256111344e+16	119633928.75125024	131513507.43978761	135939619.95848098	1.4833127775583345e+68	1.4441414654960651e+68	7.202621631633424e+67	87.69581057510376	31.307016912231447
31657.787107651602	0.0007822942283576013	1.1275838469563002	0.7736782277123473	1.237094695519271	0.2959133956492653	0.0468907604253706	1.700413392654705e-08	7.077372212694604e-12	1.0011243775867407	0.9977526109947582	-0.03276851287557354	-0.032750854888485365	1.5980718116570898e+16	1.901543988074044e+16	2.12037861108912e+16	119626797.94757178	131516723.1523728	135957700.9926146	1.5607811349169442e+68	1.521710400197594e+68	7.630344155826242e+67	1.598149199560841e+16	1.9016470182779372e+16	2.1205561269543444e+16	119629360.44696571	131519981.85072102	135962917.463578	1.467365947674405e+68	1.4306332278696524e+68	7.173649608096717e+67	87.69581057510376	31.100369935913086
31860.789592175468	0.0007833176321067436	1.1277785950193668	0.7733680655636513	1.2371816429967255	0.2959411186931254	0.04686499208874956	1.701045014418728e-08	7.057853523455719e-12	1.001124658196952	0.9977523346204815	-0.0328278984770721	-0.03281014434459931	1.5982804329039366e+16	1.901885859731787e+16	2.1201583243854388e+16	119627857.34524871	131524260.80654934	135930858.86193138	1.544331815055128e+68	1.5075694383547385e+68	7.602535393924441e+67	1.5983578348382168e+16	1.9019888407984644e+16	2.120336090135525e+16	119630417.71556932	131527516.54985772	135936083.0869621	1.4517271568540896e+68	1.4171687826671805e+68	7.146648750504857e+67	87.68289513908387	30.893722959594726
32063.798369890414	0.0007843396948325597	1.127972509465661	0.7730586667423939	1.2372804929574341	0.29596879272923504	0.04683930490880587	1.7014890690907092e-08	7.037959948465511e-12	1.0011247268831518	0.9977522066235952	-0.03288711531393328	-0.032869264977679065	1.5987413093766284e+16	1.9024648400551828e+16	2.120993177161377e+16	119635507.0272291	131541676.7268744	135958927.72456145	1.5286448521887202e+68	1.4939933714911427e+68	7.571027323239476e+67	1.5988188212822848e+16	1.902567787543633e+16	2.1211717246536604e+16	119638068.61848843	131544928.0422114	135964184.43735042	1.4368079624979644e+68	1.4042378302736892e+68	7.116173795632017e+67	87.68289513908387	30.893722959594726
32266.809912582437	0.0007853483585041117	1.1281641716290187	0.7727522316923805	1.237379753893174	0.2959961022934453	0.046813715817255915	1.7017893073548148e-08	7.0174691585100486e-12	1.0011246332605495	0.9977521784794935	-0.03294478582087413	-0.032926841471333616	1.600111108921704e+16	1.9037126998839732e+16	2.121792285549298e+16	119674075.90613215	131577360.3831741	135982581.19449487	1.515332946270692e+68	1.482748722943018e+68	7.541270433959193e+67	1.60018885472313e+16	1.9038158791985612e+16	2.1219709184473228e+16	119676642.1177471	131580618.57068746	135987837.4459644	1.4241280244968263e+68	1.3935045670270264e+68	7.08736970136042e+67	87.68289513908387	30.687075983276365
32469.817053125298	0.0007863598646918373	1.1283553088184832	0.772447362706708	1.2374594993332537	0.29602380082027485	0.046787832026456644	1.7019855363769267e-08	6.997111205037128e-12	1.0011247022188752	0.9977520509358913	-0.0330039448640141	-0.032985903720636284	1.6022267805147508e+16	1.905462294867847e+16	2.121617685340301e+16	119737036.26538604	131627596.07790162	135952958.7501009	1.504287056880199e+68	1.4727985384404977e+68	7.512720090891729e+67	1.6023048605198346e+16	1.9055656557215364e+16	2.121797012418453e+16	119739609.23341693	131630856.17669529	135958245.11380538	1.4135770285304922e+68	1.3839868895683995e+68	7.05968910087489e+67	87.69581057510376	30.687075983276365
32672.824898408202	0.0007873695768266316	1.1285455149746342	0.7721440620036584	1.2375326195906973	0.296051503941672	0.04676214029776028	1.702128546182179e-08	6.976022250339629e-12	1.001124771414763	0.9977519229815336	-0.0330627308961839	-0.03304459322531941	1.603709952661187e+16	1.9068244296697436e+16	2.123465231248249e+16	119779040.55681492	131666423.41966794	136035978.62293604	1.4924136855310104e+68	1.4618324729316021e+68	7.481788949673229e+67	1.6037882984133186e+16	1.9069279564873084e+16	2.1236424020473588e+16	119781618.74052623	131669685.13809767	136041144.31785136	1.4022521206088672e+68	1.3735180131612603e+68	7.029783404639573e+67	87.68289513908387	30.48042900695801
32875.83170632049	0.000788378577475499	1.1287348173700003	0.7718429630194863	1.2376082439540408	0.29607912831864797	0.046736489694852376	1.7022089466622702e-08	6.954606293769523e-12	1.0011250033764265	0.9977516956658555	-0.03312064503721514	-0.03310241192277541	1.6038259716320912e+16	1.907120510036491e+16	2.122268083128045e+16	119774632.81418927	131669823.91478798	135961534.40286186	1.47757355700536e+68	1.4483513178564547e+68	7.452842268316471e+67	1.6039043781384644e+16	1.9072241139090868e+16	2.1224471993275468e+16	119777210.8169877	131673087.85214293	135966802.53501493	1.3881460397672902e+68	1.3606920243666992e+68	7.001765920192902e+67	87.68289513908387	30.273782030639648
33078.83499793762	0.000789375359983293	1.1289223400438222	0.7715440451172976	1.237688362178912	0.2961063765795422	0.04671120087564382	1.7022057175134676e-08	6.933741447687281e-12	1.0011250730185932	0.9977515674286488	-0.03318069048388536	-0.033162358073247855	1.603149741468024e+16	1.906909836992956e+16	2.122179942429573e+16	119742977.84591454	131657115.24360637	135947782.73463994	1.4609419387804394e+68	1.4336318948066059e+68	7.42189854386098e+67	1.6032280540327318e+16	1.907013336601414e+16	2.1223594926983564e+16	119745551.27912803	131660372.97761819	135953068.74433756	1.3723535558265915e+68	1.3466991386030635e+68	6.971844282372392e+67	87.68289513908387	30.273782030639648
33281.84054604423	0.0007903653799971641	1.129108801692038	0.7712463248814361	1.2377772745854954	0.2961334536196319	0.04668614030816089	1.7021332734865086e-08	6.912624125457116e-12	1.0011249310193548	0.9977515867132148	-0.033239149213395894	-0.03322071980048512	1.6026750553291828e+16	1.906875066791014e+16	2.12391404530444e+16	119717763.29700455	131649726.19148266	136026900.67780137	1.4447626921974487e+68	1.4198580434202205e+68	7.387560627906404e+67	1.6027533505348324e+16	1.906978539006881e+16	2.124091607721767e+16	119720335.0952466	131652981.47225432	136032076.65714353	1.3569930657075214e+68	1.3336009880014023e+68	6.938758575013697e+67	87.68289513908387	30.06713505432129
33484.8490823684	0.000791361942028761	1.1292951884189453	0.7709498782766888	1.2378604832453528	0.29616066108010913	0.04666098798203901	1.7020490810917183e-08	6.89186707329741e-12	1.0011252134584556	0.9977513075190538	-0.033294674779466404	-0.03327615288451738	1.6027509306023002e+16	1.90723481090135e+16	2.123314517740582e+16	119711960.13018787	131655572.98159282	135983082.24388093	1.4296999017484534e+68	1.4071619469980983e+68	7.357357791525337e+67	1.6028293125234526e+16	1.9073383761682532e+16	2.123492988775194e+16	119714532.92041077	131658829.78413957	135988297.6573681	1.3426949512609078e+68	1.321528165000764e+68	6.909616672537245e+67	87.69581057510376	30.06713505432129
33687.85125086142	0.0007923516708876623	1.1294807988901752	0.770653591177845	1.2379596192536906	0.29618768439604914	0.04663603933992135	1.701925374309192e-08	6.8723539120740255e-12	1.0011250724678	0.9977513237544494	-0.0333506230381387	-0.033332007676527976	1.6026217207406342e+16	1.9074554505897624e+16	2.123109943955661e+16	119699271.6055808	131657942.68460965	135962731.31249613	1.4140659971043652e+68	1.39419258648514e+68	7.326565190811857e+67	1.6027002233514548e+16	1.907559119822591e+16	2.1232894293112108e+16	119701846.75708747	131661201.13412598	135967997.3566662	1.327860406150459e+68	1.309198152775843e+68	6.879910206451699e+67	87.69581057510376	29.86048807800293
33890.85558655951	0.0007933363082188539	1.1296642162029236	0.7703620147682821	1.2380540000388818	0.2962145222026753	0.046611281403725495	1.7017028269623447e-08	6.853352774310934e-12	1.0011253554784845	0.9977510440371555	-0.03340461296446305	-0.03338590707913568	1.6027403772204904e+16	1.9078306590818096e+16	2.123514887751807e+16	119693072.36818789	131665981.44671893	135975155.28142387	1.398605274776029e+68	1.3815968002346004e+68	7.294010526821079e+67	1.6028190512589546e+16	1.907934501333077e+16	2.123694427074173e+16	119695651.36538498	131669245.58674662	135980417.53408623	1.313199229061146e+68	1.297228999833091e+68	6.84859450477525e+67	87.69581057510376	29.65384110168457
34093.85792359656	0.0007943160941163855	1.1298470138120091	0.7700708984662941	1.238157156461854	0.29624120631323675	0.04658668546954973	1.701475559828499e-08	6.835236185280049e-12	1.001125426780108	0.997750911731417	-0.033455744768161655	-0.033436952896060364	1.6040709661614356e+16	1.9090858785277384e+16	2.1235025037477044e+16	119726367.38417782	131701126.44889389	135968651.371386	1.3854240832355478e+68	1.3714269961011168e+68	7.263314601625564e+67	1.6041499759553614e+16	1.9091899190992708e+16	2.123681936600025e+16	119728954.02571255	131704394.41299467	135973899.58112955	1.3006878305764996e+68	1.2875464668931133e+68	6.819064696381491e+67	87.69581057510376	29.65384110168457
34296.86916499073	0.0007952936121355108	1.13002870055647	0.7697815965623789	1.2382655198472006	0.2962678059604588	0.04656219101642652	1.701170712935965e-08	6.818513788241327e-12	1.0011254983555946	0.997750778850844	-0.03350674093126145	-0.03348786303860043	1.6066893835294532e+16	1.9113467225042532e+16	2.1237115346018676e+16	119801618.65039279	131769045.6410559	135963664.22306553	1.374980946439907e+68	1.363777848880496e+68	7.232513912757217e+67	1.6067690053916916e+16	1.9114511724774024e+16	2.123890484644556e+16	119804220.99336098	131772321.75557914	135968882.30678546	1.290749690216199e+68	1.2802325215903217e+68	6.789444469623683e+67	87.69581057510376	29.44719412536621
34499.87550456087	0.0007962666764969909	1.130209608213918	0.7694936147608611	1.2383778173311644	0.29629425877839133	0.04653785663119487	1.700829852552575e-08	6.802272967600636e-12	1.0011255702050836	0.9977506451398087	-0.03355615201760756	-0.0335371905280976	1.6097235138353888e+16	1.9137879541014548e+16	2.1246566863924256e+16	119889784.36176312	131840553.9253629	136003942.9153199	1.3655828039450327e+68	1.3564625827389956e+68	7.20055012716993e+67	1.609803782438642e+16	1.9138929457176468e+16	2.1248359863085476e+16	119892401.90865554	131843847.28361689	136009176.78379214	1.2817986073130584e+68	1.2732375813720963e+68	6.758760392116377e+67	87.68289513908387	29.44719412536621
34702.88535962319	0.0007972353106403379	1.1303902129158252	0.7692054388420535	1.2384976631961333	0.2963205762031247	0.04651367870993492	1.7005045062798556e-08	6.786646004939587e-12	1.0011254792114594	0.9977506097643253	-0.03360200468315859	-0.033582965408880165	1.6127894474571498e+16	1.9163611723456308e+16	2.1241470122173836e+16	119978519.45362498	131917405.19002858	135969339.17779565	1.356559059696416e+68	1.3494165351834086e+68	7.170168180802385e+67	1.6128704054562452e+16	1.9164666163779696e+16	2.12432684375181e+16	119981153.7280447	131920707.89049818	135974601.4258923	1.273209126479384e+68	1.266505089840988e+68	6.729611586075096e+67	87.69581057510376	29.240547149047853
34905.8958676928	0.0007982009493334889	1.1305694062055984	0.7689203028906851	1.238619666325167	0.2963467863962242	0.04648962297031648	1.7001308901680486e-08	6.7722181595051435e-12	1.001125551440528	0.997750474813778	-0.03364780528171706	-0.0336286880866715	1.616023801545286e+16	1.9190020113002132e+16	2.124453959487641e+16	120071737.52734768	131994513.24052016	135980013.05422136	1.3480550262801189e+68	1.342658075786189e+68	7.1388507542331e+67	1.61610550163949e+16	1.9191080031955264e+16	2.124633089073085e+16	120074390.08060066	131997829.44144978	135985238.57138306	1.2651099057751015e+68	1.260044666318464e+68	6.699595176599842e+67	87.69581057510376	29.033900172729492
35108.909668012304	0.0007991669763622198	1.1307483151353288	0.7686356925094157	1.2387482342348597	0.29637300204401257	0.04646561154795405	1.6996936759487744e-08	6.75813365498982e-12	1.0011256241309945	0.997750338246147	-0.033693840474796385	-0.0336746447460819	1.6200803664747874e+16	1.9222799603678796e+16	2.123909420595246e+16	120192507.21337733	132091861.22876272	135942643.3360313	1.3415819300595256e+68	1.3373729171757883e+68	7.108843799798615e+67	1.6201629404073754e+16	1.922386548000796e+16	2.1240888744080884e+16	120195181.6565167	132095189.9559308	135947880.23363882	1.258917374963506e+68	1.25496735269972e+68	6.670810830649432e+67	87.69581057510376	29.033900172729492
35311.91361222773	0.0008001320579269968	1.1309272967940551	0.7683510196298784	1.238881922077089	0.29639918634923224	0.046441673107310816	1.6992876641088125e-08	6.744261590474928e-12	1.0011256972900098	0.9977501998661571	-0.03373801282400781	-0.0337187415375172	1.6248939006297166e+16	1.926070253336374e+16	2.1238578849010464e+16	120339861.95908788	132204108.17195156	135928849.6866994	1.3367727880223595e+68	1.333415352693093e+68	7.077675770521136e+67	1.624977469192478e+16	1.9261776189745816e+16	2.124037523834063e+16	120342561.29055801	132207456.3028999	135934099.1152216	1.2542920294916566e+68	1.2511413987539387e+68	6.640967574687269e+67	87.69581057510376	28.82725319641113
35514.918848855494	0.0008010965502099312	1.131105967499715	0.7680676007296126	1.2390180787066156	0.2964253342823126	0.046417809658844074	1.698871785967302e-08	6.730908607949904e-12	1.0011259339853456	0.9977499609671505	-0.03378313840508736	-0.03376378971347667	1.630004448558261e+16	1.9301733366940892e+16	2.124709947126135e+16	120498708.28832698	132329415.63570864	135969078.86599097	1.3329189682975927e+68	1.3298746166918343e+68	7.046978360650889e+67	1.6300890280458848e+16	1.930281449666732e+16	2.124889478882841e+16	120501432.6349201	132332780.00761695	135974319.741719	1.2505621584217346e+68	1.2477055566168744e+68	6.611562478729503e+67	87.69581057510376	28.82725319641113
35717.92685083393	0.0008020570156676116	1.1312837090665449	0.7677843257715171	1.239162583390282	0.2964513644858901	0.04639408605119327	1.6983985639369612e-08	6.717363421578556e-12	1.001125843925284	0.9977499212209423	-0.03382961963593457	-0.03381019102343398	1.635658890099204e+16	1.9347186928480044e+16	2.12464918464175e+16	120675784.20450239	132468739.6754787	135957076.19454098	1.3302481114462404e+68	1.3273176200126916e+68	7.017206873574085e+67	1.6357446031540974e+16	1.9348278077084664e+16	2.124829737175964e+16	120678537.52023673	132472130.68888654	135962366.7877012	1.2479377033912854e+68	1.245188191044696e+68	6.583004825634955e+67	87.68289513908387	28.620606220092775
35920.93312863837	0.0008030164274818932	1.131461067434033	0.767502420450479	1.2393095264057112	0.29647733989531766	0.04637043966492414	1.6979236725179855e-08	6.703424638649223e-12	1.0011259174483904	0.9977497809689687	-0.0338756737817228	-0.03385616575344799	1.642604040042104e+16	1.9401134793485824e+16	2.1244875342247936e+16	120895994.01791993	132632000.34606527	135937537.1603212	1.3303765144231675e+68	1.3268202931040032e+68	6.98843782570014e+67	1.64269104239755e+16	1.940223548627671e+16	2.124668069108672e+16	120898780.14055054	132635411.98122524	135942821.97644618	1.2479414084017067e+68	1.2446051988133616e+68	6.555402695435819e+67	87.68289513908387	28.620606220092775

